Correcting Performance Estimation Bias in Imbalanced Classification with Minority Subconcepts

Class-level evaluation can conceal substantial performance disparities across subconcepts within the same class, causing models that perform well on average to fail on specific subpopulations. Prior work has shown that common evaluation measures for imbalanced classification are biased toward larger minority subconcepts and that utility-based reweighting using true subconcept labels can mitigate this bias; however, such labels are rarely available at test time. We introduce a practical utility-weighted evaluation that replaces unavailable subconcept labels with predicted posterior probabilities from a multiclass subconcept model. Evaluation weights are defined as the expected utility under this posterior, yielding a soft, uncertainty-aware metric we call predicted-weighted balanced accuracy (pBA). Experiments on tabular benchmarks as well as medical-imaging and text datasets show that unweighted scores can be misleading under within-class heterogeneity, while pBA provides more stable and interpretable assessments when subconcept distributions are uneven but not pathological. Our code is available at: https://anonymous.4open.science/r/correcting-bias-imbalance-9C6C/.

==> figures/yaning/HAM10000_VGG16/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_maj_subconcept_0,acc_maj_subconcept_1,acc_maj_subconcept_2,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3
VGG16,none,HAM1000,roc_auc,0.7675324675324675,0.6408163265306122,0.8047619047619048,0.5,0.9897512437810946,0.9481927710843374,0.9195121951219513,,,,,,,
VGG16,none,HAM1000,balanced_accuracy,0.7675324675324675,0.6408163265306122,0.8047619047619048,0.5,0.9897512437810946,0.9481927710843374,0.9195121951219513,,,,,,,
VGG16,none,HAM1000,f1,0.7675324675324675,0.6408163265306122,0.8047619047619048,0.5,0.9897512437810946,0.9481927710843374,0.9195121951219513,,,,,,,
VGG16,none,HAM1000,roc_auc_par_classifier,,,,,,,,0.9384162816916162,4.0,3.0,0.9431319176269284,0.9215747798576259,0.958609673365513,0.909093584544768
VGG16,none,HAM1000,roc_auc_noWeights,,,,,,,,0.9692351785877408,4.0,3.0,0.9759691619242181,0.959224948406329,0.983661494560371,0.9497664683851068
VGG16,none,HAM1000,roc_auc_par,,,,,,,,0.9671603039466599,4.0,3.0,0.9759691619242181,0.959224948406329,0.983661494560371,0.9497664683851068
VGG16,none,HAM1000,balanced_accuracy_par_classifier,,,,,,,,0.8489065018814228,4.0,3.0,0.8627536841138636,0.8276196950900203,0.8769225268364605,0.7833002481221982
VGG16,none,HAM1000,balanced_accuracy_noWeights,,,,,,,,0.8413311866264731,4.0,3.0,0.8717437618561213,0.8083856913551937,0.8903584804708402,0.7379775280898877
VGG16,none,HAM1000,balanced_accuracy_par,,,,,,,,0.8272235919017973,4.0,3.0,0.8717437618561213,0.8083856913551937,0.8903584804708402,0.7379775280898877
VGG16,none,HAM1000,f1_par_classifier,,,,,,,,0.8282938085471748,4.0,3.0,0.7401110875208861,0.6546802484383089,0.7240894504740134,0.4472624180374688
VGG16,none,HAM1000,f1_noWeights,,,,,,,,0.7430171519114779,4.0,3.0,0.703955484440135,0.5603297767269501,0.48885288691001333,0.29713520121853104
VGG16,none,HAM1000,f1_par,,,,,,,,0.8037509606207104,4.0,3.0,0.8521665485584972,0.7643283834843618,0.8740799759362808,0.6408339765587583


==> figures/yaning/HAM10000_VGG16/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_maj_subconcept_0,acc_maj_subconcept_1,acc_maj_subconcept_2,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3
VGG16,none,HAM1000,roc_auc,"[0.7532467532467533, 0.8311688311688312, 0.7662337662337663, 0.8311688311688312, 0.7012987012987013, 0.7012987012987013, 0.8181818181818182, 0.8051948051948052, 0.7662337662337663, 0.7012987012987013]","[0.6938775510204082, 0.7346938775510204, 0.6938775510204082, 0.6326530612244898, 0.5714285714285714, 0.673469387755102, 0.673469387755102, 0.6326530612244898, 0.5102040816326531, 0.5918367346938775]","[0.8095238095238095, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.9047619047619048, 0.8095238095238095, 0.7619047619047619, 0.6190476190476191, 0.8571428571428571]","[0.4117647058823529, 0.6470588235294118, 0.23529411764705882, 0.4117647058823529, 0.7058823529411765, 0.4117647058823529, 0.5882352941176471, 0.4117647058823529, 0.5294117647058824, 0.6470588235294118]","[0.9930348258706467, 0.9870646766169154, 0.9980099502487563, 0.982089552238806, 0.981094527363184, 0.991044776119403, 0.9900497512437811, 0.9880597014925373, 0.9950248756218906, 0.9920398009950249]","[0.9457831325301205, 0.9578313253012049, 0.9518072289156626, 0.9397590361445783, 0.9216867469879518, 0.9397590361445783, 0.963855421686747, 0.9337349397590361, 0.9939759036144579, 0.9337349397590361]","[0.926829268292683, 0.9146341463414634, 0.9451219512195121, 0.9329268292682927, 0.9573170731707317, 0.8841463414634146, 0.9329268292682927, 0.8414634146341463, 0.9146341463414634, 0.9451219512195121]",,,,,,,
VGG16,none,HAM1000,balanced_accuracy,"[0.7532467532467533, 0.8311688311688312, 0.7662337662337663, 0.8311688311688312, 0.7012987012987013, 0.7012987012987013, 0.8181818181818182, 0.8051948051948052, 0.7662337662337663, 0.7012987012987013]","[0.6938775510204082, 0.7346938775510204, 0.6938775510204082, 0.6326530612244898, 0.5714285714285714, 0.673469387755102, 0.673469387755102, 0.6326530612244898, 0.5102040816326531, 0.5918367346938775]","[0.8095238095238095, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.9047619047619048, 0.8095238095238095, 0.7619047619047619, 0.6190476190476191, 0.8571428571428571]","[0.4117647058823529, 0.6470588235294118, 0.23529411764705882, 0.4117647058823529, 0.7058823529411765, 0.4117647058823529, 0.5882352941176471, 0.4117647058823529, 0.5294117647058824, 0.6470588235294118]","[0.9930348258706467, 0.9870646766169154, 0.9980099502487563, 0.982089552238806, 0.981094527363184, 0.991044776119403, 0.9900497512437811, 0.9880597014925373, 0.9950248756218906, 0.9920398009950249]","[0.9457831325301205, 0.9578313253012049, 0.9518072289156626, 0.9397590361445783, 0.9216867469879518, 0.9397590361445783, 0.963855421686747, 0.9337349397590361, 0.9939759036144579, 0.9337349397590361]","[0.926829268292683, 0.9146341463414634, 0.9451219512195121, 0.9329268292682927, 0.9573170731707317, 0.8841463414634146, 0.9329268292682927, 0.8414634146341463, 0.9146341463414634, 0.9451219512195121]",,,,,,,
VGG16,none,HAM1000,f1,"[0.7532467532467533, 0.8311688311688312, 0.7662337662337663, 0.8311688311688312, 0.7012987012987013, 0.7012987012987013, 0.8181818181818182, 0.8051948051948052, 0.7662337662337663, 0.7012987012987013]","[0.6938775510204082, 0.7346938775510204, 0.6938775510204082, 0.6326530612244898, 0.5714285714285714, 0.673469387755102, 0.673469387755102, 0.6326530612244898, 0.5102040816326531, 0.5918367346938775]","[0.8095238095238095, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.9047619047619048, 0.8095238095238095, 0.7619047619047619, 0.6190476190476191, 0.8571428571428571]","[0.4117647058823529, 0.6470588235294118, 0.23529411764705882, 0.4117647058823529, 0.7058823529411765, 0.4117647058823529, 0.5882352941176471, 0.4117647058823529, 0.5294117647058824, 0.6470588235294118]","[0.9930348258706467, 0.9870646766169154, 0.9980099502487563, 0.982089552238806, 0.981094527363184, 0.991044776119403, 0.9900497512437811, 0.9880597014925373, 0.9950248756218906, 0.9920398009950249]","[0.9457831325301205, 0.9578313253012049, 0.9518072289156626, 0.9397590361445783, 0.9216867469879518, 0.9397590361445783, 0.963855421686747, 0.9337349397590361, 0.9939759036144579, 0.9337349397590361]","[0.926829268292683, 0.9146341463414634, 0.9451219512195121, 0.9329268292682927, 0.9573170731707317, 0.8841463414634146, 0.9329268292682927, 0.8414634146341463, 0.9146341463414634, 0.9451219512195121]",,,,,,,
VGG16,none,HAM1000,roc_auc_par_classifier,,,,,,,,"[0.9614035411751685, 0.9507487917824305, 0.943137034257604, 0.9376041343789022, 0.9113508232458816, 0.9378421631543108, 0.9511387977360162, 0.908232795232689, 0.9356561367915998, 0.9470485991615578]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9611376285256422, 0.9618689458594355, 0.9493590172576086, 0.9600368584484225, 0.9108409350250082, 0.9295580600183088, 0.9536033433571541, 0.9109467515012819, 0.946574033078533, 0.947393603197888]","[0.9522542288930187, 0.9212620597508707, 0.9495653630859583, 0.9105831091403934, 0.8817357693256644, 0.9384582215578229, 0.9349716683403074, 0.8786898145790234, 0.9210175369829268, 0.9272100269202735]","[0.9801554695013891, 0.973484426914938, 0.9518242704696696, 0.9472078931391171, 0.9471056821824626, 0.9670724251165975, 0.974418881312708, 0.9426836645500147, 0.9306104941101571, 0.9715335263580736]","[0.9414811675513982, 0.9253743221987338, 0.8800598344744307, 0.8955203941241079, 0.8902277346026805, 0.8890797903527706, 0.9143006888393478, 0.8854050091873433, 0.9403412072590305, 0.9291456968578362]"
VGG16,none,HAM1000,roc_auc_noWeights,,,,,,,,"[0.9713711519137662, 0.9760687859687586, 0.9753996528729332, 0.9687243080295971, 0.9581232301087056, 0.9637800310587377, 0.9761578514661551, 0.9636681282543162, 0.9770165342102859, 0.9620421119941537]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9728586020720851, 0.9771778783014738, 0.9833260372586214, 0.9829223211245683, 0.9758743129529647, 0.9544238533002578, 0.9833357653582372, 0.9722360036966778, 0.9860207208521816, 0.9715161243251131]","[0.972957272796759, 0.9686463349384697, 0.9825040128410915, 0.9628525567530383, 0.9231368952075212, 0.9703279064434762, 0.9624398073836277, 0.9592448215241153, 0.9597187189482534, 0.9304211572269357]","[0.9860888175494916, 0.9909577314071696, 0.9748350276440163, 0.9716782593187088, 0.9836632780453005, 0.9907615480649189, 0.9902265025860532, 0.9757267701087926, 0.9825931870875692, 0.9900838237916889]","[0.9418814716897994, 0.9740471469486671, 0.9197179995593743, 0.9176911213923772, 0.9470147609605639, 0.9539546155540869, 0.9658074465741352, 0.9227142542410222, 0.9792024675038554, 0.9756333994271866]"
VGG16,none,HAM1000,roc_auc_par,,,,,,,,"[0.9684838894156668, 0.9776706668015617, 0.9652375714035607, 0.9588981057651697, 0.9573608100831914, 0.9673310575424037, 0.9754330564792815, 0.9575473294791021, 0.9768516923448491, 0.9667888601518102]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9728586020720851, 0.9771778783014738, 0.9833260372586214, 0.9829223211245683, 0.9758743129529647, 0.9544238533002578, 0.9833357653582372, 0.9722360036966778, 0.9860207208521816, 0.9715161243251131]","[0.972957272796759, 0.9686463349384697, 0.9825040128410915, 0.9628525567530383, 0.9231368952075212, 0.9703279064434762, 0.9624398073836277, 0.9592448215241153, 0.9597187189482534, 0.9304211572269357]","[0.9860888175494916, 0.9909577314071696, 0.9748350276440163, 0.9716782593187088, 0.9836632780453005, 0.9907615480649189, 0.9902265025860532, 0.9757267701087926, 0.9825931870875692, 0.9900838237916889]","[0.9418814716897994, 0.9740471469486671, 0.9197179995593743, 0.9176911213923772, 0.9470147609605639, 0.9539546155540869, 0.9658074465741352, 0.9227142542410222, 0.9792024675038554, 0.9756333994271866]"
VGG16,none,HAM1000,balanced_accuracy_par_classifier,,,,,,,,"[0.8841962382049022, 0.8953326783597045, 0.8461408789767986, 0.8367432507925734, 0.8318903648647604, 0.8331592762187063, 0.8750871080770175, 0.818665564495118, 0.8023028401374246, 0.8655468186872218]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9006691323250005, 0.9182813589607632, 0.8828825384834937, 0.8729643289214783, 0.8142166085334214, 0.8398051812094236, 0.8931739353263073, 0.8339122266036002, 0.8222996342519293, 0.8493318965232165]","[0.8750440052545316, 0.8479738355522077, 0.8458273967778642, 0.7994602698883353, 0.7950431275779613, 0.8475920011540337, 0.841633923141656, 0.7933074883661732, 0.7933081220718081, 0.8370067811156323]","[0.9100076071374616, 0.9126633723436254, 0.8791181017172567, 0.8406290965581398, 0.874989954894859, 0.8905757477114915, 0.9041541569631841, 0.8369047494815123, 0.8043184622026468, 0.915864019354428]","[0.8050734282727805, 0.8933620721192144, 0.6199858463051434, 0.7869607835086242, 0.8693937589149955, 0.6679798306656147, 0.7961693367731382, 0.7828306243124511, 0.7656811454910035, 0.8455656548590179]"
VGG16,none,HAM1000,balanced_accuracy_noWeights,,,,,,,,"[0.8431716451995981, 0.8805586005298256, 0.8404448707408423, 0.8451493559879419, 0.8268566730611127, 0.8302799853841234, 0.8648876404494382, 0.8353064766602722, 0.8156800950031973, 0.8309765232483786]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8661364852376088, 0.9028503331874118, 0.8760007782479693, 0.900977674011382, 0.8360426090763169, 0.8364171409115229, 0.8989785495403473, 0.8842453426723089, 0.8756262464127633, 0.8401624592635828]","[0.8364518841244363, 0.8546128563785065, 0.8398226706412902, 0.8017197890392112, 0.771107544141252, 0.8225024841397233, 0.8266223343269892, 0.7979744706871512, 0.7476114041122066, 0.7854314759611709]","[0.894275013376137, 0.9158373461744248, 0.897645799892991, 0.8663456393793472, 0.9139646869983948, 0.9381487426431246, 0.894649545211343, 0.8626003210272872, 0.8020331728196897, 0.9180845371856607]","[0.6953954615554087, 0.8107953293677022, 0.6105309539546155, 0.6912756113681428, 0.8383344348975545, 0.6916501432033487, 0.7840052875082617, 0.6875302930160828, 0.7572152456488213, 0.8130425203789381]"
VGG16,none,HAM1000,balanced_accuracy_par,,,,,,,,"[0.8232949113678828, 0.8710882244935381, 0.8064193899150459, 0.8153680714296556, 0.8395821331417948, 0.822250503944705, 0.8511588491215297, 0.8083512969473434, 0.7957432968970162, 0.8389792417594621]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8661364852376088, 0.9028503331874118, 0.8760007782479693, 0.900977674011382, 0.8360426090763169, 0.8364171409115229, 0.8989785495403473, 0.8842453426723089, 0.8756262464127633, 0.8401624592635828]","[0.8364518841244363, 0.8546128563785065, 0.8398226706412902, 0.8017197890392112, 0.771107544141252, 0.8225024841397233, 0.8266223343269892, 0.7979744706871512, 0.7476114041122066, 0.7854314759611709]","[0.894275013376137, 0.9158373461744248, 0.897645799892991, 0.8663456393793472, 0.9139646869983948, 0.9381487426431246, 0.894649545211343, 0.8626003210272872, 0.8020331728196897, 0.9180845371856607]","[0.6953954615554087, 0.8107953293677022, 0.6105309539546155, 0.6912756113681428, 0.8383344348975545, 0.6916501432033487, 0.7840052875082617, 0.6875302930160828, 0.7572152456488213, 0.8130425203789381]"
VGG16,none,HAM1000,f1_par_classifier,,,,,,,,"[0.8714918724827593, 0.8853688584195352, 0.8270606285205658, 0.8121235359100873, 0.7986589348954222, 0.8225206030797921, 0.8553479599030794, 0.7895315002392772, 0.7750108618929819, 0.8458233301282485]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8162541566882188, 0.8119757981340775, 0.8043781565335485, 0.7419638037806665, 0.6222316613612398, 0.70761100180178, 0.7863984508705354, 0.6605878382489854, 0.7290651436732355, 0.7206448641165735]","[0.7552920521330351, 0.7044457433556569, 0.718844202678996, 0.6070173837908707, 0.5679889562913875, 0.6958643267150348, 0.6694741344964702, 0.5276200641457751, 0.6374527490810988, 0.6628028716947636]","[0.7983522011514417, 0.7907287293060469, 0.7803795063502939, 0.6672631798484634, 0.6580817974830613, 0.7759498898749803, 0.7327408912315635, 0.5836917861997178, 0.6711081427734346, 0.7825983805211311]","[0.5691998591793481, 0.5747172677235453, 0.2864645923995277, 0.38467347503136934, 0.3951675597781557, 0.3834738921703619, 0.3741168289202114, 0.3696210055075432, 0.5461995275117554, 0.58899017215287]"
VGG16,none,HAM1000,f1_noWeights,,,,,,,,"[0.7532467532467533, 0.7889908256880734, 0.7676767676767676, 0.735202492211838, 0.7111111111111111, 0.7174603174603175, 0.7834394904458599, 0.7051671732522796, 0.7310344827586207, 0.7368421052631579]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.7116564417177914, 0.7314285714285714, 0.7612903225806451, 0.7111111111111111, 0.6352941176470588, 0.6390532544378699, 0.7544910179640718, 0.6595744680851063, 0.7564102564102564, 0.6792452830188679]","[0.6126126126126126, 0.6050420168067226, 0.6666666666666666, 0.5210084033613446, 0.4827586206896552, 0.55, 0.6055045871559633, 0.4806201550387597, 0.5319148936170213, 0.5471698113207547]","[0.5151515151515151, 0.4931506849315068, 0.5964912280701754, 0.42105263157894735, 0.46153846153846156, 0.48717948717948717, 0.5230769230769231, 0.37209302325581395, 0.48148148148148145, 0.5373134328358209]","[0.2692307692307692, 0.3548387096774194, 0.2, 0.2222222222222222, 0.35294117647058826, 0.22580645161290322, 0.37037037037037035, 0.1917808219178082, 0.391304347826087, 0.39285714285714285]"
VGG16,none,HAM1000,f1_par,,,,,,,,"[0.7972877754499306, 0.8643808405923812, 0.7685463879038109, 0.7904860307784605, 0.8245774495766123, 0.7999606768450058, 0.8356403507618662, 0.7845447474404619, 0.752682408955328, 0.8194029379032466]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8458098383630819, 0.8913235222762521, 0.8584523605704756, 0.8889506212188582, 0.806030300425646, 0.8064917605056903, 0.8868867457238251, 0.8686109225798795, 0.857973824344942, 0.8111355895763208]","[0.8060155880461579, 0.8308499612362277, 0.8102311542420937, 0.757001298201378, 0.709740251191791, 0.7870885674562235, 0.7921567637380721, 0.752520112065881, 0.6668850618326816, 0.730795076833111]","[0.8809571428626581, 0.9063043801625847, 0.8853398140779948, 0.8459365822362358, 0.9038891014411581, 0.9312203884804033, 0.8814419623956221, 0.8412158885874981, 0.7552746914980621, 0.9092198076205917]","[0.5718626382925791, 0.7696462327631619, 0.37511722412485077, 0.5674787728598437, 0.808883527842989, 0.5678745267510845, 0.7282204591456882, 0.5635513622433145, 0.6832711773988245, 0.7724338441652479]"


==> figures/yaning/HAM10000_VGG16/results/HAM1000_VGG16_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.915305550240332,0.0
1,4.0,278.0,0.8629620703331822,0.0
2,5.0,121.0,0.882493552585397,0.0
3,6.0,98.0,0.7163609838554256,0.0
4,3.0,77.0,0.8251811858553432,1.0
5,4.0,49.0,0.8010624474508905,1.0
6,5.0,21.0,0.903103263777421,1.0
7,6.0,17.0,0.6510024234412867,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.8361075279461714,0.0
1,4.0,278.0,0.7567568208688127,0.0
2,5.0,121.0,0.8666028283603402,0.0
3,6.0,98.0,0.6028146684682841,0.0
4,3.0,77.0,0.8130648377839389,1.0
5,4.0,49.0,0.7128793090269816,1.0
6,5.0,21.0,0.7741037988228999,1.0
7,6.0,17.0,0.5766248072262613,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.8262254876809884,0.0
1,4.0,278.0,0.6857195857663645,0.0
2,5.0,121.0,0.8362487492124671,0.0
3,6.0,98.0,0.5544980323968152,0.0
4,3.0,77.0,0.7388880782139209,1.0
5,4.0,49.0,0.624787892685164,1.0
6,5.0,21.0,0.754039593365436,1.0
7,6.0,17.0,0.49213483146067416,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.8998873943888543,0.0
1,4.0,278.0,0.8315173764443997,0.0
2,5.0,121.0,0.8638320205968464,0.0
3,6.0,98.0,0.6692798195511389,0.0
4,3.0,77.0,0.8681404737584513,1.0
5,4.0,49.0,0.8022777650385997,1.0
6,5.0,21.0,0.8703049759229535,1.0
7,6.0,17.0,0.6126018946904604,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.6123490719619573,0.0
1,4.0,278.0,0.554832156432596,0.0
2,5.0,121.0,0.701556099592118,0.0
3,6.0,98.0,0.5347910464634285,0.0
4,3.0,77.0,0.5695559122525414,1.0
5,4.0,49.0,0.5389436673545823,1.0
6,5.0,21.0,0.6171749598715891,1.0
7,6.0,17.0,0.49812734082397003,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.6398749718561425,0.0
1,4.0,278.0,0.5638909078487672,0.0
2,5.0,121.0,0.7801344419471083,0.0
3,6.0,98.0,0.5246529104915508,0.0
4,3.0,77.0,0.6363636363636364,1.0
5,4.0,49.0,0.5510204081632653,1.0
6,5.0,21.0,0.6904761904761905,1.0
7,6.0,17.0,0.5,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9776904471447793,0.0
1,4.0,278.0,0.9838969236112034,0.0
2,5.0,121.0,0.9734920243900844,0.0
3,6.0,98.0,0.9574690862892242,0.0
4,3.0,77.0,0.8974804221995234,1.0
5,4.0,49.0,0.8659405335167775,1.0
6,5.0,21.0,0.9169609416800428,1.0
7,6.0,17.0,0.6060365719321437,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.988604529455829,0.0
1,4.0,278.0,0.9635851856631287,0.0
2,5.0,121.0,0.9812289219137975,0.0
3,6.0,98.0,0.9518394801866935,0.0
4,3.0,77.0,0.8447833065810594,1.0
5,4.0,49.0,0.8549873882137125,1.0
6,5.0,21.0,0.8685928303905832,1.0
7,6.0,17.0,0.7817580964970258,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.982530888826783,0.0
1,4.0,278.0,0.966175094743514,0.0
2,5.0,121.0,0.9778880384381452,0.0
3,6.0,98.0,0.9628349097486528,0.0
4,3.0,77.0,0.849404153898536,1.0
5,4.0,49.0,0.8735228923029885,1.0
6,5.0,21.0,0.9143392188336008,1.0
7,6.0,17.0,0.7504736726151134,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9708914042472023,0.0
1,4.0,278.0,0.9767686246676623,0.0
2,5.0,121.0,0.9942191270756533,0.0
3,6.0,98.0,0.9524329911336732,0.0
4,3.0,77.0,0.8939831703876648,1.0
5,4.0,49.0,0.8179163800351601,1.0
6,5.0,21.0,0.9437667201712145,1.0
7,6.0,17.0,0.6678563560255563,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9835431622649573,0.0
1,4.0,278.0,0.9606475199687257,0.0
2,5.0,121.0,0.9818883785215529,0.0
3,6.0,98.0,0.9422948551617957,0.0
4,3.0,77.0,0.9027238678924072,1.0
5,4.0,49.0,0.809959489413743,1.0
6,5.0,21.0,0.8983948635634029,1.0
7,6.0,17.0,0.8759858999779686,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9834772166041817,0.0
1,4.0,278.0,0.9749700635165832,0.0
2,5.0,121.0,0.9735579700508599,0.0
3,6.0,98.0,0.9626370727663263,0.0
4,3.0,77.0,0.8829952818716864,1.0
5,4.0,49.0,0.7930138347473821,1.0
6,5.0,21.0,0.9154628143392188,1.0
7,6.0,17.0,0.8104207975324962,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9775816443497698,0.0
1,4.0,278.0,0.9646583445456771,0.0
2,5.0,121.0,0.9763712882403082,0.0
3,6.0,98.0,0.971522241183469,0.0
4,3.0,77.0,0.8997276132107592,1.0
5,4.0,49.0,0.8579836428953604,1.0
6,5.0,21.0,0.9430176565008026,1.0
7,6.0,17.0,0.7553425864727914,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9859864716325006,0.0
1,4.0,278.0,0.9668525796614094,0.0
2,5.0,121.0,0.9932958878247959,0.0
3,6.0,98.0,0.9668158743317955,0.0
4,3.0,77.0,0.8883651928595748,1.0
5,4.0,49.0,0.8531147290376825,1.0
6,5.0,21.0,0.8429106474050294,1.0
7,6.0,17.0,0.6622383784974664,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9813207784062821,0.0
1,4.0,278.0,0.9804976382913717,0.0
2,5.0,121.0,0.9943510183972044,0.0
3,6.0,98.0,0.9627689640878774,0.0
4,3.0,77.0,0.9132156233279829,1.0
5,4.0,49.0,0.8111748070014522,1.0
6,5.0,21.0,0.8655965757089352,1.0
7,6.0,17.0,0.8081736065212601,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9777135356713208,0.0
1,4.0,278.0,0.9611931135650699,0.0
2,5.0,121.0,0.9888998737767353,0.0
3,6.0,98.0,0.9563480100560404,0.0
4,3.0,77.0,0.8748771827423514,1.0
5,4.0,49.0,0.8080868302377131,1.0
6,5.0,21.0,0.9203317281968968,1.0
7,6.0,17.0,0.7270544172725271,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.8835129510034303,0.0
1,4.0,278.0,0.8141551649210834,0.0
2,5.0,121.0,0.9052426255311079,0.0
3,6.0,98.0,0.6786023826570987,0.0
4,3.0,77.0,0.8484070236879226,1.0
5,4.0,49.0,0.8864404188641749,1.0
6,5.0,21.0,0.8116104868913858,1.0
7,6.0,17.0,0.5371006829698172,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.8517532491442155,0.0
1,4.0,278.0,0.7966069771457959,0.0
2,5.0,121.0,0.7535158302286189,0.0
3,6.0,98.0,0.6421142448010595,0.0
4,3.0,77.0,0.8028260129383724,1.0
5,4.0,49.0,0.6989299090422686,1.0
6,5.0,21.0,0.7941680042803638,1.0
7,6.0,17.0,0.5140559594624367,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9742150957313691,0.0
1,4.0,278.0,0.9611271679042943,0.0
2,5.0,121.0,0.9929661595209185,0.0
3,6.0,98.0,0.9562820643952649,0.0
4,3.0,77.0,0.8841188773773043,1.0
5,4.0,49.0,0.8451578384162655,1.0
6,5.0,21.0,0.9165864098448369,1.0
7,6.0,17.0,0.6938973342145847,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9791214830741483,0.0
1,4.0,278.0,0.9794425077189632,0.0
2,5.0,121.0,0.9974281192297547,0.0
3,6.0,98.0,0.9566117926991424,0.0
4,3.0,77.0,0.8902378520356049,1.0
5,4.0,49.0,0.8243751433157532,1.0
6,5.0,21.0,0.9162118780096308,1.0
7,6.0,17.0,0.722934567085261,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9830815426395286,0.0
1,4.0,278.0,0.9673801449476136,0.0
2,5.0,121.0,0.9979556845159588,0.0
3,6.0,98.0,0.9571393579853467,0.0
4,3.0,77.0,0.8837443455420984,1.0
5,4.0,49.0,0.7733547351524879,1.0
6,5.0,21.0,0.8447833065810594,1.0
7,6.0,17.0,0.7817580964970258,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.982530888826783,0.0
1,4.0,278.0,0.9679736558945933,0.0
2,5.0,121.0,0.9820202698431038,0.0
3,6.0,98.0,0.9679369505649793,0.0
4,3.0,77.0,0.8756262464127633,1.0
5,4.0,49.0,0.7884277306428189,1.0
6,5.0,21.0,0.8734617442482611,1.0
7,6.0,17.0,0.7572152456488213,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9798468853426789,0.0
1,4.0,278.0,0.9639808596277818,0.0
2,5.0,121.0,0.9816245958784506,0.0
3,6.0,98.0,0.9828473990493058,0.0
4,3.0,77.0,0.8986040177051413,1.0
5,4.0,49.0,0.8058396392264771,1.0
6,5.0,21.0,0.9657035848047084,1.0
7,6.0,17.0,0.9012778144965852,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9746107696960222,0.0
1,4.0,278.0,0.9723142087754223,0.0
2,5.0,121.0,0.9809651392706955,0.0
3,6.0,98.0,0.956677738359918,0.0
4,3.0,77.0,0.9127146261977722,1.0
5,4.0,49.0,0.8375754796300543,1.0
6,5.0,21.0,0.9668271803103263,1.0
7,6.0,17.0,0.6965190570610267,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9877900929999812,0.0
1,4.0,278.0,0.972907719722402,0.0
2,5.0,121.0,0.9815586502176752,0.0
3,6.0,98.0,0.9368630860415915,0.0
4,3.0,77.0,0.9299479546670557,1.0
5,4.0,49.0,0.8047160437208591,1.0
6,5.0,21.0,0.8693418940609952,1.0
7,6.0,17.0,0.8119189248733201,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.98105699576318,0.0
1,4.0,278.0,0.9712410498928739,0.0
2,5.0,121.0,0.973426078729309,0.0
3,6.0,98.0,0.9574031406284487,0.0
4,3.0,77.0,0.9019748042219953,1.0
5,4.0,49.0,0.7581900175800658,1.0
6,5.0,21.0,0.9452648475120385,1.0
7,6.0,17.0,0.728178012778145,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9863161999363783,0.0
1,4.0,278.0,0.9653837468142078,0.0
2,5.0,121.0,0.9729644591038802,0.0
3,6.0,98.0,0.9416353985540404,0.0
4,3.0,77.0,0.9299479546670557,1.0
5,4.0,49.0,0.8455323702514714,1.0
6,5.0,21.0,0.8455323702514714,1.0
7,6.0,17.0,0.7530953954615554,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9823561403709979,0.0
1,4.0,278.0,0.9738489872833993,0.0
2,5.0,121.0,0.9724368938176761,0.0
3,6.0,98.0,0.9615159965331423,0.0
4,3.0,77.0,0.9173354735152488,1.0
5,4.0,49.0,0.8561109837193304,1.0
6,5.0,21.0,0.9173354735152488,1.0
7,6.0,17.0,0.812293456708526,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9250359305762715,0.0
1,4.0,278.0,0.8722067980013246,0.0
2,5.0,121.0,0.9228043364994518,0.0
3,6.0,98.0,0.7418294672128942,0.0
4,3.0,77.0,0.8477844253125152,1.0
5,4.0,49.0,0.8589161507299549,1.0
6,5.0,21.0,0.899732477260567,1.0
7,6.0,17.0,0.6182198722185503,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.8147838400837344,0.0
1,4.0,278.0,0.7144965641836307,0.0
2,5.0,121.0,0.8445132120223844,0.0
3,6.0,98.0,0.5953143589274275,0.0
4,3.0,77.0,0.7457561165426334,1.0
5,4.0,49.0,0.6965909959489414,1.0
6,5.0,21.0,0.754414125200642,1.0
7,6.0,17.0,0.5807446574135272,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9823330518444564,0.0
1,4.0,278.0,0.971372941214425,0.0
2,5.0,121.0,0.998351358480612,0.0
3,6.0,98.0,0.9524329911336732,0.0
4,3.0,77.0,0.8661364852376088,1.0
5,4.0,49.0,0.8364518841244363,1.0
6,5.0,21.0,0.894275013376137,1.0
7,6.0,17.0,0.6953954615554087,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9791214830741483,0.0
1,4.0,278.0,0.9740468242657259,0.0
2,5.0,121.0,0.9850314250148786,0.0
3,6.0,98.0,0.9719179151481221,0.0
4,3.0,77.0,0.9028503331874118,1.0
5,4.0,49.0,0.8546128563785065,1.0
6,5.0,21.0,0.9158373461744248,1.0
7,6.0,17.0,0.8107953293677022,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9847532726854582,0.0
1,4.0,278.0,0.9733033936870551,0.0
2,5.0,121.0,0.9902187869922456,0.0
3,6.0,98.0,0.9525648824552242,0.0
4,3.0,77.0,0.8760007782479693,1.0
5,4.0,49.0,0.8398226706412902,1.0
6,5.0,21.0,0.897645799892991,1.0
7,6.0,17.0,0.6105309539546155,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9820033235405787,0.0
1,4.0,278.0,0.9602518460040725,0.0
2,5.0,121.0,0.9856249359618583,0.0
3,6.0,98.0,0.9623073444624487,0.0
4,3.0,77.0,0.900977674011382,1.0
5,4.0,49.0,0.8017197890392112,1.0
6,5.0,21.0,0.8663456393793472,1.0
7,6.0,17.0,0.6912756113681428,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9862271657490612,0.0
1,4.0,278.0,0.9790288054441701,0.0
2,5.0,121.0,0.9905485152961233,0.0
3,6.0,98.0,0.9273844066774692,0.0
4,3.0,77.0,0.8360426090763169,1.0
5,4.0,49.0,0.771107544141252,1.0
6,5.0,21.0,0.9139646869983948,1.0
7,6.0,17.0,0.8383344348975545,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9823989975052319,0.0
1,4.0,278.0,0.9642446422708839,0.0
2,5.0,121.0,0.9694916843066768,0.0
3,6.0,98.0,0.9371928143454691,0.0
4,3.0,77.0,0.8364171409115229,1.0
5,4.0,49.0,0.8225024841397233,1.0
6,5.0,21.0,0.9381487426431246,1.0
7,6.0,17.0,0.6916501432033487,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9762165540811762,0.0
1,4.0,278.0,0.9673801449476136,0.0
2,5.0,121.0,0.9855589903010828,0.0
3,6.0,98.0,0.9571393579853467,0.0
4,3.0,77.0,0.8989785495403473,1.0
5,4.0,49.0,0.8266223343269892,1.0
6,5.0,21.0,0.894649545211343,1.0
7,6.0,17.0,0.7840052875082617,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9867118739010314,0.0
1,4.0,278.0,0.9747722265342567,0.0
2,5.0,121.0,0.9774923644734921,0.0
3,6.0,98.0,0.9624392357839997,0.0
4,3.0,77.0,0.8842453426723089,1.0
5,4.0,49.0,0.7979744706871512,1.0
6,5.0,21.0,0.8626003210272872,1.0
7,6.0,17.0,0.6875302930160828,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9848851640070093,0.0
1,4.0,278.0,0.9752338461596852,0.0
2,5.0,121.0,0.961425058479086,0.0
3,6.0,98.0,0.9629008554094284,0.0
4,3.0,77.0,0.8756262464127633,1.0
5,4.0,49.0,0.7476114041122066,1.0
6,5.0,21.0,0.8020331728196897,1.0
7,6.0,17.0,0.7572152456488213,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,437.0,0.9743238985263786,0.0
1,4.0,278.0,0.9569844520057917,0.0
2,5.0,121.0,0.9735579700508599,0.0
3,6.0,98.0,0.9524329911336732,0.0
4,3.0,77.0,0.8401624592635828,1.0
5,4.0,49.0,0.7854314759611709,1.0
6,5.0,21.0,0.9180845371856607,1.0
7,6.0,17.0,0.8130425203789381,1.0


==> figures/yaning/HAM10000_VGG16/results/HAM1000_VGG16_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,3.0,437.0,0.6928702010968921,0.0
1,4.0,278.0,0.5520833333333334,0.0
2,5.0,121.0,0.3911290322580645,0.0
3,6.0,98.0,0.21800947867298578,0.0
4,3.0,77.0,0.542713567839196,1.0
5,4.0,49.0,0.42953020134228187,1.0
6,5.0,21.0,0.3364485981308411,1.0
7,6.0,17.0,0.13186813186813187,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.6848072562358276,0.0
1,4.0,278.0,0.5202108963093146,0.0
2,5.0,121.0,0.5126760563380282,0.0
3,6.0,98.0,0.16730038022813687,0.0
4,3.0,77.0,0.6329113924050633,1.0
5,4.0,49.0,0.43137254901960786,1.0
6,5.0,21.0,0.375,1.0
7,6.0,17.0,0.11764705882352941,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.7012048192771084,0.0
1,4.0,278.0,0.4394250513347023,0.0
2,5.0,121.0,0.5424836601307189,0.0
3,6.0,98.0,0.11320754716981132,0.0
4,3.0,77.0,0.5588235294117647,1.0
5,4.0,49.0,0.3132530120481928,1.0
6,5.0,21.0,0.41509433962264153,1.0
7,6.0,17.0,0.0,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.628281117696867,0.0
1,4.0,278.0,0.4664310954063604,0.0
2,5.0,121.0,0.3197278911564626,0.0
3,6.0,98.0,0.14931237721021612,0.0
4,3.0,77.0,0.5367965367965368,1.0
5,4.0,49.0,0.3793103448275862,1.0
6,5.0,21.0,0.26153846153846155,1.0
7,6.0,17.0,0.08771929824561403,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.36,0.0
1,4.0,278.0,0.19195046439628483,0.0
2,5.0,121.0,0.532608695652174,0.0
3,6.0,98.0,0.11764705882352941,0.0
4,3.0,77.0,0.23655913978494625,1.0
5,4.0,49.0,0.13793103448275862,1.0
6,5.0,21.0,0.3225806451612903,1.0
7,6.0,17.0,0.0,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.4293193717277487,0.0
1,4.0,278.0,0.22018348623853212,0.0
2,5.0,121.0,0.6732673267326733,0.0
3,6.0,98.0,0.08620689655172414,0.0
4,3.0,77.0,0.42857142857142855,1.0
5,4.0,49.0,0.18518518518518517,1.0
6,5.0,21.0,0.5517241379310345,1.0
7,6.0,17.0,0.0,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9501133786848073,0.0
1,4.0,278.0,0.9407665505226481,0.0
2,5.0,121.0,0.8778625954198473,0.0
3,6.0,98.0,0.8411214953271028,0.0
4,3.0,77.0,0.7368421052631579,1.0
5,4.0,49.0,0.6324786324786325,1.0
6,5.0,21.0,0.5142857142857142,1.0
7,6.0,17.0,0.15384615384615385,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9533333333333334,0.0
1,4.0,278.0,0.9071803852889667,0.0
2,5.0,121.0,0.8602941176470589,0.0
3,6.0,98.0,0.8054298642533937,0.0
4,3.0,77.0,0.6666666666666666,1.0
5,4.0,49.0,0.6101694915254238,1.0
6,5.0,21.0,0.45714285714285713,1.0
7,6.0,17.0,0.3333333333333333,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9591836734693877,0.0
1,4.0,278.0,0.9285714285714286,0.0
2,5.0,121.0,0.8957528957528957,0.0
3,6.0,98.0,0.8625592417061612,0.0
4,3.0,77.0,0.6549707602339181,1.0
5,4.0,49.0,0.608,1.0
6,5.0,21.0,0.4675324675324675,1.0
7,6.0,17.0,0.28125,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.944,0.0
1,4.0,278.0,0.9349736379613357,0.0
2,5.0,121.0,0.9022556390977443,0.0
3,6.0,98.0,0.839622641509434,0.0
4,3.0,77.0,0.7654320987654321,1.0
5,4.0,49.0,0.6153846153846154,1.0
6,5.0,21.0,0.6031746031746031,1.0
7,6.0,17.0,0.2608695652173913,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9581920903954803,0.0
1,4.0,278.0,0.9194991055456172,0.0
2,5.0,121.0,0.8931297709923665,0.0
3,6.0,98.0,0.8325358851674641,0.0
4,3.0,77.0,0.802547770700637,1.0
5,4.0,49.0,0.6391752577319587,1.0
6,5.0,21.0,0.6181818181818182,1.0
7,6.0,17.0,0.5531914893617021,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9571106094808126,0.0
1,4.0,278.0,0.9330985915492958,0.0
2,5.0,121.0,0.8812260536398467,0.0
3,6.0,98.0,0.8504672897196262,0.0
4,3.0,77.0,0.7052023121387283,1.0
5,4.0,49.0,0.5263157894736842,1.0
6,5.0,21.0,0.4864864864864865,1.0
7,6.0,17.0,0.3492063492063492,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9312638580931264,0.0
1,4.0,278.0,0.8919382504288165,0.0
2,5.0,121.0,0.8226950354609929,0.0
3,6.0,98.0,0.788135593220339,0.0
4,3.0,77.0,0.7636363636363637,1.0
5,4.0,49.0,0.6545454545454545,1.0
6,5.0,21.0,0.5846153846153846,1.0
7,6.0,17.0,0.35294117647058826,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9457364341085271,0.0
1,4.0,278.0,0.903114186851211,0.0
2,5.0,121.0,0.8571428571428571,0.0
3,6.0,98.0,0.8034934497816594,0.0
4,3.0,77.0,0.7005649717514124,1.0
5,4.0,49.0,0.5853658536585366,1.0
6,5.0,21.0,0.40540540540540543,1.0
7,6.0,17.0,0.19672131147540983,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9569160997732427,0.0
1,4.0,278.0,0.9420035149384886,0.0
2,5.0,121.0,0.9090909090909091,0.0
3,6.0,98.0,0.8584905660377359,0.0
4,3.0,77.0,0.717391304347826,1.0
5,4.0,49.0,0.5245901639344263,1.0
6,5.0,21.0,0.41025641025641024,1.0
7,6.0,17.0,0.3188405797101449,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9333333333333333,0.0
1,4.0,278.0,0.8911917098445595,0.0
2,5.0,121.0,0.8409893992932862,0.0
3,6.0,98.0,0.7792207792207793,0.0
4,3.0,77.0,0.7468354430379747,1.0
5,4.0,49.0,0.6078431372549019,1.0
6,5.0,21.0,0.5901639344262295,1.0
7,6.0,17.0,0.3404255319148936,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.6424021838034577,0.0
1,4.0,278.0,0.48124191461837,0.0
2,5.0,121.0,0.38649155722326456,0.0
3,6.0,98.0,0.17488789237668162,0.0
4,3.0,77.0,0.59375,1.0
5,4.0,49.0,0.54421768707483,1.0
6,5.0,21.0,0.3010752688172043,1.0
7,6.0,17.0,0.05194805194805195,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.6891304347826087,0.0
1,4.0,278.0,0.5560975609756098,0.0
2,5.0,121.0,0.3646723646723647,0.0
3,6.0,98.0,0.20408163265306123,0.0
4,3.0,77.0,0.5868263473053892,1.0
5,4.0,49.0,0.3783783783783784,1.0
6,5.0,21.0,0.3466666666666667,1.0
7,6.0,17.0,0.03389830508474576,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9287305122494433,0.0
1,4.0,278.0,0.8896551724137931,0.0
2,5.0,121.0,0.8421052631578947,0.0
3,6.0,98.0,0.7758620689655172,0.0
4,3.0,77.0,0.7176470588235294,1.0
5,4.0,49.0,0.603448275862069,1.0
6,5.0,21.0,0.5070422535211268,1.0
7,6.0,17.0,0.25,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9386845039018952,0.0
1,4.0,278.0,0.9162393162393162,0.0
2,5.0,121.0,0.8612099644128114,0.0
3,6.0,98.0,0.7929515418502202,0.0
4,3.0,77.0,0.7209302325581395,1.0
5,4.0,49.0,0.5739130434782609,1.0
6,5.0,21.0,0.5,1.0
7,6.0,17.0,0.27586206896551724,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9506726457399103,0.0
1,4.0,278.0,0.9157894736842105,0.0
2,5.0,121.0,0.8864468864468864,0.0
3,6.0,98.0,0.821917808219178,0.0
4,3.0,77.0,0.7134502923976608,1.0
5,4.0,49.0,0.509090909090909,1.0
6,5.0,21.0,0.43478260869565216,1.0
7,6.0,17.0,0.3333333333333333,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9591836734693877,0.0
1,4.0,278.0,0.93048128342246,0.0
2,5.0,121.0,0.9,0.0
3,6.0,98.0,0.8679245283018868,0.0
4,3.0,77.0,0.7564102564102564,1.0
5,4.0,49.0,0.5918367346938775,1.0
6,5.0,21.0,0.5614035087719298,1.0
7,6.0,17.0,0.391304347826087,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9503386004514672,0.0
1,4.0,278.0,0.9168141592920354,0.0
2,5.0,121.0,0.8796992481203008,0.0
3,6.0,98.0,0.8597285067873304,0.0
4,3.0,77.0,0.75,1.0
5,4.0,49.0,0.5740740740740741,1.0
6,5.0,21.0,0.5797101449275363,1.0
7,6.0,17.0,0.4745762711864407,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9349775784753364,0.0
1,4.0,278.0,0.9103448275862069,0.0
2,5.0,121.0,0.8478260869565217,0.0
3,6.0,98.0,0.7964601769911505,0.0
4,3.0,77.0,0.7784431137724551,1.0
5,4.0,49.0,0.6296296296296297,1.0
6,5.0,21.0,0.6060606060606061,1.0
7,6.0,17.0,0.2857142857142857,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9574944071588367,0.0
1,4.0,278.0,0.9246935201401051,0.0
2,5.0,121.0,0.8764044943820225,0.0
3,6.0,98.0,0.8075117370892019,0.0
4,3.0,77.0,0.7727272727272727,1.0
5,4.0,49.0,0.5585585585585585,1.0
6,5.0,21.0,0.47058823529411764,1.0
7,6.0,17.0,0.3728813559322034,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9525959367945824,0.0
1,4.0,278.0,0.926056338028169,0.0
2,5.0,121.0,0.8745247148288974,0.0
3,6.0,98.0,0.8372093023255814,0.0
4,3.0,77.0,0.7924528301886793,1.0
5,4.0,49.0,0.5531914893617021,1.0
6,5.0,21.0,0.6440677966101694,1.0
7,6.0,17.0,0.36363636363636365,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9510022271714922,0.0
1,4.0,278.0,0.9090909090909091,0.0
2,5.0,121.0,0.8518518518518519,0.0
3,6.0,98.0,0.7945205479452054,0.0
4,3.0,77.0,0.7727272727272727,1.0
5,4.0,49.0,0.6086956521739131,1.0
6,5.0,21.0,0.44776119402985076,1.0
7,6.0,17.0,0.3157894736842105,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9390919158361019,0.0
1,4.0,278.0,0.905982905982906,0.0
2,5.0,121.0,0.8273381294964028,0.0
3,6.0,98.0,0.7878787878787878,0.0
4,3.0,77.0,0.7630057803468208,1.0
5,4.0,49.0,0.6260869565217392,1.0
6,5.0,21.0,0.5217391304347826,1.0
7,6.0,17.0,0.3793103448275862,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.6616033755274262,0.0
1,4.0,278.0,0.5152224824355972,0.0
2,5.0,121.0,0.36923076923076925,0.0
3,6.0,98.0,0.20553359683794467,0.0
4,3.0,77.0,0.5471698113207547,1.0
5,4.0,49.0,0.4634146341463415,1.0
6,5.0,21.0,0.3103448275862069,1.0
7,6.0,17.0,0.10101010101010101,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.6853658536585366,0.0
1,4.0,278.0,0.48906560636182905,0.0
2,5.0,121.0,0.551948051948052,0.0
3,6.0,98.0,0.18181818181818182,0.0
4,3.0,77.0,0.5735294117647058,1.0
5,4.0,49.0,0.449438202247191,1.0
6,5.0,21.0,0.4230769230769231,1.0
7,6.0,17.0,0.15,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9559322033898305,0.0
1,4.0,278.0,0.9293286219081273,0.0
2,5.0,121.0,0.9063670411985019,0.0
3,6.0,98.0,0.839622641509434,0.0
4,3.0,77.0,0.7116564417177914,1.0
5,4.0,49.0,0.6126126126126126,1.0
6,5.0,21.0,0.5151515151515151,1.0
7,6.0,17.0,0.2692307692307692,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9386845039018952,0.0
1,4.0,278.0,0.9106529209621993,0.0
2,5.0,121.0,0.8489208633093526,0.0
3,6.0,98.0,0.808695652173913,0.0
4,3.0,77.0,0.7314285714285714,1.0
5,4.0,49.0,0.6050420168067226,1.0
6,5.0,21.0,0.4931506849315068,1.0
7,6.0,17.0,0.3548387096774194,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.96045197740113,0.0
1,4.0,278.0,0.9345132743362832,0.0
2,5.0,121.0,0.9049429657794676,0.0
3,6.0,98.0,0.8476190476190476,0.0
4,3.0,77.0,0.7612903225806451,1.0
5,4.0,49.0,0.6666666666666666,1.0
6,5.0,21.0,0.5964912280701754,1.0
7,6.0,17.0,0.2,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.950561797752809,0.0
1,4.0,278.0,0.9097345132743363,0.0
2,5.0,121.0,0.8773234200743495,0.0
3,6.0,98.0,0.8310502283105022,0.0
4,3.0,77.0,0.7111111111111111,1.0
5,4.0,49.0,0.5210084033613446,1.0
6,5.0,21.0,0.42105263157894735,1.0
7,6.0,17.0,0.2222222222222222,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9670828603859251,0.0
1,4.0,278.0,0.9484902309058615,0.0
2,5.0,121.0,0.9224806201550387,0.0
3,6.0,98.0,0.84,0.0
4,3.0,77.0,0.6352941176470588,1.0
5,4.0,49.0,0.4827586206896552,1.0
6,5.0,21.0,0.46153846153846156,1.0
7,6.0,17.0,0.35294117647058826,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9570135746606335,0.0
1,4.0,278.0,0.9233511586452763,0.0
2,5.0,121.0,0.8803088803088803,0.0
3,6.0,98.0,0.8269230769230769,0.0
4,3.0,77.0,0.6390532544378699,1.0
5,4.0,49.0,0.55,1.0
6,5.0,21.0,0.48717948717948717,1.0
7,6.0,17.0,0.22580645161290322,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9435665914221218,0.0
1,4.0,278.0,0.9157894736842105,0.0
2,5.0,121.0,0.8740740740740741,0.0
3,6.0,98.0,0.821917808219178,0.0
4,3.0,77.0,0.7544910179640718,1.0
5,4.0,49.0,0.6055045871559633,1.0
6,5.0,21.0,0.5230769230769231,1.0
7,6.0,17.0,0.37037037037037035,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9573991031390134,0.0
1,4.0,278.0,0.9281961471103327,0.0
2,5.0,121.0,0.8754716981132076,0.0
3,6.0,98.0,0.8387096774193549,0.0
4,3.0,77.0,0.6595744680851063,1.0
5,4.0,49.0,0.4806201550387597,1.0
6,5.0,21.0,0.37209302325581395,1.0
7,6.0,17.0,0.1917808219178082,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9626274065685164,0.0
1,4.0,278.0,0.9397163120567376,0.0
2,5.0,121.0,0.8818897637795275,0.0
3,6.0,98.0,0.8666666666666667,0.0
4,3.0,77.0,0.7564102564102564,1.0
5,4.0,49.0,0.5319148936170213,1.0
6,5.0,21.0,0.48148148148148145,1.0
7,6.0,17.0,0.391304347826087,1.0
,Class,Size,f1,IsTesting
0,3.0,437.0,0.9476082004555809,0.0
1,4.0,278.0,0.9139784946236559,0.0
2,5.0,121.0,0.8812260536398467,0.0
3,6.0,98.0,0.839622641509434,0.0
4,3.0,77.0,0.6792452830188679,1.0
5,4.0,49.0,0.5471698113207547,1.0
6,5.0,21.0,0.5373134328358209,1.0
7,6.0,17.0,0.39285714285714285,1.0


==> figures/yaning/HAM10000_VGG16/results/HAM1000_VGG16_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9153055502403319,0.0
1,4.0,278.0,0.8629620703331822,0.0
2,5.0,121.0,0.882493552585397,0.0
3,6.0,98.0,0.7163609838554256,0.0
4,3.0,77.0,0.8251811858553432,1.0
5,4.0,49.0,0.8010624474508904,1.0
6,5.0,21.0,0.9031032637774211,1.0
7,6.0,17.0,0.6510024234412867,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.8361075279461714,0.0
1,4.0,278.0,0.7567568208688128,0.0
2,5.0,121.0,0.8666028283603401,0.0
3,6.0,98.0,0.6028146684682841,0.0
4,3.0,77.0,0.8130648377839389,1.0
5,4.0,49.0,0.7128793090269816,1.0
6,5.0,21.0,0.7741037988228999,1.0
7,6.0,17.0,0.5766248072262613,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.8262254876809884,0.0
1,4.0,278.0,0.6857195857663645,0.0
2,5.0,121.0,0.8362487492124672,0.0
3,6.0,98.0,0.5544980323968152,0.0
4,3.0,77.0,0.7388880782139209,1.0
5,4.0,49.0,0.624787892685164,1.0
6,5.0,21.0,0.754039593365436,1.0
7,6.0,17.0,0.49213483146067416,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.8998873943888543,0.0
1,4.0,278.0,0.8315173764443997,0.0
2,5.0,121.0,0.8638320205968465,0.0
3,6.0,98.0,0.6692798195511388,0.0
4,3.0,77.0,0.8681404737584514,1.0
5,4.0,49.0,0.8022777650385997,1.0
6,5.0,21.0,0.8703049759229535,1.0
7,6.0,17.0,0.6126018946904606,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.6123490719619573,0.0
1,4.0,278.0,0.554832156432596,0.0
2,5.0,121.0,0.7015560995921178,0.0
3,6.0,98.0,0.5347910464634285,0.0
4,3.0,77.0,0.5695559122525414,1.0
5,4.0,49.0,0.5389436673545823,1.0
6,5.0,21.0,0.6171749598715891,1.0
7,6.0,17.0,0.49812734082397003,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.6398749718561424,0.0
1,4.0,278.0,0.5638909078487672,0.0
2,5.0,121.0,0.7801344419471082,0.0
3,6.0,98.0,0.5246529104915508,0.0
4,3.0,77.0,0.6363636363636364,1.0
5,4.0,49.0,0.5510204081632653,1.0
6,5.0,21.0,0.6904761904761905,1.0
7,6.0,17.0,0.5,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9776904471447793,0.0
1,4.0,278.0,0.9838969236112034,0.0
2,5.0,121.0,0.9734920243900845,0.0
3,6.0,98.0,0.9574690862892242,0.0
4,3.0,77.0,0.8974804221995234,1.0
5,4.0,49.0,0.8659405335167775,1.0
6,5.0,21.0,0.9169609416800428,1.0
7,6.0,17.0,0.6060365719321437,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9886045294558291,0.0
1,4.0,278.0,0.9635851856631287,0.0
2,5.0,121.0,0.9812289219137976,0.0
3,6.0,98.0,0.9518394801866935,0.0
4,3.0,77.0,0.8447833065810594,1.0
5,4.0,49.0,0.8549873882137123,1.0
6,5.0,21.0,0.8685928303905831,1.0
7,6.0,17.0,0.7817580964970258,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9825308888267829,0.0
1,4.0,278.0,0.966175094743514,0.0
2,5.0,121.0,0.9778880384381451,0.0
3,6.0,98.0,0.9628349097486528,0.0
4,3.0,77.0,0.8494041538985359,1.0
5,4.0,49.0,0.8735228923029886,1.0
6,5.0,21.0,0.9143392188336008,1.0
7,6.0,17.0,0.7504736726151133,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9708914042472023,0.0
1,4.0,278.0,0.9767686246676623,0.0
2,5.0,121.0,0.9942191270756533,0.0
3,6.0,98.0,0.9524329911336732,0.0
4,3.0,77.0,0.8939831703876647,1.0
5,4.0,49.0,0.81791638003516,1.0
6,5.0,21.0,0.9437667201712145,1.0
7,6.0,17.0,0.6678563560255563,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9835431622649573,0.0
1,4.0,278.0,0.9606475199687258,0.0
2,5.0,121.0,0.9818883785215529,0.0
3,6.0,98.0,0.9422948551617958,0.0
4,3.0,77.0,0.9027238678924072,1.0
5,4.0,49.0,0.809959489413743,1.0
6,5.0,21.0,0.8983948635634028,1.0
7,6.0,17.0,0.8759858999779686,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9834772166041817,0.0
1,4.0,278.0,0.9749700635165831,0.0
2,5.0,121.0,0.97355797005086,0.0
3,6.0,98.0,0.9626370727663263,0.0
4,3.0,77.0,0.8829952818716864,1.0
5,4.0,49.0,0.7930138347473822,1.0
6,5.0,21.0,0.9154628143392189,1.0
7,6.0,17.0,0.8104207975324962,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9775816443497697,0.0
1,4.0,278.0,0.9646583445456771,0.0
2,5.0,121.0,0.9763712882403082,0.0
3,6.0,98.0,0.9715222411834689,0.0
4,3.0,77.0,0.8997276132107593,1.0
5,4.0,49.0,0.8579836428953603,1.0
6,5.0,21.0,0.9430176565008025,1.0
7,6.0,17.0,0.7553425864727913,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9859864716325005,0.0
1,4.0,278.0,0.9668525796614094,0.0
2,5.0,121.0,0.9932958878247959,0.0
3,6.0,98.0,0.9668158743317955,0.0
4,3.0,77.0,0.8883651928595748,1.0
5,4.0,49.0,0.8531147290376824,1.0
6,5.0,21.0,0.8429106474050294,1.0
7,6.0,17.0,0.6622383784974664,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9813207784062821,0.0
1,4.0,278.0,0.9804976382913716,0.0
2,5.0,121.0,0.9943510183972043,0.0
3,6.0,98.0,0.9627689640878774,0.0
4,3.0,77.0,0.9132156233279829,1.0
5,4.0,49.0,0.8111748070014522,1.0
6,5.0,21.0,0.8655965757089352,1.0
7,6.0,17.0,0.8081736065212601,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9777135356713208,0.0
1,4.0,278.0,0.9611931135650699,0.0
2,5.0,121.0,0.9888998737767353,0.0
3,6.0,98.0,0.9563480100560403,0.0
4,3.0,77.0,0.8748771827423514,1.0
5,4.0,49.0,0.8080868302377131,1.0
6,5.0,21.0,0.9203317281968968,1.0
7,6.0,17.0,0.7270544172725272,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.8835129510034303,0.0
1,4.0,278.0,0.8141551649210833,0.0
2,5.0,121.0,0.9052426255311078,0.0
3,6.0,98.0,0.6786023826570988,0.0
4,3.0,77.0,0.8484070236879225,1.0
5,4.0,49.0,0.8864404188641749,1.0
6,5.0,21.0,0.8116104868913857,1.0
7,6.0,17.0,0.5371006829698172,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.8517532491442155,0.0
1,4.0,278.0,0.7966069771457959,0.0
2,5.0,121.0,0.7535158302286189,0.0
3,6.0,98.0,0.6421142448010595,0.0
4,3.0,77.0,0.8028260129383724,1.0
5,4.0,49.0,0.6989299090422686,1.0
6,5.0,21.0,0.7941680042803638,1.0
7,6.0,17.0,0.5140559594624367,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9742150957313691,0.0
1,4.0,278.0,0.9611271679042944,0.0
2,5.0,121.0,0.9929661595209185,0.0
3,6.0,98.0,0.9562820643952648,0.0
4,3.0,77.0,0.8841188773773043,1.0
5,4.0,49.0,0.8451578384162655,1.0
6,5.0,21.0,0.9165864098448369,1.0
7,6.0,17.0,0.6938973342145847,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9791214830741484,0.0
1,4.0,278.0,0.9794425077189632,0.0
2,5.0,121.0,0.9974281192297546,0.0
3,6.0,98.0,0.9566117926991423,0.0
4,3.0,77.0,0.8902378520356049,1.0
5,4.0,49.0,0.8243751433157533,1.0
6,5.0,21.0,0.9162118780096309,1.0
7,6.0,17.0,0.7229345670852612,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9830815426395286,0.0
1,4.0,278.0,0.9673801449476134,0.0
2,5.0,121.0,0.9979556845159588,0.0
3,6.0,98.0,0.9571393579853466,0.0
4,3.0,77.0,0.8837443455420982,1.0
5,4.0,49.0,0.7733547351524879,1.0
6,5.0,21.0,0.8447833065810594,1.0
7,6.0,17.0,0.7817580964970258,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9825308888267829,0.0
1,4.0,278.0,0.967973655894593,0.0
2,5.0,121.0,0.9820202698431039,0.0
3,6.0,98.0,0.9679369505649794,0.0
4,3.0,77.0,0.8756262464127633,1.0
5,4.0,49.0,0.7884277306428189,1.0
6,5.0,21.0,0.8734617442482611,1.0
7,6.0,17.0,0.7572152456488213,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9798468853426789,0.0
1,4.0,278.0,0.9639808596277818,0.0
2,5.0,121.0,0.9816245958784507,0.0
3,6.0,98.0,0.9828473990493057,0.0
4,3.0,77.0,0.8986040177051413,1.0
5,4.0,49.0,0.8058396392264771,1.0
6,5.0,21.0,0.9657035848047084,1.0
7,6.0,17.0,0.9012778144965851,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9746107696960223,0.0
1,4.0,278.0,0.9723142087754222,0.0
2,5.0,121.0,0.9809651392706956,0.0
3,6.0,98.0,0.956677738359918,0.0
4,3.0,77.0,0.9127146261977722,1.0
5,4.0,49.0,0.8375754796300542,1.0
6,5.0,21.0,0.9668271803103262,1.0
7,6.0,17.0,0.6965190570610266,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9877900929999813,0.0
1,4.0,278.0,0.9729077197224019,0.0
2,5.0,121.0,0.9815586502176753,0.0
3,6.0,98.0,0.9368630860415915,0.0
4,3.0,77.0,0.9299479546670557,1.0
5,4.0,49.0,0.8047160437208591,1.0
6,5.0,21.0,0.8693418940609952,1.0
7,6.0,17.0,0.8119189248733201,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.98105699576318,0.0
1,4.0,278.0,0.9712410498928739,0.0
2,5.0,121.0,0.973426078729309,0.0
3,6.0,98.0,0.9574031406284487,0.0
4,3.0,77.0,0.9019748042219954,1.0
5,4.0,49.0,0.7581900175800658,1.0
6,5.0,21.0,0.9452648475120384,1.0
7,6.0,17.0,0.7281780127781451,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9863161999363782,0.0
1,4.0,278.0,0.9653837468142078,0.0
2,5.0,121.0,0.9729644591038803,0.0
3,6.0,98.0,0.9416353985540403,0.0
4,3.0,77.0,0.9299479546670557,1.0
5,4.0,49.0,0.8455323702514714,1.0
6,5.0,21.0,0.8455323702514714,1.0
7,6.0,17.0,0.7530953954615554,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9823561403709979,0.0
1,4.0,278.0,0.9738489872833992,0.0
2,5.0,121.0,0.9724368938176762,0.0
3,6.0,98.0,0.9615159965331423,0.0
4,3.0,77.0,0.9173354735152488,1.0
5,4.0,49.0,0.8561109837193304,1.0
6,5.0,21.0,0.9173354735152488,1.0
7,6.0,17.0,0.812293456708526,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9250359305762715,0.0
1,4.0,278.0,0.8722067980013246,0.0
2,5.0,121.0,0.9228043364994518,0.0
3,6.0,98.0,0.7418294672128942,0.0
4,3.0,77.0,0.8477844253125152,1.0
5,4.0,49.0,0.8589161507299549,1.0
6,5.0,21.0,0.8997324772605672,1.0
7,6.0,17.0,0.6182198722185503,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.8147838400837344,0.0
1,4.0,278.0,0.7144965641836306,0.0
2,5.0,121.0,0.8445132120223844,0.0
3,6.0,98.0,0.5953143589274275,0.0
4,3.0,77.0,0.7457561165426334,1.0
5,4.0,49.0,0.6965909959489414,1.0
6,5.0,21.0,0.7544141252006419,1.0
7,6.0,17.0,0.5807446574135272,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9823330518444563,0.0
1,4.0,278.0,0.9713729412144249,0.0
2,5.0,121.0,0.998351358480612,0.0
3,6.0,98.0,0.9524329911336732,0.0
4,3.0,77.0,0.8661364852376088,1.0
5,4.0,49.0,0.8364518841244362,1.0
6,5.0,21.0,0.8942750133761369,1.0
7,6.0,17.0,0.6953954615554085,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9791214830741484,0.0
1,4.0,278.0,0.9740468242657259,0.0
2,5.0,121.0,0.9850314250148786,0.0
3,6.0,98.0,0.9719179151481221,0.0
4,3.0,77.0,0.9028503331874119,1.0
5,4.0,49.0,0.8546128563785064,1.0
6,5.0,21.0,0.9158373461744249,1.0
7,6.0,17.0,0.810795329367702,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9847532726854582,0.0
1,4.0,278.0,0.9733033936870551,0.0
2,5.0,121.0,0.9902187869922456,0.0
3,6.0,98.0,0.9525648824552243,0.0
4,3.0,77.0,0.8760007782479694,1.0
5,4.0,49.0,0.8398226706412901,1.0
6,5.0,21.0,0.8976457998929909,1.0
7,6.0,17.0,0.6105309539546157,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9820033235405787,0.0
1,4.0,278.0,0.9602518460040727,0.0
2,5.0,121.0,0.9856249359618584,0.0
3,6.0,98.0,0.9623073444624487,0.0
4,3.0,77.0,0.9009776740113818,1.0
5,4.0,49.0,0.8017197890392113,1.0
6,5.0,21.0,0.8663456393793472,1.0
7,6.0,17.0,0.6912756113681428,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9862271657490613,0.0
1,4.0,278.0,0.9790288054441701,0.0
2,5.0,121.0,0.9905485152961233,0.0
3,6.0,98.0,0.9273844066774692,0.0
4,3.0,77.0,0.836042609076317,1.0
5,4.0,49.0,0.771107544141252,1.0
6,5.0,21.0,0.913964686998395,1.0
7,6.0,17.0,0.8383344348975545,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9823989975052319,0.0
1,4.0,278.0,0.9642446422708839,0.0
2,5.0,121.0,0.9694916843066768,0.0
3,6.0,98.0,0.9371928143454691,0.0
4,3.0,77.0,0.8364171409115229,1.0
5,4.0,49.0,0.8225024841397234,1.0
6,5.0,21.0,0.9381487426431245,1.0
7,6.0,17.0,0.6916501432033486,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9762165540811762,0.0
1,4.0,278.0,0.9673801449476134,0.0
2,5.0,121.0,0.9855589903010827,0.0
3,6.0,98.0,0.9571393579853466,0.0
4,3.0,77.0,0.8989785495403475,1.0
5,4.0,49.0,0.8266223343269893,1.0
6,5.0,21.0,0.894649545211343,1.0
7,6.0,17.0,0.7840052875082619,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9867118739010313,0.0
1,4.0,278.0,0.9747722265342565,0.0
2,5.0,121.0,0.977492364473492,0.0
3,6.0,98.0,0.9624392357839997,0.0
4,3.0,77.0,0.8842453426723089,1.0
5,4.0,49.0,0.7979744706871512,1.0
6,5.0,21.0,0.8626003210272872,1.0
7,6.0,17.0,0.6875302930160827,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9848851640070093,0.0
1,4.0,278.0,0.9752338461596852,0.0
2,5.0,121.0,0.961425058479086,0.0
3,6.0,98.0,0.9629008554094284,0.0
4,3.0,77.0,0.8756262464127633,1.0
5,4.0,49.0,0.7476114041122066,1.0
6,5.0,21.0,0.8020331728196897,1.0
7,6.0,17.0,0.7572152456488213,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,437.0,0.9743238985263786,0.0
1,4.0,278.0,0.9569844520057919,0.0
2,5.0,121.0,0.97355797005086,0.0
3,6.0,98.0,0.9524329911336732,0.0
4,3.0,77.0,0.8401624592635829,1.0
5,4.0,49.0,0.785431475961171,1.0
6,5.0,21.0,0.9180845371856609,1.0
7,6.0,17.0,0.813042520378938,1.0


==> figures/yaning/HAM10000_VGG16/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
VGG16,none,HAM1000,roc_auc,0.9968076157494619,0.001671694169250014,0.9692351785877408,0.006943914113428142
VGG16,none,HAM1000,roc_auc_par,0.9969346832948108,0.0014100496993473834,0.9671603039466599,0.007711091247070301
VGG16,none,HAM1000,roc_auc_meanSub,0.9717901947834994,0.004777756204133908,0.8271163654430108,0.023081851440884687
VGG16,none,HAM1000,roc_auc_stdSub,0.012797277595871358,0.00571495828817933,0.06755863822953953,0.023311413637729143
VGG16,none,HAM1000,balanced_accuracy,0.9752932957974965,0.004166381302369472,0.8413311866264731,0.018990006308315287
VGG16,none,HAM1000,balanced_accuracy_par,0.9717901946911736,0.004777756210918723,0.8272235919017973,0.022970121140089072
VGG16,none,HAM1000,balanced_accuracy_meanSub,0.9717901947834994,0.00477775620413393,0.8271163654430108,0.02308185144088467
VGG16,none,HAM1000,balanced_accuracy_stdSub,0.012797277595871365,0.005714958288179327,0.06755863822953952,0.02331141363772917
VGG16,none,HAM1000,f1,0.9625630573118233,0.005196100279942748,0.7430171519114779,0.029452104442548
VGG16,none,HAM1000,f1_par,0.9722093668022342,0.005179644833203087,0.8037509606207104,0.03303193319520739
VGG16,none,HAM1000,f1_meanSub,0.9002128046841833,0.01291175994284201,0.5125683373239074,0.04586308593491667
VGG16,none,HAM1000,f1_stdSub,0.04485430930327354,0.0038254447471942183,0.14927056966723554,0.034399322855557135


==> figures/yaning/HAM10000_VGG16/results_parPriorPred/VGG16_none_balanced_accuracy.csv <==
,HAM1000
noWeight_full,0.8413311866264731
noWeight_sc_0,0.8717437618561213
noWeight_sc_1,0.8083856913551937
noWeight_sc_2,0.8903584804708402
noWeight_sc_3,0.7379775280898877
par_full,0.8272235919017973
par_sc_0,0.8717437618561213
par_sc_1,0.8083856913551937
par_sc_2,0.8903584804708402
par_sc_3,0.7379775280898877
predPar_full,0.8489065018814228
predPar_sc_0,0.8627536841138636
predPar_sc_1,0.8276196950900203
predPar_sc_2,0.8769225268364605
predPar_sc_3,0.7833002481221982
acc_maj_sc_0,0.9897512437810946
acc_maj_sc_1,0.9481927710843374
acc_maj_sc_2,0.9195121951219513
acc_min_sc_0,0.7675324675324675
acc_min_sc_1,0.6408163265306122
acc_min_sc_2,0.8047619047619048
acc_min_sc_3,0.5
Num_Majority_Subconcepts,3.0
Num_Minority_Subconcepts,4.0


==> figures/yaning/HAM10000_VGG16/results_parPriorPred/VGG16_none_f1.csv <==
,HAM1000
noWeight_full,0.7430171519114779
noWeight_sc_0,0.703955484440135
noWeight_sc_1,0.5603297767269501
noWeight_sc_2,0.48885288691001333
noWeight_sc_3,0.29713520121853104
par_full,0.8037509606207104
par_sc_0,0.8521665485584972
par_sc_1,0.7643283834843618
par_sc_2,0.8740799759362808
par_sc_3,0.6408339765587583
predPar_full,0.8282938085471748
predPar_sc_0,0.7401110875208861
predPar_sc_1,0.6546802484383089
predPar_sc_2,0.7240894504740134
predPar_sc_3,0.4472624180374688
acc_maj_sc_0,0.9897512437810946
acc_maj_sc_1,0.9481927710843374
acc_maj_sc_2,0.9195121951219513
acc_min_sc_0,0.7675324675324675
acc_min_sc_1,0.6408163265306122
acc_min_sc_2,0.8047619047619048
acc_min_sc_3,0.5
Num_Majority_Subconcepts,3.0
Num_Minority_Subconcepts,4.0


==> figures/yaning/HAM10000_VGG16/results_parPriorPred/VGG16_none_roc_auc.csv <==
,HAM1000
noWeight_full,0.9692351785877408
noWeight_sc_0,0.9759691619242181
noWeight_sc_1,0.959224948406329
noWeight_sc_2,0.983661494560371
noWeight_sc_3,0.9497664683851068
par_full,0.9671603039466599
par_sc_0,0.9759691619242181
par_sc_1,0.959224948406329
par_sc_2,0.983661494560371
par_sc_3,0.9497664683851068
predPar_full,0.9384162816916162
predPar_sc_0,0.9431319176269284
predPar_sc_1,0.9215747798576259
predPar_sc_2,0.958609673365513
predPar_sc_3,0.909093584544768
acc_maj_sc_0,0.9897512437810946
acc_maj_sc_1,0.9481927710843374
acc_maj_sc_2,0.9195121951219513
acc_min_sc_0,0.7675324675324675
acc_min_sc_1,0.6408163265306122
acc_min_sc_2,0.8047619047619048
acc_min_sc_3,0.5
Num_Majority_Subconcepts,3.0
Num_Minority_Subconcepts,4.0


==> figures/yaning/HAM10000_VGG16/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_HAM1000.csv <==
Balanced_Accuracy,AUC,F1_Score
0.5836033210276171,0.9449579730304303,0.7989000357750701
0.6178362546179187,0.9414738335746194,0.8006829606212688
0.6046500803663363,0.9418739617261072,0.808441365081737
0.6219327718597176,0.9452529744274137,0.7986472010155382
0.5529719593721896,0.9471237063168793,0.7787929700073061
0.668289967713892,0.9457145435147148,0.8279869639015488
0.5514983532723265,0.9317798758073728,0.7870885283140622
0.5675769717590012,0.9430844617631796,0.7923743861662937
0.6204424399528409,0.9542926808144429,0.813749617505533
0.5966031453999452,0.9466760119555876,0.8155908051006295


==> figures/yaning/HAM10000_VGG16/results_parPriorPred_allFolds/VGG16_none_balanced_accuracy.csv <==
,HAM1000
noWeight_full,"[0.8431716451995981, 0.8805586005298256, 0.8404448707408423, 0.8451493559879419, 0.8268566730611127, 0.8302799853841234, 0.8648876404494382, 0.8353064766602722, 0.8156800950031973, 0.8309765232483786]"
noWeight_sc_0,"[0.8661364852376088, 0.9028503331874118, 0.8760007782479693, 0.900977674011382, 0.8360426090763169, 0.8364171409115229, 0.8989785495403473, 0.8842453426723089, 0.8756262464127633, 0.8401624592635828]"
noWeight_sc_1,"[0.8364518841244363, 0.8546128563785065, 0.8398226706412902, 0.8017197890392112, 0.771107544141252, 0.8225024841397233, 0.8266223343269892, 0.7979744706871512, 0.7476114041122066, 0.7854314759611709]"
noWeight_sc_2,"[0.894275013376137, 0.9158373461744248, 0.897645799892991, 0.8663456393793472, 0.9139646869983948, 0.9381487426431246, 0.894649545211343, 0.8626003210272872, 0.8020331728196897, 0.9180845371856607]"
noWeight_sc_3,"[0.6953954615554087, 0.8107953293677022, 0.6105309539546155, 0.6912756113681428, 0.8383344348975545, 0.6916501432033487, 0.7840052875082617, 0.6875302930160828, 0.7572152456488213, 0.8130425203789381]"
par_full,"[0.8232949113678828, 0.8710882244935381, 0.8064193899150459, 0.8153680714296556, 0.8395821331417948, 0.822250503944705, 0.8511588491215297, 0.8083512969473434, 0.7957432968970162, 0.8389792417594621]"
par_sc_0,"[0.8661364852376088, 0.9028503331874118, 0.8760007782479693, 0.900977674011382, 0.8360426090763169, 0.8364171409115229, 0.8989785495403473, 0.8842453426723089, 0.8756262464127633, 0.8401624592635828]"
par_sc_1,"[0.8364518841244363, 0.8546128563785065, 0.8398226706412902, 0.8017197890392112, 0.771107544141252, 0.8225024841397233, 0.8266223343269892, 0.7979744706871512, 0.7476114041122066, 0.7854314759611709]"
par_sc_2,"[0.894275013376137, 0.9158373461744248, 0.897645799892991, 0.8663456393793472, 0.9139646869983948, 0.9381487426431246, 0.894649545211343, 0.8626003210272872, 0.8020331728196897, 0.9180845371856607]"
par_sc_3,"[0.6953954615554087, 0.8107953293677022, 0.6105309539546155, 0.6912756113681428, 0.8383344348975545, 0.6916501432033487, 0.7840052875082617, 0.6875302930160828, 0.7572152456488213, 0.8130425203789381]"
predPar_full,"[0.8841962382049022, 0.8953326783597045, 0.8461408789767986, 0.8367432507925734, 0.8318903648647604, 0.8331592762187063, 0.8750871080770175, 0.818665564495118, 0.8023028401374246, 0.8655468186872218]"
predPar_sc_0,"[0.9006691323250005, 0.9182813589607632, 0.8828825384834937, 0.8729643289214783, 0.8142166085334214, 0.8398051812094236, 0.8931739353263073, 0.8339122266036002, 0.8222996342519293, 0.8493318965232165]"
predPar_sc_1,"[0.8750440052545316, 0.8479738355522077, 0.8458273967778642, 0.7994602698883353, 0.7950431275779613, 0.8475920011540337, 0.841633923141656, 0.7933074883661732, 0.7933081220718081, 0.8370067811156323]"
predPar_sc_2,"[0.9100076071374616, 0.9126633723436254, 0.8791181017172567, 0.8406290965581398, 0.874989954894859, 0.8905757477114915, 0.9041541569631841, 0.8369047494815123, 0.8043184622026468, 0.915864019354428]"
predPar_sc_3,"[0.8050734282727805, 0.8933620721192144, 0.6199858463051434, 0.7869607835086242, 0.8693937589149955, 0.6679798306656147, 0.7961693367731382, 0.7828306243124511, 0.7656811454910035, 0.8455656548590179]"
acc_maj_sc_0,"[0.9930348258706467, 0.9870646766169154, 0.9980099502487563, 0.982089552238806, 0.981094527363184, 0.991044776119403, 0.9900497512437811, 0.9880597014925373, 0.9950248756218906, 0.9920398009950249]"
acc_maj_sc_1,"[0.9457831325301205, 0.9578313253012049, 0.9518072289156626, 0.9397590361445783, 0.9216867469879518, 0.9397590361445783, 0.963855421686747, 0.9337349397590361, 0.9939759036144579, 0.9337349397590361]"
acc_maj_sc_2,"[0.926829268292683, 0.9146341463414634, 0.9451219512195121, 0.9329268292682927, 0.9573170731707317, 0.8841463414634146, 0.9329268292682927, 0.8414634146341463, 0.9146341463414634, 0.9451219512195121]"
acc_min_sc_0,"[0.7532467532467533, 0.8311688311688312, 0.7662337662337663, 0.8311688311688312, 0.7012987012987013, 0.7012987012987013, 0.8181818181818182, 0.8051948051948052, 0.7662337662337663, 0.7012987012987013]"
acc_min_sc_1,"[0.6938775510204082, 0.7346938775510204, 0.6938775510204082, 0.6326530612244898, 0.5714285714285714, 0.673469387755102, 0.673469387755102, 0.6326530612244898, 0.5102040816326531, 0.5918367346938775]"
acc_min_sc_2,"[0.8095238095238095, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.9047619047619048, 0.8095238095238095, 0.7619047619047619, 0.6190476190476191, 0.8571428571428571]"
acc_min_sc_3,"[0.4117647058823529, 0.6470588235294118, 0.23529411764705882, 0.4117647058823529, 0.7058823529411765, 0.4117647058823529, 0.5882352941176471, 0.4117647058823529, 0.5294117647058824, 0.6470588235294118]"
Num_Majority_Subconcepts,3
Num_Minority_Subconcepts,4


==> figures/yaning/HAM10000_VGG16/results_parPriorPred_allFolds/VGG16_none_f1.csv <==
,HAM1000
noWeight_full,"[0.7532467532467533, 0.7889908256880734, 0.7676767676767676, 0.735202492211838, 0.7111111111111111, 0.7174603174603175, 0.7834394904458599, 0.7051671732522796, 0.7310344827586207, 0.7368421052631579]"
noWeight_sc_0,"[0.7116564417177914, 0.7314285714285714, 0.7612903225806451, 0.7111111111111111, 0.6352941176470588, 0.6390532544378699, 0.7544910179640718, 0.6595744680851063, 0.7564102564102564, 0.6792452830188679]"
noWeight_sc_1,"[0.6126126126126126, 0.6050420168067226, 0.6666666666666666, 0.5210084033613446, 0.4827586206896552, 0.55, 0.6055045871559633, 0.4806201550387597, 0.5319148936170213, 0.5471698113207547]"
noWeight_sc_2,"[0.5151515151515151, 0.4931506849315068, 0.5964912280701754, 0.42105263157894735, 0.46153846153846156, 0.48717948717948717, 0.5230769230769231, 0.37209302325581395, 0.48148148148148145, 0.5373134328358209]"
noWeight_sc_3,"[0.2692307692307692, 0.3548387096774194, 0.2, 0.2222222222222222, 0.35294117647058826, 0.22580645161290322, 0.37037037037037035, 0.1917808219178082, 0.391304347826087, 0.39285714285714285]"
par_full,"[0.7972877754499306, 0.8643808405923812, 0.7685463879038109, 0.7904860307784605, 0.8245774495766123, 0.7999606768450058, 0.8356403507618662, 0.7845447474404619, 0.752682408955328, 0.8194029379032466]"
par_sc_0,"[0.8458098383630819, 0.8913235222762521, 0.8584523605704756, 0.8889506212188582, 0.806030300425646, 0.8064917605056903, 0.8868867457238251, 0.8686109225798795, 0.857973824344942, 0.8111355895763208]"
par_sc_1,"[0.8060155880461579, 0.8308499612362277, 0.8102311542420937, 0.757001298201378, 0.709740251191791, 0.7870885674562235, 0.7921567637380721, 0.752520112065881, 0.6668850618326816, 0.730795076833111]"
par_sc_2,"[0.8809571428626581, 0.9063043801625847, 0.8853398140779948, 0.8459365822362358, 0.9038891014411581, 0.9312203884804033, 0.8814419623956221, 0.8412158885874981, 0.7552746914980621, 0.9092198076205917]"
par_sc_3,"[0.5718626382925791, 0.7696462327631619, 0.37511722412485077, 0.5674787728598437, 0.808883527842989, 0.5678745267510845, 0.7282204591456882, 0.5635513622433145, 0.6832711773988245, 0.7724338441652479]"
predPar_full,"[0.8714918724827593, 0.8853688584195352, 0.8270606285205658, 0.8121235359100873, 0.7986589348954222, 0.8225206030797921, 0.8553479599030794, 0.7895315002392772, 0.7750108618929819, 0.8458233301282485]"
predPar_sc_0,"[0.8162541566882188, 0.8119757981340775, 0.8043781565335485, 0.7419638037806665, 0.6222316613612398, 0.70761100180178, 0.7863984508705354, 0.6605878382489854, 0.7290651436732355, 0.7206448641165735]"
predPar_sc_1,"[0.7552920521330351, 0.7044457433556569, 0.718844202678996, 0.6070173837908707, 0.5679889562913875, 0.6958643267150348, 0.6694741344964702, 0.5276200641457751, 0.6374527490810988, 0.6628028716947636]"
predPar_sc_2,"[0.7983522011514417, 0.7907287293060469, 0.7803795063502939, 0.6672631798484634, 0.6580817974830613, 0.7759498898749803, 0.7327408912315635, 0.5836917861997178, 0.6711081427734346, 0.7825983805211311]"
predPar_sc_3,"[0.5691998591793481, 0.5747172677235453, 0.2864645923995277, 0.38467347503136934, 0.3951675597781557, 0.3834738921703619, 0.3741168289202114, 0.3696210055075432, 0.5461995275117554, 0.58899017215287]"
acc_maj_sc_0,"[0.9930348258706467, 0.9870646766169154, 0.9980099502487563, 0.982089552238806, 0.981094527363184, 0.991044776119403, 0.9900497512437811, 0.9880597014925373, 0.9950248756218906, 0.9920398009950249]"
acc_maj_sc_1,"[0.9457831325301205, 0.9578313253012049, 0.9518072289156626, 0.9397590361445783, 0.9216867469879518, 0.9397590361445783, 0.963855421686747, 0.9337349397590361, 0.9939759036144579, 0.9337349397590361]"
acc_maj_sc_2,"[0.926829268292683, 0.9146341463414634, 0.9451219512195121, 0.9329268292682927, 0.9573170731707317, 0.8841463414634146, 0.9329268292682927, 0.8414634146341463, 0.9146341463414634, 0.9451219512195121]"
acc_min_sc_0,"[0.7532467532467533, 0.8311688311688312, 0.7662337662337663, 0.8311688311688312, 0.7012987012987013, 0.7012987012987013, 0.8181818181818182, 0.8051948051948052, 0.7662337662337663, 0.7012987012987013]"
acc_min_sc_1,"[0.6938775510204082, 0.7346938775510204, 0.6938775510204082, 0.6326530612244898, 0.5714285714285714, 0.673469387755102, 0.673469387755102, 0.6326530612244898, 0.5102040816326531, 0.5918367346938775]"
acc_min_sc_2,"[0.8095238095238095, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.9047619047619048, 0.8095238095238095, 0.7619047619047619, 0.6190476190476191, 0.8571428571428571]"
acc_min_sc_3,"[0.4117647058823529, 0.6470588235294118, 0.23529411764705882, 0.4117647058823529, 0.7058823529411765, 0.4117647058823529, 0.5882352941176471, 0.4117647058823529, 0.5294117647058824, 0.6470588235294118]"
Num_Majority_Subconcepts,3
Num_Minority_Subconcepts,4


==> figures/yaning/HAM10000_VGG16/results_parPriorPred_allFolds/VGG16_none_roc_auc.csv <==
,HAM1000
noWeight_full,"[0.9713711519137662, 0.9760687859687586, 0.9753996528729332, 0.9687243080295971, 0.9581232301087056, 0.9637800310587377, 0.9761578514661551, 0.9636681282543162, 0.9770165342102859, 0.9620421119941537]"
noWeight_sc_0,"[0.9728586020720851, 0.9771778783014738, 0.9833260372586214, 0.9829223211245683, 0.9758743129529647, 0.9544238533002578, 0.9833357653582372, 0.9722360036966778, 0.9860207208521816, 0.9715161243251131]"
noWeight_sc_1,"[0.972957272796759, 0.9686463349384697, 0.9825040128410915, 0.9628525567530383, 0.9231368952075212, 0.9703279064434762, 0.9624398073836277, 0.9592448215241153, 0.9597187189482534, 0.9304211572269357]"
noWeight_sc_2,"[0.9860888175494916, 0.9909577314071696, 0.9748350276440163, 0.9716782593187088, 0.9836632780453005, 0.9907615480649189, 0.9902265025860532, 0.9757267701087926, 0.9825931870875692, 0.9900838237916889]"
noWeight_sc_3,"[0.9418814716897994, 0.9740471469486671, 0.9197179995593743, 0.9176911213923772, 0.9470147609605639, 0.9539546155540869, 0.9658074465741352, 0.9227142542410222, 0.9792024675038554, 0.9756333994271866]"
par_full,"[0.9684838894156668, 0.9776706668015617, 0.9652375714035607, 0.9588981057651697, 0.9573608100831914, 0.9673310575424037, 0.9754330564792815, 0.9575473294791021, 0.9768516923448491, 0.9667888601518102]"
par_sc_0,"[0.9728586020720851, 0.9771778783014738, 0.9833260372586214, 0.9829223211245683, 0.9758743129529647, 0.9544238533002578, 0.9833357653582372, 0.9722360036966778, 0.9860207208521816, 0.9715161243251131]"
par_sc_1,"[0.972957272796759, 0.9686463349384697, 0.9825040128410915, 0.9628525567530383, 0.9231368952075212, 0.9703279064434762, 0.9624398073836277, 0.9592448215241153, 0.9597187189482534, 0.9304211572269357]"
par_sc_2,"[0.9860888175494916, 0.9909577314071696, 0.9748350276440163, 0.9716782593187088, 0.9836632780453005, 0.9907615480649189, 0.9902265025860532, 0.9757267701087926, 0.9825931870875692, 0.9900838237916889]"
par_sc_3,"[0.9418814716897994, 0.9740471469486671, 0.9197179995593743, 0.9176911213923772, 0.9470147609605639, 0.9539546155540869, 0.9658074465741352, 0.9227142542410222, 0.9792024675038554, 0.9756333994271866]"
predPar_full,"[0.9614035411751685, 0.9507487917824305, 0.943137034257604, 0.9376041343789022, 0.9113508232458816, 0.9378421631543108, 0.9511387977360162, 0.908232795232689, 0.9356561367915998, 0.9470485991615578]"
predPar_sc_0,"[0.9611376285256422, 0.9618689458594355, 0.9493590172576086, 0.9600368584484225, 0.9108409350250082, 0.9295580600183088, 0.9536033433571541, 0.9109467515012819, 0.946574033078533, 0.947393603197888]"
predPar_sc_1,"[0.9522542288930187, 0.9212620597508707, 0.9495653630859583, 0.9105831091403934, 0.8817357693256644, 0.9384582215578229, 0.9349716683403074, 0.8786898145790234, 0.9210175369829268, 0.9272100269202735]"
predPar_sc_2,"[0.9801554695013891, 0.973484426914938, 0.9518242704696696, 0.9472078931391171, 0.9471056821824626, 0.9670724251165975, 0.974418881312708, 0.9426836645500147, 0.9306104941101571, 0.9715335263580736]"
predPar_sc_3,"[0.9414811675513982, 0.9253743221987338, 0.8800598344744307, 0.8955203941241079, 0.8902277346026805, 0.8890797903527706, 0.9143006888393478, 0.8854050091873433, 0.9403412072590305, 0.9291456968578362]"
acc_maj_sc_0,"[0.9930348258706467, 0.9870646766169154, 0.9980099502487563, 0.982089552238806, 0.981094527363184, 0.991044776119403, 0.9900497512437811, 0.9880597014925373, 0.9950248756218906, 0.9920398009950249]"
acc_maj_sc_1,"[0.9457831325301205, 0.9578313253012049, 0.9518072289156626, 0.9397590361445783, 0.9216867469879518, 0.9397590361445783, 0.963855421686747, 0.9337349397590361, 0.9939759036144579, 0.9337349397590361]"
acc_maj_sc_2,"[0.926829268292683, 0.9146341463414634, 0.9451219512195121, 0.9329268292682927, 0.9573170731707317, 0.8841463414634146, 0.9329268292682927, 0.8414634146341463, 0.9146341463414634, 0.9451219512195121]"
acc_min_sc_0,"[0.7532467532467533, 0.8311688311688312, 0.7662337662337663, 0.8311688311688312, 0.7012987012987013, 0.7012987012987013, 0.8181818181818182, 0.8051948051948052, 0.7662337662337663, 0.7012987012987013]"
acc_min_sc_1,"[0.6938775510204082, 0.7346938775510204, 0.6938775510204082, 0.6326530612244898, 0.5714285714285714, 0.673469387755102, 0.673469387755102, 0.6326530612244898, 0.5102040816326531, 0.5918367346938775]"
acc_min_sc_2,"[0.8095238095238095, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.9047619047619048, 0.8095238095238095, 0.7619047619047619, 0.6190476190476191, 0.8571428571428571]"
acc_min_sc_3,"[0.4117647058823529, 0.6470588235294118, 0.23529411764705882, 0.4117647058823529, 0.7058823529411765, 0.4117647058823529, 0.5882352941176471, 0.4117647058823529, 0.5294117647058824, 0.6470588235294118]"
Num_Majority_Subconcepts,3
Num_Minority_Subconcepts,4


==> figures/yaning/HAM10000_VGG16/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,HAM1000,roc_auc,0.9713711519137662,0.9760687859687586,0.9753996528729332,0.9687243080295971,0.9581232301087056,0.9637800310587377,0.9761578514661551,0.9636681282543162,0.9770165342102859,0.9620421119941537
VGG16,none,HAM1000,roc_auc_par,0.9684838894156668,0.9776706668015617,0.9652375714035607,0.9588981057651697,0.9573608100831914,0.9673310575424037,0.9754330564792815,0.9575473294791021,0.9768516923448491,0.9667888601518102
VGG16,none,HAM1000,roc_auc_meanSub,0.8230647110733976,0.8710239662770113,0.8060000506842164,0.8150796784495208,0.8398623187783797,0.82217962772443,0.8510639291467355,0.8080876068507076,0.7956215172483702,0.8391802481973382
VGG16,none,HAM1000,roc_auc_stdSub,0.07649303654334381,0.04158716713302186,0.11472922753655562,0.07986331770993182,0.050584841164567906,0.08759222705580408,0.04819172582229541,0.07649833033219279,0.05055165347780099,0.04949485551988089
VGG16,none,HAM1000,balanced_accuracy,0.8431716451995981,0.8805586005298256,0.8404448707408423,0.8451493559879419,0.8268566730611127,0.8302799853841234,0.8648876404494382,0.8353064766602722,0.8156800950031973,0.8309765232483786
VGG16,none,HAM1000,balanced_accuracy_par,0.8232949113678828,0.8710882244935381,0.8064193899150459,0.8153680714296556,0.8395821331417948,0.822250503944705,0.8511588491215297,0.8083512969473434,0.7957432968970162,0.8389792417594621
VGG16,none,HAM1000,balanced_accuracy_meanSub,0.8230647110733976,0.8710239662770113,0.8060000506842164,0.8150796784495208,0.8398623187783796,0.8221796277244299,0.8510639291467353,0.8080876068507076,0.7956215172483702,0.8391802481973382
VGG16,none,HAM1000,balanced_accuracy_stdSub,0.0764930365433438,0.04158716713302176,0.11472922753655569,0.07986331770993185,0.050584841164567865,0.08759222705580408,0.048191725822295445,0.07649833033219275,0.05055165347780099,0.049494855519880865
VGG16,none,HAM1000,f1,0.7532467532467533,0.7889908256880734,0.7676767676767676,0.735202492211838,0.7111111111111111,0.7174603174603175,0.7834394904458599,0.7051671732522796,0.7310344827586207,0.7368421052631579
VGG16,none,HAM1000,f1_par,0.7972877754499306,0.8643808405923812,0.7685463879038109,0.7904860307784605,0.8245774495766123,0.7999606768450058,0.8356403507618662,0.7845447474404619,0.752682408955328,0.8194029379032466
VGG16,none,HAM1000,f1_meanSub,0.527162834678172,0.546114995711055,0.5561120543293718,0.46884859206840634,0.483133094086441,0.47550979830756507,0.5633607246418321,0.42601711707437206,0.5402777448337115,0.5391464175081466
VGG16,none,HAM1000,f1_stdSub,0.16432648734323801,0.13892925445671506,0.21375612095465038,0.176437520237086,0.10070921120820456,0.15393439769923625,0.13890190394969454,0.16978293335087985,0.1345671518620294,0.1013607156106215


==> figures/yaning/HAM10000_VGG16/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,HAM1000,roc_auc,0.9970701486728685,0.9978150380959752,0.9949781743868749,0.9976834291969542,0.9987589647971613,0.9941676217255225,0.9980556620916099,0.9979688877692404,0.9972374134163129,0.994340817342099
VGG16,none,HAM1000,roc_auc_par,0.9977436639336441,0.9978959952846833,0.9952601216765175,0.9980025956601103,0.9981535461253668,0.9946063634353551,0.9984436487982449,0.997516460318131,0.9963859059033972,0.995338531812659
VGG16,none,HAM1000,roc_auc_meanSub,0.9761225856682916,0.9775294118757187,0.9752100839549958,0.9725468624922396,0.9707972232917061,0.9633320346070653,0.9715737618288047,0.9753539251731949,0.9711112310138023,0.964324827929176
VGG16,none,HAM1000,roc_auc_stdSub,0.016706617270708993,0.005060439798725511,0.01442891399888337,0.011363052199587623,0.0253999421810128,0.01647408606884071,0.010524739571394983,0.008670402200462642,0.009591003488681608,0.009753579180415365
VGG16,none,HAM1000,balanced_accuracy,0.9780087460609117,0.977620838715836,0.9786759692882444,0.973931694416563,0.9784703656863405,0.9705800450407451,0.9727950849442244,0.97941690479593,0.9766665329866691,0.9667667760394985
VGG16,none,HAM1000,balanced_accuracy_par,0.9761225855345227,0.9775294118290333,0.9752100838435663,0.9725468623687361,0.9707972231539004,0.9633320344975645,0.971573761738963,0.9753539251123664,0.9711112310031449,0.9643248278299399
VGG16,none,HAM1000,balanced_accuracy_meanSub,0.9761225856682917,0.9775294118757187,0.9752100839549958,0.9725468624922395,0.9707972232917059,0.9633320346070653,0.971573761828805,0.975353925173195,0.9711112310138023,0.964324827929176
VGG16,none,HAM1000,balanced_accuracy_stdSub,0.016706617270708997,0.005060439798725502,0.014428913998883415,0.011363052199587623,0.025399942181012783,0.01647408606884071,0.010524739571394959,0.008670402200462685,0.009591003488681608,0.009753579180415358
VGG16,none,HAM1000,f1,0.9660377358490566,0.9593582887700535,0.9676375404530745,0.9595250944414463,0.9696969696969697,0.9586956521739131,0.9578833693304536,0.9661472326706072,0.9664502164502164,0.9541984732824428
VGG16,none,HAM1000,f1_par,0.9767182201716225,0.9788431297557413,0.9756684483255165,0.9732023023897718,0.9707824908533759,0.9631136612850854,0.9722243604402725,0.9760551383250313,0.9712582904782086,0.9642276259977176
VGG16,none,HAM1000,f1_meanSub,0.9078126270014734,0.87673848508684,0.9118818162839821,0.8921674898529993,0.9195134278617063,0.8968991726344668,0.8888369868498962,0.8999441564454771,0.912725037267862,0.8956088475571293
VGG16,none,HAM1000,f1_stdSub,0.04309987096365948,0.05096848388943619,0.04197944296714064,0.04380114602676224,0.04856360639862002,0.04869635680761364,0.04587451968528544,0.04595598033583187,0.03965779548236677,0.03994589047601915


==> figures/yaning/HAM10000_embeddingsPlusRf/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_maj_subconcept_0,acc_maj_subconcept_1,acc_maj_subconcept_2,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3
rf,none,HAM1000,roc_auc,0.7410256410256411,0.7040816326530612,0.7857142857142858,0.2833333333333333,0.9952333664349554,0.9732142857142856,0.9329268292682927,,,,,,,
rf,none,HAM1000,balanced_accuracy,0.7512820512820513,0.7020408163265306,0.8095238095238095,0.30000000000000004,0.99493545183714,0.9738095238095237,0.9335365853658537,,,,,,,
rf,none,HAM1000,f1,0.7512820512820513,0.7020408163265306,0.8095238095238095,0.30000000000000004,0.99493545183714,0.9738095238095237,0.9335365853658537,,,,,,,
rf,none,HAM1000,roc_auc_par_classifier,,,,,,,,0.9416921752612886,4.0,3.0,0.9478644206289996,0.9415529705016951,0.9533297228388037,0.8820520062199261
rf,none,HAM1000,roc_auc_noWeights,,,,,,,,0.9602459127023403,4.0,3.0,0.9863914900135962,0.9448690006248951,0.9828301148689498,0.8624595469255663
rf,none,HAM1000,roc_auc_par,,,,,,,,0.9429277088034581,4.0,3.0,0.9863914900135962,0.9448690006248951,0.9828301148689498,0.8624595469255663
rf,none,HAM1000,balanced_accuracy_par_classifier,,,,,,,,0.8797781348026262,4.0,3.0,0.8711672004928298,0.8941419257271532,0.90682067035621,0.7967727795063524
rf,none,HAM1000,balanced_accuracy_noWeights,,,,,,,,0.8399727363524299,4.0,3.0,0.8680234005476724,0.8434027830699122,0.8971442796685516,0.6423823749066467
rf,none,HAM1000,balanced_accuracy_par,,,,,,,,0.8102613521872424,4.0,3.0,0.8680234005476724,0.8434027830699122,0.8971442796685516,0.6423823749066467
rf,none,HAM1000,f1_par_classifier,,,,,,,,0.884410487636571,4.0,3.0,0.8027534790480413,0.7774918244459983,0.7999586250760223,0.49036002705538434
rf,none,HAM1000,f1_noWeights,,,,,,,,0.7646866543439729,4.0,3.0,0.7464678266329867,0.6628470852285815,0.5822651456226773,0.2465121312795731
rf,none,HAM1000,f1_par,,,,,,,,0.774824429570735,4.0,3.0,0.8481916974092705,0.8150835790158852,0.884195882055837,0.45356804192708233


==> figures/yaning/HAM10000_embeddingsPlusRf/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_maj_subconcept_0,acc_maj_subconcept_1,acc_maj_subconcept_2,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3
rf,none,HAM1000,roc_auc,"[0.7307692307692307, 0.7564102564102564, 0.7564102564102564, 0.7051282051282052, 0.7307692307692307, 0.7564102564102564, 0.7307692307692307, 0.7564102564102564, 0.7435897435897436, 0.7435897435897436]","[0.6938775510204082, 0.7142857142857143, 0.7142857142857143, 0.7142857142857143, 0.6938775510204082, 0.6938775510204082, 0.6938775510204082, 0.7142857142857143, 0.6938775510204082, 0.7142857142857143]","[0.7619047619047619, 0.7619047619047619, 0.8095238095238095, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.7619047619047619, 0.8095238095238095, 0.7619047619047619, 0.7619047619047619]","[0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.2777777777777778, 0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.2222222222222222, 0.2222222222222222, 0.3333333333333333]","[0.9960278053624627, 0.9940417080436942, 0.9960278053624627, 0.9960278053624627, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785]","[0.9702380952380952, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952]","[0.9390243902439024, 0.9207317073170732, 0.926829268292683, 0.9329268292682927, 0.9390243902439024, 0.9390243902439024, 0.926829268292683, 0.9329268292682927, 0.926829268292683, 0.9451219512195121]",,,,,,,
rf,none,HAM1000,balanced_accuracy,"[0.7435897435897436, 0.7435897435897436, 0.7564102564102564, 0.7307692307692307, 0.7564102564102564, 0.7564102564102564, 0.7307692307692307, 0.782051282051282, 0.7692307692307693, 0.7435897435897436]","[0.7346938775510204, 0.673469387755102, 0.7142857142857143, 0.7142857142857143, 0.673469387755102, 0.6938775510204082, 0.6938775510204082, 0.7142857142857143, 0.6938775510204082, 0.7142857142857143]","[0.8571428571428571, 0.7619047619047619, 0.8095238095238095, 0.8095238095238095, 0.8095238095238095, 0.8571428571428571, 0.7619047619047619, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619]","[0.3333333333333333, 0.2777777777777778, 0.3333333333333333, 0.2777777777777778, 0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.3333333333333333, 0.2222222222222222, 0.3333333333333333]","[0.9950347567030785, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9950347567030785, 0.9920556107249255, 0.9950347567030785, 0.9950347567030785]","[0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952]","[0.9390243902439024, 0.9329268292682927, 0.926829268292683, 0.9390243902439024, 0.9329268292682927, 0.9390243902439024, 0.926829268292683, 0.926829268292683, 0.926829268292683, 0.9451219512195121]",,,,,,,
rf,none,HAM1000,f1,"[0.7435897435897436, 0.7435897435897436, 0.7564102564102564, 0.7307692307692307, 0.7564102564102564, 0.7564102564102564, 0.7307692307692307, 0.782051282051282, 0.7692307692307693, 0.7435897435897436]","[0.7346938775510204, 0.673469387755102, 0.7142857142857143, 0.7142857142857143, 0.673469387755102, 0.6938775510204082, 0.6938775510204082, 0.7142857142857143, 0.6938775510204082, 0.7142857142857143]","[0.8571428571428571, 0.7619047619047619, 0.8095238095238095, 0.8095238095238095, 0.8095238095238095, 0.8571428571428571, 0.7619047619047619, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619]","[0.3333333333333333, 0.2777777777777778, 0.3333333333333333, 0.2777777777777778, 0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.3333333333333333, 0.2222222222222222, 0.3333333333333333]","[0.9950347567030785, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9950347567030785, 0.9920556107249255, 0.9950347567030785, 0.9950347567030785]","[0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952]","[0.9390243902439024, 0.9329268292682927, 0.926829268292683, 0.9390243902439024, 0.9329268292682927, 0.9390243902439024, 0.926829268292683, 0.926829268292683, 0.926829268292683, 0.9451219512195121]",,,,,,,
rf,none,HAM1000,roc_auc_par_classifier,,,,,,,,"[0.9390788086160147, 0.9382629880716418, 0.9439252588720449, 0.9452487892418588, 0.9438318403800267, 0.942794972543491, 0.9472747347858017, 0.9407273860414113, 0.9281937009772555, 0.9475832730833411]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9456131346515959, 0.9484941277215199, 0.9522421315389445, 0.9528374521950546, 0.9510149221356345, 0.9444849041522716, 0.9511414288145802, 0.9463193703974166, 0.9352611127508734, 0.9512356219321043]","[0.9370227460419365, 0.9356564440410643, 0.9447531756637613, 0.9398871673502714, 0.9389167811161839, 0.946142437464095, 0.9518637693730785, 0.9430896164924749, 0.9329340857673225, 0.9452634817067647]","[0.9487848324455935, 0.9474774033687385, 0.9485910162432585, 0.9600535681795658, 0.9570573791567567, 0.957819999745395, 0.958093874113476, 0.9495643582256631, 0.9444408321040683, 0.9614139648055202]","[0.8893074733610761, 0.8720641999311648, 0.8856890035372866, 0.8884468934291692, 0.8843252221579863, 0.879692182260615, 0.8862445310683857, 0.8862188940454967, 0.8507097194140798, 0.8978219429940009]"
rf,none,HAM1000,roc_auc_noWeights,,,,,,,,"[0.9613315097582262, 0.959039293844534, 0.9628454070201642, 0.9608861135355462, 0.9620783357477706, 0.9542366628575542, 0.9643705516614629, 0.9567718221654354, 0.960143786497746, 0.9607556439349632]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9857528580456139, 0.9862507420386435, 0.9871411884107926, 0.986614580341242, 0.9875720495586067, 0.9861166963482124, 0.9846517684456444, 0.9862698914229908, 0.9861645698090806, 0.9873805557151338]","[0.9490024538568226, 0.9389584063647863, 0.9434927070155918, 0.9506942433433417, 0.9483013519074546, 0.9406654371980308, 0.9544664766578775, 0.9362454466476658, 0.9449482556278672, 0.9419152276295133]","[0.9857747430562964, 0.980902592553078, 0.9851701696361891, 0.9839965859383335, 0.9810092819801557, 0.9841388385077705, 0.9831430705217112, 0.9830719442369928, 0.98033358227533, 0.9807603399836409]","[0.8605509916189527, 0.8702804746494067, 0.8842004812878599, 0.8501784084308355, 0.8670234835283377, 0.8181478715459297, 0.8815450999917019, 0.8541407352086964, 0.8651979088872293, 0.873330014106713]"
rf,none,HAM1000,roc_auc_par,,,,,,,,"[0.9424803428076323, 0.9445929842558898, 0.9518643083026235, 0.9376754990214232, 0.9454128844814986, 0.9304379149455709, 0.9506535943389983, 0.9380158543678248, 0.9444209677706896, 0.9437227377424299]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.9857528580456139, 0.9862507420386435, 0.9871411884107926, 0.986614580341242, 0.9875720495586067, 0.9861166963482124, 0.9846517684456444, 0.9862698914229908, 0.9861645698090806, 0.9873805557151338]","[0.9490024538568226, 0.9389584063647863, 0.9434927070155918, 0.9506942433433417, 0.9483013519074546, 0.9406654371980308, 0.9544664766578775, 0.9362454466476658, 0.9449482556278672, 0.9419152276295133]","[0.9857747430562964, 0.980902592553078, 0.9851701696361891, 0.9839965859383335, 0.9810092819801557, 0.9841388385077705, 0.9831430705217112, 0.9830719442369928, 0.98033358227533, 0.9807603399836409]","[0.8605509916189527, 0.8702804746494067, 0.8842004812878599, 0.8501784084308355, 0.8670234835283377, 0.8181478715459297, 0.8815450999917019, 0.8541407352086964, 0.8651979088872293, 0.873330014106713]"
rf,none,HAM1000,balanced_accuracy_par_classifier,,,,,,,,"[0.9019631386060019, 0.8786718151807016, 0.8948808391587493, 0.8796732986974349, 0.8707786383793965, 0.8834851079062251, 0.8757521066074996, 0.8770963411522732, 0.8496573962951508, 0.8858226660428308]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8730654231846076, 0.8729133337886554, 0.8927700002713737, 0.8643369715841744, 0.8794465736368473, 0.870514267241835, 0.8576402024236308, 0.8715823258653983, 0.8554907696660657, 0.87391213726571]","[0.9162301427679673, 0.8932098287449912, 0.9079707062788451, 0.897987905103441, 0.8775086547191877, 0.8925369326502754, 0.9009173142359512, 0.8787731684700917, 0.873534501344616, 0.9027501029561638]","[0.9370120032104173, 0.8959839185250125, 0.9047402444982068, 0.9192155184805442, 0.8975387201364429, 0.9330837306515414, 0.8998043766282663, 0.8947255805084238, 0.8887741216067361, 0.8973284893165077]","[0.8753788589704028, 0.8056130818178314, 0.8333189360550458, 0.7692968520972387, 0.7281099003147369, 0.771211875444461, 0.81314666953863, 0.8424305623350603, 0.6757575082491287, 0.8534635502409889]"
rf,none,HAM1000,balanced_accuracy_noWeights,,,,,,,,"[0.8483268398463157, 0.8298811376949171, 0.8449413786587725, 0.8359052340804592, 0.8359052340804592, 0.8423027434607737, 0.8325197728929159, 0.852483871257997, 0.8381704562836858, 0.8392906952680026]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8647000248941996, 0.8643266118994275, 0.8707368683096839, 0.857916355489171, 0.8707368683096839, 0.871110281304456, 0.8575429424943988, 0.8820637291511078, 0.8764002987303958, 0.8647000248941996]","[0.8602520918748381, 0.8292664339821066, 0.8496745972474128, 0.8496745972474128, 0.8292664339821066, 0.8398439286095319, 0.8390971026199875, 0.848180945268324, 0.8387236896252153, 0.850048010242185]","[0.9214765816707564, 0.8734841210569366, 0.8972936448664603, 0.8972936448664603, 0.8972936448664603, 0.9214765816707564, 0.8731107080621643, 0.9196095166968954, 0.8965468188769159, 0.8738575340517087]","[0.6595718197659945, 0.6314206289934445, 0.6591984067712223, 0.6314206289934445, 0.6314206289934445, 0.6317940419882168, 0.6588249937764501, 0.6577047547921334, 0.6028960252261223, 0.6595718197659945]"
rf,none,HAM1000,balanced_accuracy_par,,,,,,,,"[0.8205432700913214, 0.8005610238193035, 0.8224051655293549, 0.7998089930219157, 0.8067275156006988, 0.8116966553423275, 0.8061012015759824, 0.8234812091342071, 0.8042572584973472, 0.8070312292599657]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8647000248941996, 0.8643266118994275, 0.8707368683096839, 0.857916355489171, 0.8707368683096839, 0.871110281304456, 0.8575429424943988, 0.8820637291511078, 0.8764002987303958, 0.8647000248941996]","[0.8602520918748381, 0.8292664339821066, 0.8496745972474128, 0.8496745972474128, 0.8292664339821066, 0.8398439286095319, 0.8390971026199875, 0.848180945268324, 0.8387236896252153, 0.850048010242185]","[0.9214765816707564, 0.8734841210569366, 0.8972936448664603, 0.8972936448664603, 0.8972936448664603, 0.9214765816707564, 0.8731107080621643, 0.9196095166968954, 0.8965468188769159, 0.8738575340517087]","[0.6595718197659945, 0.6314206289934445, 0.6591984067712223, 0.6314206289934445, 0.6314206289934445, 0.6317940419882168, 0.6588249937764501, 0.6577047547921334, 0.6028960252261223, 0.6595718197659945]"
rf,none,HAM1000,f1_par_classifier,,,,,,,,"[0.9075717309686473, 0.8808997422634789, 0.8997888098359198, 0.8819771402933472, 0.8749917533941852, 0.8881999426579512, 0.8770857806823456, 0.8878520806434187, 0.8533147804400543, 0.8924231151863624]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8115242604181088, 0.8023554676189201, 0.835162204223042, 0.7931169064366956, 0.8091910747534357, 0.8115647333626622, 0.7831742646013173, 0.7893254699940705, 0.7819760426327113, 0.8101443664394499]","[0.8162269524080619, 0.7748725759186643, 0.7950879713325584, 0.7997657778169708, 0.7606795517635143, 0.7803519200059474, 0.7754367796486208, 0.7396559599939884, 0.7391036087547876, 0.7937371468168695]","[0.846284673430054, 0.7946815959895265, 0.8057849824893858, 0.8201043026875352, 0.808763661909112, 0.8198626103339895, 0.7778678449567775, 0.7702240552594358, 0.7443970152580517, 0.8116155084463544]","[0.6007112145389146, 0.49390906933817974, 0.5216332749466657, 0.4786122150620237, 0.4207594903046437, 0.4555645856150203, 0.49152355396085784, 0.5027054451098513, 0.35484047780885186, 0.5833409438688344]"
rf,none,HAM1000,f1_noWeights,,,,,,,,"[0.7788778877887789, 0.7516778523489933, 0.7722772277227723, 0.76, 0.76, 0.770764119601329, 0.7533333333333333, 0.7741935483870968, 0.759075907590759, 0.7666666666666667]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.7483870967741936, 0.7435897435897436, 0.7515923566878981, 0.7354838709677419, 0.7515923566878981, 0.7564102564102564, 0.7307692307692307, 0.7484662576687117, 0.75, 0.7483870967741936]","[0.6923076923076923, 0.6470588235294118, 0.6730769230769231, 0.6730769230769231, 0.6470588235294118, 0.6666666666666666, 0.6538461538461539, 0.6481481481481481, 0.6476190476190476, 0.6796116504854369]","[0.6206896551724138, 0.5614035087719298, 0.5862068965517241, 0.5862068965517241, 0.5862068965517241, 0.6206896551724138, 0.5517241379310345, 0.5714285714285714, 0.5666666666666667, 0.5714285714285714]","[0.27906976744186046, 0.23255813953488372, 0.2727272727272727, 0.23255813953488372, 0.23255813953488372, 0.23809523809523808, 0.26666666666666666, 0.25, 0.18181818181818182, 0.27906976744186046]"
rf,none,HAM1000,f1_par,,,,,,,,"[0.7894950232254028, 0.7601377409362534, 0.7926209665854833, 0.759012526432251, 0.76953564259437, 0.7764330429801612, 0.7689527781707236, 0.7959277054942301, 0.7665711618551254, 0.7695577074333496]","[4, 4, 4, 4, 4, 4, 4, 4, 4, 4]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[0.8438596715048219, 0.8435117974474956, 0.8525377041237415, 0.8342225061289811, 0.8511994630664753, 0.8528360057391724, 0.834856672997007, 0.8658536582815504, 0.8593373494482703, 0.8437021453551891]","[0.8378179657948732, 0.795516730279352, 0.8234389997462841, 0.8240997229916898, 0.7957144553728134, 0.8099418612366873, 0.8090351637489426, 0.8221670801576085, 0.8092030346131406, 0.8239007762174624]","[0.9129718488643218, 0.8557134506583931, 0.8849164226452183, 0.8847759532424158, 0.8860280612380061, 0.9125070899641935, 0.8543457142663663, 0.9114249037690818, 0.8829119106860221, 0.8563634652243515]","[0.49361876128787063, 0.42819137079435526, 0.49220212080040016, 0.4291943997263625, 0.4284808406558565, 0.4287149046682509, 0.4924614456595108, 0.4918600625313037, 0.3570043170956107, 0.49395219605130253]"


==> figures/yaning/HAM10000_embeddingsPlusRf/results/HAM1000_rf_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,1.0,499.0,0.9704604013221247,0.0
1,2.0,450.0,0.9823953823953824,0.0
2,3.0,222.0,0.9912542412542413,0.0
3,4.0,126.0,0.9935064935064934,0.0
4,5.0,63.0,0.9855699855699855,0.0
5,6.0,46.0,0.971767363071711,0.0
6,1.0,168.0,0.790632240979808,1.0
7,2.0,164.0,0.8810793954513527,1.0
8,3.0,78.0,0.9252476255951927,1.0
9,4.0,49.0,0.9266866627485155,1.0
10,5.0,21.0,0.8858703362179032,1.0
11,6.0,18.0,0.8184100187575858,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,485.0,0.9856983640488794,0.0
1,1.0,446.0,0.9790112021053725,0.0
2,3.0,214.0,0.9980694980694981,0.0
3,4.0,152.0,0.9980694980694981,0.0
4,5.0,58.0,0.9980694980694981,0.0
5,6.0,51.0,0.9882655765008705,0.0
6,1.0,168.0,0.7931119071263064,1.0
7,2.0,164.0,0.8866804320972703,1.0
8,3.0,78.0,0.9247511012655005,1.0
9,4.0,49.0,0.9261901384188234,1.0
10,5.0,21.0,0.8377547642691634,1.0
11,6.0,18.0,0.8179134944278936,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,485.0,0.9667465162310522,0.0
1,2.0,452.0,0.9834443540195752,0.0
2,3.0,223.0,0.9933703431461278,0.0
3,4.0,145.0,0.9956124956124957,0.0
4,5.0,53.0,0.9861785333483446,0.0
5,6.0,48.0,0.9643624956124957,0.0
6,1.0,168.0,0.7911287653095002,1.0
7,2.0,164.0,0.8846247002688498,1.0
8,3.0,78.0,0.9193338935146285,1.0
9,4.0,49.0,0.9271831870782077,1.0
10,5.0,21.0,0.8625573367380717,1.0
11,6.0,18.0,0.7911287653095002,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,483.0,0.9755749538358234,0.0
1,1.0,460.0,0.9746432768171899,0.0
2,3.0,213.0,0.9942084942084942,0.0
3,4.0,133.0,0.9904490957122536,0.0
4,5.0,68.0,0.9942084942084942,0.0
5,6.0,49.0,0.9840044125758411,0.0
6,1.0,168.0,0.790632240979808,1.0
7,2.0,164.0,0.8810793954513527,1.0
8,3.0,78.0,0.9252476255951927,1.0
9,4.0,49.0,0.9368907443811685,1.0
10,5.0,21.0,0.8858703362179032,1.0
11,6.0,18.0,0.8461877965353636,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,484.0,0.9864904751268387,0.0
1,1.0,457.0,0.9750002496173173,0.0
2,3.0,220.0,0.9957879957879958,0.0
3,4.0,134.0,0.9920566525044137,0.0
4,5.0,65.0,0.9957879957879958,0.0
5,6.0,46.0,0.9849184305706045,0.0
6,1.0,168.0,0.8000573367380717,1.0
7,2.0,164.0,0.8907222612444595,1.0
8,3.0,78.0,0.9257441499248849,1.0
9,4.0,49.0,0.9271831870782077,1.0
10,5.0,21.0,0.9101763843571192,1.0
11,6.0,18.0,0.818906543087278,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,488.0,0.9823496452594813,0.0
1,2.0,451.0,0.9855233757672782,0.0
2,3.0,216.0,0.9977184977184977,0.0
3,4.0,144.0,0.9977184977184977,0.0
4,5.0,56.0,0.9977184977184977,0.0
5,6.0,51.0,0.9879145761498702,0.0
6,1.0,168.0,0.7955945287747671,1.0
7,2.0,164.0,0.8769679317945116,1.0
8,3.0,78.0,0.9272337229139612,1.0
9,4.0,49.0,0.9286727600672842,1.0
10,5.0,21.0,0.8878564335366719,1.0
11,6.0,18.0,0.7926183382985765,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,468.0,0.981036981036981,0.0
1,1.0,461.0,0.9689117237924179,0.0
2,3.0,222.0,0.9938574938574938,0.0
3,4.0,139.0,0.9902603715553355,0.0
4,5.0,66.0,0.9862817362817362,0.0
5,6.0,50.0,0.9838574938574938,0.0
6,1.0,168.0,0.8005538610677638,1.0
7,2.0,164.0,0.8912187855741517,1.0
8,3.0,78.0,0.926240674254577,1.0
9,4.0,49.0,0.9378837930405528,1.0
10,5.0,21.0,0.8630538610677638,1.0
11,6.0,18.0,0.8194030674169701,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,484.0,0.9748157248157248,0.0
1,2.0,467.0,0.9857656956158027,0.0
2,3.0,214.0,0.9975429975429975,0.0
3,4.0,139.0,0.9975429975429975,0.0
4,5.0,55.0,0.9975429975429975,0.0
5,6.0,47.0,0.9762664017983167,0.0
6,1.0,168.0,0.7975776705915734,1.0
7,2.0,164.0,0.8759748831351273,1.0
8,3.0,78.0,0.9198304178443206,1.0
9,4.0,49.0,0.9378837930405528,1.0
10,5.0,21.0,0.8630538610677638,1.0
11,6.0,18.0,0.7916252896391923,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,477.0,0.9886307527816962,0.0
1,1.0,475.0,0.977016497016497,0.0
2,3.0,205.0,0.997016497016497,0.0
3,4.0,140.0,0.997016497016497,0.0
4,5.0,61.0,0.997016497016497,0.0
5,6.0,48.0,0.9761831636831637,0.0
6,1.0,168.0,0.7881525748333097,1.0
7,2.0,164.0,0.87852713929324,1.0
8,3.0,78.0,0.9257441499248849,1.0
9,4.0,49.0,0.9271831870782077,1.0
10,5.0,21.0,0.8625573367380717,1.0
11,6.0,18.0,0.818906543087278,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,470.0,0.9814100505589867,0.0
1,2.0,458.0,0.9875421698565803,0.0
2,3.0,231.0,0.9973674973674973,0.0
3,4.0,138.0,0.9973674973674973,0.0
4,5.0,60.0,0.9973674973674973,0.0
5,6.0,49.0,0.9871634157348443,0.0
6,1.0,168.0,0.7955915732728047,1.0
7,2.0,164.0,0.8770375663041635,1.0
8,3.0,78.0,0.917844320525552,1.0
9,4.0,49.0,0.9358976957217842,1.0
10,5.0,21.0,0.9086868113680427,1.0
11,6.0,18.0,0.7896391923204237,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,217.0,0.9952597441295625,0.0
1,4.0,139.0,0.971091060643172,0.0
2,5.0,64.0,0.9842430390604381,0.0
3,6.0,46.0,0.9781289086256555,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.8602520918748381,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,219.0,0.9920949974150117,0.0
1,4.0,139.0,0.9629730894619222,0.0
2,5.0,57.0,0.9901723826589435,0.0
3,6.0,51.0,0.9303168615031128,0.0
4,3.0,78.0,0.8643266118994275,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8734841210569366,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705195,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.9540176107872069,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6591984067712223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,232.0,0.9954257332932901,0.0
1,4.0,132.0,0.9770088053936035,0.0
2,5.0,60.0,0.9997360781208762,0.0
3,6.0,42.0,0.9759265543113524,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,231.0,0.9954070737918719,0.0
1,4.0,134.0,0.9661539885686374,0.0
2,5.0,53.0,0.9997360781208762,0.0
3,6.0,48.0,0.9684860781208762,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715491,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.9692557941624789,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095319,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882168,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,211.0,0.997102487995307,0.0
1,4.0,143.0,0.9784931352627315,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199875,1.0
6,5.0,21.0,0.8731107080621643,1.0
7,6.0,18.0,0.6588249937764501,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,225.0,0.9976458168382158,0.0
1,4.0,135.0,0.9924606316530307,0.0
2,5.0,59.0,0.9998680390604381,0.0
3,6.0,47.0,0.9679531454434168,0.0
4,3.0,78.0,0.8820637291511078,1.0
5,4.0,49.0,0.848180945268324,1.0
6,5.0,21.0,0.9196095166968954,1.0
7,6.0,18.0,0.6577047547921334,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,213.0,0.9925618636601876,0.0
1,4.0,134.0,0.9809474007634038,0.0
2,5.0,66.0,0.9996041171813144,0.0
3,6.0,53.0,0.9524343058605595,0.0
4,3.0,78.0,0.8764002987303958,1.0
5,4.0,49.0,0.8387236896252153,1.0
6,5.0,21.0,0.8965468188769159,1.0
7,6.0,18.0,0.6028960252261223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528635,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517087,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,217.0,0.9952597441295625,0.0
1,4.0,139.0,0.971091060643172,0.0
2,5.0,64.0,0.9842430390604381,0.0
3,6.0,46.0,0.9781289086256555,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.8602520918748381,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,219.0,0.9920949974150117,0.0
1,4.0,139.0,0.9629730894619222,0.0
2,5.0,57.0,0.9901723826589435,0.0
3,6.0,51.0,0.9303168615031128,0.0
4,3.0,78.0,0.8643266118994275,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8734841210569366,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705195,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.9540176107872069,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6591984067712223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,232.0,0.9954257332932901,0.0
1,4.0,132.0,0.9770088053936035,0.0
2,5.0,60.0,0.9997360781208762,0.0
3,6.0,42.0,0.9759265543113524,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,231.0,0.9954070737918719,0.0
1,4.0,134.0,0.9661539885686374,0.0
2,5.0,53.0,0.9997360781208762,0.0
3,6.0,48.0,0.9684860781208762,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715491,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.9692557941624789,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095319,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882168,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,211.0,0.997102487995307,0.0
1,4.0,143.0,0.9784931352627315,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199875,1.0
6,5.0,21.0,0.8731107080621643,1.0
7,6.0,18.0,0.6588249937764501,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,225.0,0.9976458168382158,0.0
1,4.0,135.0,0.9924606316530307,0.0
2,5.0,59.0,0.9998680390604381,0.0
3,6.0,47.0,0.9679531454434168,0.0
4,3.0,78.0,0.8820637291511078,1.0
5,4.0,49.0,0.848180945268324,1.0
6,5.0,21.0,0.9196095166968954,1.0
7,6.0,18.0,0.6577047547921334,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,213.0,0.9925618636601876,0.0
1,4.0,134.0,0.9809474007634038,0.0
2,5.0,66.0,0.9996041171813144,0.0
3,6.0,53.0,0.9524343058605595,0.0
4,3.0,78.0,0.8764002987303958,1.0
5,4.0,49.0,0.8387236896252153,1.0
6,5.0,21.0,0.8965468188769159,1.0
7,6.0,18.0,0.6028960252261223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528635,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517087,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,217.0,0.9952597441295625,0.0
1,4.0,139.0,0.971091060643172,0.0
2,5.0,64.0,0.9842430390604381,0.0
3,6.0,46.0,0.9781289086256555,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.8602520918748381,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,219.0,0.9920949974150117,0.0
1,4.0,139.0,0.9629730894619222,0.0
2,5.0,57.0,0.9901723826589435,0.0
3,6.0,51.0,0.9303168615031128,0.0
4,3.0,78.0,0.8643266118994275,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8734841210569366,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705195,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.9540176107872069,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6591984067712223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,232.0,0.9954257332932901,0.0
1,4.0,132.0,0.9770088053936035,0.0
2,5.0,60.0,0.9997360781208762,0.0
3,6.0,42.0,0.9759265543113524,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,231.0,0.9954070737918719,0.0
1,4.0,134.0,0.9661539885686374,0.0
2,5.0,53.0,0.9997360781208762,0.0
3,6.0,48.0,0.9684860781208762,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715491,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.9692557941624789,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095319,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882168,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,211.0,0.997102487995307,0.0
1,4.0,143.0,0.9784931352627315,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199875,1.0
6,5.0,21.0,0.8731107080621643,1.0
7,6.0,18.0,0.6588249937764501,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,225.0,0.9976458168382158,0.0
1,4.0,135.0,0.9924606316530307,0.0
2,5.0,59.0,0.9998680390604381,0.0
3,6.0,47.0,0.9679531454434168,0.0
4,3.0,78.0,0.8820637291511078,1.0
5,4.0,49.0,0.848180945268324,1.0
6,5.0,21.0,0.9196095166968954,1.0
7,6.0,18.0,0.6577047547921334,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,213.0,0.9925618636601876,0.0
1,4.0,134.0,0.9809474007634038,0.0
2,5.0,66.0,0.9996041171813144,0.0
3,6.0,53.0,0.9524343058605595,0.0
4,3.0,78.0,0.8764002987303958,1.0
5,4.0,49.0,0.8387236896252153,1.0
6,5.0,21.0,0.8965468188769159,1.0
7,6.0,18.0,0.6028960252261223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528635,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517087,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,217.0,0.9952597441295625,0.0
1,4.0,139.0,0.971091060643172,0.0
2,5.0,64.0,0.9842430390604381,0.0
3,6.0,46.0,0.9781289086256555,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.8602520918748381,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,219.0,0.9920949974150117,0.0
1,4.0,139.0,0.9629730894619222,0.0
2,5.0,57.0,0.9901723826589435,0.0
3,6.0,51.0,0.9303168615031128,0.0
4,3.0,78.0,0.8643266118994275,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8734841210569366,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705195,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.9540176107872069,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6591984067712223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,232.0,0.9954257332932901,0.0
1,4.0,132.0,0.9770088053936035,0.0
2,5.0,60.0,0.9997360781208762,0.0
3,6.0,42.0,0.9759265543113524,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8496745972474128,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,231.0,0.9954070737918719,0.0
1,4.0,134.0,0.9661539885686374,0.0
2,5.0,53.0,0.9997360781208762,0.0
3,6.0,48.0,0.9684860781208762,0.0
4,3.0,78.0,0.8707368683096839,1.0
5,4.0,49.0,0.8292664339821066,1.0
6,5.0,21.0,0.8972936448664603,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715491,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.9692557941624789,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095319,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882168,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,211.0,0.997102487995307,0.0
1,4.0,143.0,0.9784931352627315,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199875,1.0
6,5.0,21.0,0.8731107080621643,1.0
7,6.0,18.0,0.6588249937764501,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,225.0,0.9976458168382158,0.0
1,4.0,135.0,0.9924606316530307,0.0
2,5.0,59.0,0.9998680390604381,0.0
3,6.0,47.0,0.9679531454434168,0.0
4,3.0,78.0,0.8820637291511078,1.0
5,4.0,49.0,0.848180945268324,1.0
6,5.0,21.0,0.9196095166968954,1.0
7,6.0,18.0,0.6577047547921334,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,213.0,0.9925618636601876,0.0
1,4.0,134.0,0.9809474007634038,0.0
2,5.0,66.0,0.9996041171813144,0.0
3,6.0,53.0,0.9524343058605595,0.0
4,3.0,78.0,0.8764002987303958,1.0
5,4.0,49.0,0.8387236896252153,1.0
6,5.0,21.0,0.8965468188769159,1.0
7,6.0,18.0,0.6028960252261223,1.0
,Class,Size,balanced_accuracy,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528635,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517087,1.0
7,6.0,18.0,0.6595718197659945,1.0


==> figures/yaning/HAM10000_embeddingsPlusRf/results/HAM1000_rf_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,1.0,499.0,0.9407114624505929,0.0
1,2.0,450.0,0.9492988133764833,0.0
2,3.0,222.0,0.9208333333333333,0.0
3,4.0,126.0,0.8719723183391004,0.0
4,5.0,63.0,0.7654320987654321,0.0
5,6.0,46.0,0.6929133858267716,0.0
6,1.0,168.0,0.6120218579234973,1.0
7,2.0,164.0,0.7146529562982005,1.0
8,3.0,78.0,0.6160337552742616,1.0
9,4.0,49.0,0.5082872928176796,1.0
10,5.0,21.0,0.288,1.0
11,6.0,18.0,0.2222222222222222,1.0
,Class,Size,f1,IsTesting
0,2.0,485.0,0.9570552147239264,0.0
1,1.0,446.0,0.9439461883408071,0.0
2,3.0,214.0,0.9448123620309051,0.0
3,4.0,152.0,0.9207317073170732,0.0
4,5.0,58.0,0.8226950354609929,0.0
5,6.0,51.0,0.784,0.0
6,1.0,168.0,0.6170798898071626,1.0
7,2.0,164.0,0.7235142118863049,1.0
8,3.0,78.0,0.6239316239316239,1.0
9,4.0,49.0,0.5251396648044693,1.0
10,5.0,21.0,0.2809917355371901,1.0
11,6.0,18.0,0.21238938053097345,1.0
,Class,Size,f1,IsTesting
0,1.0,485.0,0.9451913133402275,0.0
1,2.0,452.0,0.9607843137254902,0.0
2,3.0,223.0,0.9446808510638298,0.0
3,4.0,145.0,0.9206349206349206,0.0
4,5.0,53.0,0.8,0.0
5,6.0,48.0,0.7627118644067796,0.0
6,1.0,168.0,0.6136986301369863,1.0
7,2.0,164.0,0.7197943444730077,1.0
8,3.0,78.0,0.6127659574468085,1.0
9,4.0,49.0,0.5111111111111111,1.0
10,5.0,21.0,0.2764227642276423,1.0
11,6.0,18.0,0.20869565217391303,1.0
,Class,Size,f1,IsTesting
0,2.0,483.0,0.9480122324159022,0.0
1,1.0,460.0,0.9454545454545454,0.0
2,3.0,213.0,0.9281045751633987,0.0
3,4.0,133.0,0.8859060402684564,0.0
4,5.0,68.0,0.8047337278106509,0.0
5,6.0,49.0,0.7384615384615385,0.0
6,1.0,168.0,0.6120218579234973,1.0
7,2.0,164.0,0.7146529562982005,1.0
8,3.0,78.0,0.6160337552742616,1.0
9,4.0,49.0,0.5164835164835165,1.0
10,5.0,21.0,0.288,1.0
11,6.0,18.0,0.23728813559322035,1.0
,Class,Size,f1,IsTesting
0,2.0,484.0,0.9664292980671414,0.0
1,1.0,457.0,0.9532100108813928,0.0
2,3.0,220.0,0.9482758620689655,0.0
3,4.0,134.0,0.9140893470790378,0.0
4,5.0,65.0,0.8441558441558441,0.0
5,6.0,46.0,0.782608695652174,0.0
6,1.0,168.0,0.625,1.0
7,2.0,164.0,0.7263427109974424,1.0
8,3.0,78.0,0.6186440677966102,1.0
9,4.0,49.0,0.5111111111111111,1.0
10,5.0,21.0,0.304,1.0
11,6.0,18.0,0.22413793103448276,1.0
,Class,Size,f1,IsTesting
0,1.0,488.0,0.971252566735113,0.0
1,2.0,451.0,0.9734513274336283,0.0
2,3.0,216.0,0.9707865168539326,0.0
3,4.0,144.0,0.9568106312292359,0.0
4,5.0,56.0,0.896,0.0
5,6.0,51.0,0.8771929824561403,0.0
6,1.0,168.0,0.6225895316804407,1.0
7,2.0,164.0,0.7154046997389034,1.0
8,3.0,78.0,0.6266094420600858,1.0
9,4.0,49.0,0.519774011299435,1.0
10,5.0,21.0,0.2975206611570248,1.0
11,6.0,18.0,0.21428571428571427,1.0
,Class,Size,f1,IsTesting
0,2.0,468.0,0.9509906152241918,0.0
1,1.0,461.0,0.9379014989293362,0.0
2,3.0,222.0,0.9269311064718163,0.0
3,4.0,139.0,0.8846153846153846,0.0
4,5.0,66.0,0.7831325301204819,0.0
5,6.0,50.0,0.7313432835820896,0.0
6,1.0,168.0,0.6267029972752044,1.0
7,2.0,164.0,0.7282051282051282,1.0
8,3.0,78.0,0.6212765957446809,1.0
9,4.0,49.0,0.5222222222222223,1.0
10,5.0,21.0,0.2786885245901639,1.0
11,6.0,18.0,0.22608695652173913,1.0
,Class,Size,f1,IsTesting
0,1.0,484.0,0.9471502590673575,0.0
1,2.0,467.0,0.9597457627118644,0.0
2,3.0,214.0,0.9469026548672567,0.0
3,4.0,139.0,0.9205298013245033,0.0
4,5.0,55.0,0.8208955223880597,0.0
5,6.0,47.0,0.7758620689655172,0.0
6,1.0,168.0,0.6191780821917808,1.0
7,2.0,164.0,0.7216494845360825,1.0
8,3.0,78.0,0.6153846153846154,1.0
9,4.0,49.0,0.5139664804469274,1.0
10,5.0,21.0,0.2926829268292683,1.0
11,6.0,18.0,0.22608695652173913,1.0
,Class,Size,f1,IsTesting
0,2.0,477.0,0.9740394600207685,0.0
1,1.0,475.0,0.9620253164556962,0.0
2,3.0,205.0,0.9601873536299765,0.0
3,4.0,140.0,0.9427609427609428,0.0
4,5.0,61.0,0.8776978417266187,0.0
5,6.0,48.0,0.8288288288288288,0.0
6,1.0,168.0,0.6098901098901099,1.0
7,2.0,164.0,0.7131782945736435,1.0
8,3.0,78.0,0.6186440677966102,1.0
9,4.0,49.0,0.5111111111111111,1.0
10,5.0,21.0,0.2764227642276423,1.0
11,6.0,18.0,0.22413793103448276,1.0
,Class,Size,f1,IsTesting
0,1.0,470.0,0.9680851063829787,0.0
1,2.0,458.0,0.9739696312364425,0.0
2,3.0,231.0,0.9685534591194969,0.0
3,4.0,138.0,0.9484536082474226,0.0
4,5.0,60.0,0.8888888888888888,0.0
5,6.0,49.0,0.8571428571428571,0.0
6,1.0,168.0,0.6162162162162163,1.0
7,2.0,164.0,0.7076923076923077,1.0
8,3.0,78.0,0.6050420168067226,1.0
9,4.0,49.0,0.5108695652173914,1.0
10,5.0,21.0,0.296875,1.0
11,6.0,18.0,0.2033898305084746,1.0
,Class,Size,f1,IsTesting
0,3.0,217.0,0.9930715935334873,0.0
1,4.0,139.0,0.966789667896679,0.0
2,5.0,64.0,0.9763779527559056,0.0
3,6.0,46.0,0.967032967032967,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6923076923076923,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,219.0,0.9751693002257337,0.0
1,4.0,139.0,0.9347826086956522,0.0
2,5.0,57.0,0.9256198347107438,0.0
3,6.0,51.0,0.8543689320388349,0.0
4,3.0,78.0,0.7435897435897436,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5614035087719298,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,204.0,0.9828850855745721,0.0
1,4.0,146.0,0.9690721649484536,0.0
2,5.0,61.0,0.96,0.0
3,6.0,55.0,0.9174311926605505,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.2727272727272727,1.0
,Class,Size,f1,IsTesting
0,3.0,232.0,0.9913793103448276,0.0
1,4.0,132.0,0.9692307692307692,0.0
2,5.0,60.0,0.9836065573770492,0.0
3,6.0,42.0,0.9523809523809523,0.0
4,3.0,78.0,0.7354838709677419,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,231.0,0.9913419913419913,0.0
1,4.0,134.0,0.9578544061302682,0.0
2,5.0,53.0,0.9814814814814815,0.0
3,6.0,48.0,0.9473684210526315,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,205.0,0.9951219512195122,0.0
1,4.0,144.0,0.9824561403508771,0.0
2,5.0,68.0,0.9927007299270073,0.0
3,6.0,49.0,0.9583333333333334,0.0
4,3.0,78.0,0.7564102564102564,1.0
5,4.0,49.0,0.6666666666666666,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.23809523809523808,1.0
,Class,Size,f1,IsTesting
0,3.0,211.0,0.9882352941176471,0.0
1,4.0,143.0,0.9647887323943662,0.0
2,5.0,62.0,0.9606299212598425,0.0
3,6.0,50.0,0.9306930693069307,0.0
4,3.0,78.0,0.7307692307692307,1.0
5,4.0,49.0,0.6538461538461539,1.0
6,5.0,21.0,0.5517241379310345,1.0
7,6.0,18.0,0.26666666666666666,1.0
,Class,Size,f1,IsTesting
0,3.0,225.0,0.9955555555555555,0.0
1,4.0,135.0,0.9888475836431226,0.0
2,5.0,59.0,0.9915966386554622,0.0
3,6.0,47.0,0.9565217391304348,0.0
4,3.0,78.0,0.7484662576687117,1.0
5,4.0,49.0,0.6481481481481481,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.25,1.0
,Class,Size,f1,IsTesting
0,3.0,213.0,0.9859154929577465,0.0
1,4.0,134.0,0.9699248120300752,0.0
2,5.0,66.0,0.9777777777777777,0.0
3,6.0,53.0,0.9230769230769231,0.0
4,3.0,78.0,0.75,1.0
5,4.0,49.0,0.6476190476190476,1.0
6,5.0,21.0,0.5666666666666667,1.0
7,6.0,18.0,0.18181818181818182,1.0
,Class,Size,f1,IsTesting
0,3.0,223.0,0.9888641425389755,0.0
1,4.0,144.0,0.9722222222222222,0.0
2,5.0,55.0,0.9649122807017544,0.0
3,6.0,44.0,0.9333333333333333,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6796116504854369,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,217.0,0.9930715935334873,0.0
1,4.0,139.0,0.966789667896679,0.0
2,5.0,64.0,0.9763779527559056,0.0
3,6.0,46.0,0.967032967032967,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6923076923076923,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,219.0,0.9751693002257337,0.0
1,4.0,139.0,0.9347826086956522,0.0
2,5.0,57.0,0.9256198347107438,0.0
3,6.0,51.0,0.8543689320388349,0.0
4,3.0,78.0,0.7435897435897436,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5614035087719298,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,204.0,0.9828850855745721,0.0
1,4.0,146.0,0.9690721649484536,0.0
2,5.0,61.0,0.96,0.0
3,6.0,55.0,0.9174311926605505,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.2727272727272727,1.0
,Class,Size,f1,IsTesting
0,3.0,232.0,0.9913793103448276,0.0
1,4.0,132.0,0.9692307692307692,0.0
2,5.0,60.0,0.9836065573770492,0.0
3,6.0,42.0,0.9523809523809523,0.0
4,3.0,78.0,0.7354838709677419,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,231.0,0.9913419913419913,0.0
1,4.0,134.0,0.9578544061302682,0.0
2,5.0,53.0,0.9814814814814815,0.0
3,6.0,48.0,0.9473684210526315,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,205.0,0.9951219512195122,0.0
1,4.0,144.0,0.9824561403508771,0.0
2,5.0,68.0,0.9927007299270073,0.0
3,6.0,49.0,0.9583333333333334,0.0
4,3.0,78.0,0.7564102564102564,1.0
5,4.0,49.0,0.6666666666666666,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.23809523809523808,1.0
,Class,Size,f1,IsTesting
0,3.0,211.0,0.9882352941176471,0.0
1,4.0,143.0,0.9647887323943662,0.0
2,5.0,62.0,0.9606299212598425,0.0
3,6.0,50.0,0.9306930693069307,0.0
4,3.0,78.0,0.7307692307692307,1.0
5,4.0,49.0,0.6538461538461539,1.0
6,5.0,21.0,0.5517241379310345,1.0
7,6.0,18.0,0.26666666666666666,1.0
,Class,Size,f1,IsTesting
0,3.0,225.0,0.9955555555555555,0.0
1,4.0,135.0,0.9888475836431226,0.0
2,5.0,59.0,0.9915966386554622,0.0
3,6.0,47.0,0.9565217391304348,0.0
4,3.0,78.0,0.7484662576687117,1.0
5,4.0,49.0,0.6481481481481481,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.25,1.0
,Class,Size,f1,IsTesting
0,3.0,213.0,0.9859154929577465,0.0
1,4.0,134.0,0.9699248120300752,0.0
2,5.0,66.0,0.9777777777777777,0.0
3,6.0,53.0,0.9230769230769231,0.0
4,3.0,78.0,0.75,1.0
5,4.0,49.0,0.6476190476190476,1.0
6,5.0,21.0,0.5666666666666667,1.0
7,6.0,18.0,0.18181818181818182,1.0
,Class,Size,f1,IsTesting
0,3.0,223.0,0.9888641425389755,0.0
1,4.0,144.0,0.9722222222222222,0.0
2,5.0,55.0,0.9649122807017544,0.0
3,6.0,44.0,0.9333333333333333,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6796116504854369,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,217.0,0.9930715935334873,0.0
1,4.0,139.0,0.966789667896679,0.0
2,5.0,64.0,0.9763779527559056,0.0
3,6.0,46.0,0.967032967032967,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6923076923076923,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,219.0,0.9751693002257337,0.0
1,4.0,139.0,0.9347826086956522,0.0
2,5.0,57.0,0.9256198347107438,0.0
3,6.0,51.0,0.8543689320388349,0.0
4,3.0,78.0,0.7435897435897436,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5614035087719298,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,204.0,0.9828850855745721,0.0
1,4.0,146.0,0.9690721649484536,0.0
2,5.0,61.0,0.96,0.0
3,6.0,55.0,0.9174311926605505,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.2727272727272727,1.0
,Class,Size,f1,IsTesting
0,3.0,232.0,0.9913793103448276,0.0
1,4.0,132.0,0.9692307692307692,0.0
2,5.0,60.0,0.9836065573770492,0.0
3,6.0,42.0,0.9523809523809523,0.0
4,3.0,78.0,0.7354838709677419,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,231.0,0.9913419913419913,0.0
1,4.0,134.0,0.9578544061302682,0.0
2,5.0,53.0,0.9814814814814815,0.0
3,6.0,48.0,0.9473684210526315,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,205.0,0.9951219512195122,0.0
1,4.0,144.0,0.9824561403508771,0.0
2,5.0,68.0,0.9927007299270073,0.0
3,6.0,49.0,0.9583333333333334,0.0
4,3.0,78.0,0.7564102564102564,1.0
5,4.0,49.0,0.6666666666666666,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.23809523809523808,1.0
,Class,Size,f1,IsTesting
0,3.0,211.0,0.9882352941176471,0.0
1,4.0,143.0,0.9647887323943662,0.0
2,5.0,62.0,0.9606299212598425,0.0
3,6.0,50.0,0.9306930693069307,0.0
4,3.0,78.0,0.7307692307692307,1.0
5,4.0,49.0,0.6538461538461539,1.0
6,5.0,21.0,0.5517241379310345,1.0
7,6.0,18.0,0.26666666666666666,1.0
,Class,Size,f1,IsTesting
0,3.0,225.0,0.9955555555555555,0.0
1,4.0,135.0,0.9888475836431226,0.0
2,5.0,59.0,0.9915966386554622,0.0
3,6.0,47.0,0.9565217391304348,0.0
4,3.0,78.0,0.7484662576687117,1.0
5,4.0,49.0,0.6481481481481481,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.25,1.0
,Class,Size,f1,IsTesting
0,3.0,213.0,0.9859154929577465,0.0
1,4.0,134.0,0.9699248120300752,0.0
2,5.0,66.0,0.9777777777777777,0.0
3,6.0,53.0,0.9230769230769231,0.0
4,3.0,78.0,0.75,1.0
5,4.0,49.0,0.6476190476190476,1.0
6,5.0,21.0,0.5666666666666667,1.0
7,6.0,18.0,0.18181818181818182,1.0
,Class,Size,f1,IsTesting
0,3.0,223.0,0.9888641425389755,0.0
1,4.0,144.0,0.9722222222222222,0.0
2,5.0,55.0,0.9649122807017544,0.0
3,6.0,44.0,0.9333333333333333,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6796116504854369,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,217.0,0.9930715935334873,0.0
1,4.0,139.0,0.966789667896679,0.0
2,5.0,64.0,0.9763779527559056,0.0
3,6.0,46.0,0.967032967032967,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6923076923076923,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.27906976744186046,1.0
,Class,Size,f1,IsTesting
0,3.0,219.0,0.9751693002257337,0.0
1,4.0,139.0,0.9347826086956522,0.0
2,5.0,57.0,0.9256198347107438,0.0
3,6.0,51.0,0.8543689320388349,0.0
4,3.0,78.0,0.7435897435897436,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5614035087719298,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,204.0,0.9828850855745721,0.0
1,4.0,146.0,0.9690721649484536,0.0
2,5.0,61.0,0.96,0.0
3,6.0,55.0,0.9174311926605505,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.2727272727272727,1.0
,Class,Size,f1,IsTesting
0,3.0,232.0,0.9913793103448276,0.0
1,4.0,132.0,0.9692307692307692,0.0
2,5.0,60.0,0.9836065573770492,0.0
3,6.0,42.0,0.9523809523809523,0.0
4,3.0,78.0,0.7354838709677419,1.0
5,4.0,49.0,0.6730769230769231,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,231.0,0.9913419913419913,0.0
1,4.0,134.0,0.9578544061302682,0.0
2,5.0,53.0,0.9814814814814815,0.0
3,6.0,48.0,0.9473684210526315,0.0
4,3.0,78.0,0.7515923566878981,1.0
5,4.0,49.0,0.6470588235294118,1.0
6,5.0,21.0,0.5862068965517241,1.0
7,6.0,18.0,0.23255813953488372,1.0
,Class,Size,f1,IsTesting
0,3.0,205.0,0.9951219512195122,0.0
1,4.0,144.0,0.9824561403508771,0.0
2,5.0,68.0,0.9927007299270073,0.0
3,6.0,49.0,0.9583333333333334,0.0
4,3.0,78.0,0.7564102564102564,1.0
5,4.0,49.0,0.6666666666666666,1.0
6,5.0,21.0,0.6206896551724138,1.0
7,6.0,18.0,0.23809523809523808,1.0
,Class,Size,f1,IsTesting
0,3.0,211.0,0.9882352941176471,0.0
1,4.0,143.0,0.9647887323943662,0.0
2,5.0,62.0,0.9606299212598425,0.0
3,6.0,50.0,0.9306930693069307,0.0
4,3.0,78.0,0.7307692307692307,1.0
5,4.0,49.0,0.6538461538461539,1.0
6,5.0,21.0,0.5517241379310345,1.0
7,6.0,18.0,0.26666666666666666,1.0
,Class,Size,f1,IsTesting
0,3.0,225.0,0.9955555555555555,0.0
1,4.0,135.0,0.9888475836431226,0.0
2,5.0,59.0,0.9915966386554622,0.0
3,6.0,47.0,0.9565217391304348,0.0
4,3.0,78.0,0.7484662576687117,1.0
5,4.0,49.0,0.6481481481481481,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.25,1.0
,Class,Size,f1,IsTesting
0,3.0,213.0,0.9859154929577465,0.0
1,4.0,134.0,0.9699248120300752,0.0
2,5.0,66.0,0.9777777777777777,0.0
3,6.0,53.0,0.9230769230769231,0.0
4,3.0,78.0,0.75,1.0
5,4.0,49.0,0.6476190476190476,1.0
6,5.0,21.0,0.5666666666666667,1.0
7,6.0,18.0,0.18181818181818182,1.0
,Class,Size,f1,IsTesting
0,3.0,223.0,0.9888641425389755,0.0
1,4.0,144.0,0.9722222222222222,0.0
2,5.0,55.0,0.9649122807017544,0.0
3,6.0,44.0,0.9333333333333333,0.0
4,3.0,78.0,0.7483870967741936,1.0
5,4.0,49.0,0.6796116504854369,1.0
6,5.0,21.0,0.5714285714285714,1.0
7,6.0,18.0,0.27906976744186046,1.0


==> figures/yaning/HAM10000_embeddingsPlusRf/results/HAM1000_rf_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,1.0,499.0,0.9769254198111914,0.0
1,2.0,450.0,0.987074607074607,0.0
2,3.0,222.0,0.995963495963496,0.0
3,4.0,126.0,0.995963495963496,0.0
4,5.0,63.0,0.995963495963496,0.0
5,6.0,46.0,0.9850939307461046,0.0
6,1.0,168.0,0.8035330070459167,1.0
7,2.0,164.0,0.882002809601085,1.0
8,3.0,78.0,0.9292198202327299,1.0
9,4.0,49.0,0.9408629390187058,1.0
10,5.0,21.0,0.8898425308554405,1.0
11,6.0,18.0,0.8223822133951231,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,485.0,0.9780867224166193,0.0
1,1.0,446.0,0.9675855897828991,0.0
2,3.0,214.0,0.9956124956124955,0.0
3,4.0,152.0,0.992323021928285,0.0
4,5.0,58.0,0.9956124956124955,0.0
5,6.0,51.0,0.9760046524752407,0.0
6,1.0,168.0,0.7921218139688844,1.0
7,2.0,164.0,0.8856177489282341,1.0
8,3.0,78.0,0.9267371985842691,1.0
9,4.0,49.0,0.938380317370245,1.0
10,5.0,21.0,0.863550385397456,1.0
11,6.0,18.0,0.7921218139688844,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,485.0,0.9753670124804147,0.0
1,2.0,452.0,0.9881669394943731,0.0
2,3.0,223.0,0.9970164970164971,0.0
3,4.0,145.0,0.9970164970164971,0.0
4,5.0,53.0,0.9970164970164971,0.0
5,6.0,48.0,0.9761831636831638,0.0
6,1.0,168.0,0.7936113869579609,1.0
7,2.0,164.0,0.8810097609417007,1.0
8,3.0,78.0,0.9218165151630892,1.0
9,4.0,49.0,0.9296658087266685,1.0
10,5.0,21.0,0.8650399583865324,1.0
11,6.0,18.0,0.7936113869579609,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,483.0,0.9755749538358235,0.0
1,1.0,460.0,0.9746432768171899,0.0
2,3.0,213.0,0.9942084942084942,0.0
3,4.0,133.0,0.9904490957122536,0.0
4,5.0,68.0,0.9942084942084942,0.0
5,6.0,49.0,0.9840044125758411,0.0
6,1.0,168.0,0.7906322409798079,1.0
7,2.0,164.0,0.8810793954513527,1.0
8,3.0,78.0,0.9252476255951926,1.0
9,4.0,49.0,0.9368907443811685,1.0
10,5.0,21.0,0.8858703362179033,1.0
11,6.0,18.0,0.8461877965353635,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,484.0,0.9781861259133986,0.0
1,1.0,457.0,0.9641415122815561,0.0
2,3.0,220.0,0.9936819936819936,0.0
3,4.0,134.0,0.9899506503984116,0.0
4,5.0,65.0,0.985989685989686,0.0
5,6.0,46.0,0.9610732980298199,0.0
6,1.0,168.0,0.8030335272142621,1.0
7,2.0,164.0,0.8876734807566546,1.0
8,3.0,78.0,0.9257441499248847,1.0
9,4.0,49.0,0.9271831870782078,1.0
10,5.0,21.0,0.8625573367380716,1.0
11,6.0,18.0,0.818906543087278,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,488.0,0.9734225123569387,0.0
1,2.0,451.0,0.9804424316619439,0.0
2,3.0,216.0,0.995963495963496,0.0
3,4.0,144.0,0.995963495963496,0.0
4,5.0,56.0,0.995963495963496,0.0
5,6.0,51.0,0.9861595743948686,0.0
6,1.0,168.0,0.7960880976024969,1.0
7,2.0,164.0,0.8805828711216607,1.0
8,3.0,78.0,0.9247511012655004,1.0
9,4.0,49.0,0.9363942200514764,1.0
10,5.0,21.0,0.9091833356977348,1.0
11,6.0,18.0,0.8179134944278936,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,468.0,0.981036981036981,0.0
1,1.0,461.0,0.9689117237924179,0.0
2,3.0,222.0,0.9938574938574938,0.0
3,4.0,139.0,0.9902603715553355,0.0
4,5.0,66.0,0.9862817362817362,0.0
5,6.0,50.0,0.9838574938574938,0.0
6,1.0,168.0,0.8005538610677638,1.0
7,2.0,164.0,0.8912187855741516,1.0
8,3.0,78.0,0.9262406742545769,1.0
9,4.0,49.0,0.9378837930405529,1.0
10,5.0,21.0,0.8630538610677638,1.0
11,6.0,18.0,0.8194030674169702,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,484.0,0.9678954338045246,0.0
1,2.0,467.0,0.9807987024261113,0.0
2,3.0,214.0,0.9957879957879957,0.0
3,4.0,139.0,0.9957879957879957,0.0
4,5.0,55.0,0.9957879957879957,0.0
5,6.0,47.0,0.974511400043315,0.0
6,1.0,168.0,0.7946014801153829,1.0
7,2.0,164.0,0.8851212245985419,1.0
8,3.0,78.0,0.9198304178443206,1.0
9,4.0,49.0,0.9276797114079,1.0
10,5.0,21.0,0.8868633848772876,1.0
11,6.0,18.0,0.8194030674169702,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,477.0,0.9804109426750938,0.0
1,1.0,475.0,0.9666649424544161,0.0
2,3.0,205.0,0.9950859950859952,0.0
3,4.0,140.0,0.9950859950859952,0.0
4,5.0,61.0,0.9950859950859952,0.0
5,6.0,48.0,0.963835995085995,0.0
6,1.0,168.0,0.7921218139688844,1.0
7,2.0,164.0,0.8825689684404292,1.0
8,3.0,78.0,0.9267371985842691,1.0
9,4.0,49.0,0.928176235737592,1.0
10,5.0,21.0,0.863550385397456,1.0
11,6.0,18.0,0.8198995917466624,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,470.0,0.9814100505589867,0.0
1,2.0,458.0,0.9875421698565804,0.0
2,3.0,231.0,0.9973674973674973,0.0
3,4.0,138.0,0.9973674973674973,0.0
4,5.0,60.0,0.9973674973674973,0.0
5,6.0,49.0,0.9871634157348443,0.0
6,1.0,168.0,0.7955915732728046,1.0
7,2.0,164.0,0.8770375663041635,1.0
8,3.0,78.0,0.9178443205255519,1.0
9,4.0,49.0,0.9358976957217842,1.0
10,5.0,21.0,0.9086868113680427,1.0
11,6.0,18.0,0.7896391923204237,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,217.0,0.9879514189145635,0.0
1,4.0,139.0,0.9563066886158532,0.0
2,5.0,64.0,0.9838471562417525,0.0
3,6.0,46.0,0.9342547649374046,0.0
4,3.0,78.0,0.8582897684839432,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,219.0,0.9950379071356522,0.0
1,4.0,139.0,0.9924098725769979,0.0
2,5.0,57.0,0.9996041171813143,0.0
3,6.0,51.0,0.950584509338177,0.0
4,3.0,78.0,0.869243216330595,1.0
5,4.0,49.0,0.8481809452683241,1.0
6,5.0,21.0,0.8719904690778477,1.0
7,6.0,18.0,0.6299269770143556,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705196,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.954017610787207,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6591984067712222,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,232.0,0.9930066390003731,0.0
1,4.0,132.0,0.9426539744235706,0.0
2,5.0,60.0,0.9994721562417525,0.0
3,6.0,42.0,0.9161388229084192,0.0
4,3.0,78.0,0.8454692556634305,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8976670578612326,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,231.0,0.9905502257046201,0.0
1,4.0,134.0,0.9469694283924794,0.0
2,5.0,53.0,0.9992082343626287,0.0
3,6.0,48.0,0.9575415676959619,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8394705156147596,1.0
6,5.0,21.0,0.8734841210569365,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715492,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.969255794162479,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,211.0,0.9971024879953069,0.0
1,4.0,143.0,0.9784931352627314,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199874,1.0
6,5.0,21.0,0.8731107080621644,1.0
7,6.0,18.0,0.65882499377645,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,225.0,0.9924096067564001,0.0
1,4.0,135.0,0.9694466437934371,0.0
2,5.0,59.0,0.9906016971518803,0.0
3,6.0,47.0,0.903331592572003,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6036428512156669,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,213.0,0.9877350670398745,0.0
1,4.0,134.0,0.9584273801223494,0.0
2,5.0,66.0,0.9994721562417525,0.0
3,6.0,53.0,0.9334344203926959,0.0
4,3.0,78.0,0.863579785909883,1.0
5,4.0,49.0,0.8387236896252152,1.0
6,5.0,21.0,0.8727372950673921,1.0
7,6.0,18.0,0.6028960252261224,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528636,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,217.0,0.9879514189145635,0.0
1,4.0,139.0,0.9563066886158532,0.0
2,5.0,64.0,0.9838471562417525,0.0
3,6.0,46.0,0.9342547649374046,0.0
4,3.0,78.0,0.8582897684839432,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,219.0,0.9950379071356522,0.0
1,4.0,139.0,0.9924098725769979,0.0
2,5.0,57.0,0.9996041171813143,0.0
3,6.0,51.0,0.950584509338177,0.0
4,3.0,78.0,0.869243216330595,1.0
5,4.0,49.0,0.8481809452683241,1.0
6,5.0,21.0,0.8719904690778477,1.0
7,6.0,18.0,0.6299269770143556,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705196,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.954017610787207,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6591984067712222,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,232.0,0.9930066390003731,0.0
1,4.0,132.0,0.9426539744235706,0.0
2,5.0,60.0,0.9994721562417525,0.0
3,6.0,42.0,0.9161388229084192,0.0
4,3.0,78.0,0.8454692556634305,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8976670578612326,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,231.0,0.9905502257046201,0.0
1,4.0,134.0,0.9469694283924794,0.0
2,5.0,53.0,0.9992082343626287,0.0
3,6.0,48.0,0.9575415676959619,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8394705156147596,1.0
6,5.0,21.0,0.8734841210569365,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715492,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.969255794162479,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,211.0,0.9971024879953069,0.0
1,4.0,143.0,0.9784931352627314,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199874,1.0
6,5.0,21.0,0.8731107080621644,1.0
7,6.0,18.0,0.65882499377645,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,225.0,0.9924096067564001,0.0
1,4.0,135.0,0.9694466437934371,0.0
2,5.0,59.0,0.9906016971518803,0.0
3,6.0,47.0,0.903331592572003,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6036428512156669,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,213.0,0.9877350670398745,0.0
1,4.0,134.0,0.9584273801223494,0.0
2,5.0,66.0,0.9994721562417525,0.0
3,6.0,53.0,0.9334344203926959,0.0
4,3.0,78.0,0.863579785909883,1.0
5,4.0,49.0,0.8387236896252152,1.0
6,5.0,21.0,0.8727372950673921,1.0
7,6.0,18.0,0.6028960252261224,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528636,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,217.0,0.9879514189145635,0.0
1,4.0,139.0,0.9563066886158532,0.0
2,5.0,64.0,0.9838471562417525,0.0
3,6.0,46.0,0.9342547649374046,0.0
4,3.0,78.0,0.8582897684839432,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,219.0,0.9950379071356522,0.0
1,4.0,139.0,0.9924098725769979,0.0
2,5.0,57.0,0.9996041171813143,0.0
3,6.0,51.0,0.950584509338177,0.0
4,3.0,78.0,0.869243216330595,1.0
5,4.0,49.0,0.8481809452683241,1.0
6,5.0,21.0,0.8719904690778477,1.0
7,6.0,18.0,0.6299269770143556,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705196,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.954017610787207,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6591984067712222,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,232.0,0.9930066390003731,0.0
1,4.0,132.0,0.9426539744235706,0.0
2,5.0,60.0,0.9994721562417525,0.0
3,6.0,42.0,0.9161388229084192,0.0
4,3.0,78.0,0.8454692556634305,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8976670578612326,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,231.0,0.9905502257046201,0.0
1,4.0,134.0,0.9469694283924794,0.0
2,5.0,53.0,0.9992082343626287,0.0
3,6.0,48.0,0.9575415676959619,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8394705156147596,1.0
6,5.0,21.0,0.8734841210569365,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715492,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.969255794162479,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,211.0,0.9971024879953069,0.0
1,4.0,143.0,0.9784931352627314,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199874,1.0
6,5.0,21.0,0.8731107080621644,1.0
7,6.0,18.0,0.65882499377645,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,225.0,0.9924096067564001,0.0
1,4.0,135.0,0.9694466437934371,0.0
2,5.0,59.0,0.9906016971518803,0.0
3,6.0,47.0,0.903331592572003,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6036428512156669,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,213.0,0.9877350670398745,0.0
1,4.0,134.0,0.9584273801223494,0.0
2,5.0,66.0,0.9994721562417525,0.0
3,6.0,53.0,0.9334344203926959,0.0
4,3.0,78.0,0.863579785909883,1.0
5,4.0,49.0,0.8387236896252152,1.0
6,5.0,21.0,0.8727372950673921,1.0
7,6.0,18.0,0.6028960252261224,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528636,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6595718197659945,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,217.0,0.9879514189145635,0.0
1,4.0,139.0,0.9563066886158532,0.0
2,5.0,64.0,0.9838471562417525,0.0
3,6.0,46.0,0.9342547649374046,0.0
4,3.0,78.0,0.8582897684839432,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,219.0,0.9950379071356522,0.0
1,4.0,139.0,0.9924098725769979,0.0
2,5.0,57.0,0.9996041171813143,0.0
3,6.0,51.0,0.950584509338177,0.0
4,3.0,78.0,0.869243216330595,1.0
5,4.0,49.0,0.8481809452683241,1.0
6,5.0,21.0,0.8719904690778477,1.0
7,6.0,18.0,0.6299269770143556,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,204.0,0.9921192150652819,0.0
1,4.0,146.0,0.9823488685705196,0.0
2,5.0,61.0,0.991275434930277,0.0
3,6.0,55.0,0.954017610787207,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6591984067712222,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,232.0,0.9930066390003731,0.0
1,4.0,132.0,0.9426539744235706,0.0
2,5.0,60.0,0.9994721562417525,0.0
3,6.0,42.0,0.9161388229084192,0.0
4,3.0,78.0,0.8454692556634305,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8976670578612326,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,231.0,0.9905502257046201,0.0
1,4.0,134.0,0.9469694283924794,0.0
2,5.0,53.0,0.9992082343626287,0.0
3,6.0,48.0,0.9575415676959619,0.0
4,3.0,78.0,0.857916355489171,1.0
5,4.0,49.0,0.8394705156147596,1.0
6,5.0,21.0,0.8734841210569365,1.0
7,6.0,18.0,0.6314206289934445,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,205.0,0.9974290146701942,0.0
1,4.0,144.0,0.9859791501715492,0.0
2,5.0,68.0,0.9998680390604381,0.0
3,6.0,49.0,0.969255794162479,0.0
4,3.0,78.0,0.871110281304456,1.0
5,4.0,49.0,0.8398439286095318,1.0
6,5.0,21.0,0.9214765816707564,1.0
7,6.0,18.0,0.6317940419882166,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,211.0,0.9971024879953069,0.0
1,4.0,143.0,0.9784931352627314,0.0
2,5.0,62.0,0.9914076401127202,0.0
3,6.0,50.0,0.9694721562417524,0.0
4,3.0,78.0,0.8575429424943988,1.0
5,4.0,49.0,0.8390971026199874,1.0
6,5.0,21.0,0.8731107080621644,1.0
7,6.0,18.0,0.65882499377645,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,225.0,0.9924096067564001,0.0
1,4.0,135.0,0.9694466437934371,0.0
2,5.0,59.0,0.9906016971518803,0.0
3,6.0,47.0,0.903331592572003,0.0
4,3.0,78.0,0.8707368683096838,1.0
5,4.0,49.0,0.8496745972474129,1.0
6,5.0,21.0,0.8972936448664605,1.0
7,6.0,18.0,0.6036428512156669,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,213.0,0.9877350670398745,0.0
1,4.0,134.0,0.9584273801223494,0.0
2,5.0,66.0,0.9994721562417525,0.0
3,6.0,53.0,0.9334344203926959,0.0
4,3.0,78.0,0.863579785909883,1.0
5,4.0,49.0,0.8387236896252152,1.0
6,5.0,21.0,0.8727372950673921,1.0
7,6.0,18.0,0.6028960252261224,1.0
,Class,Size,roc_auc,IsTesting
0,3.0,223.0,0.9972300037753847,0.0
1,4.0,144.0,0.9855832673528636,0.0
2,5.0,55.0,0.9994721562417525,0.0
3,6.0,44.0,0.9767448835144797,0.0
4,3.0,78.0,0.8647000248941996,1.0
5,4.0,49.0,0.850048010242185,1.0
6,5.0,21.0,0.8738575340517089,1.0
7,6.0,18.0,0.6595718197659945,1.0


==> figures/yaning/HAM10000_embeddingsPlusRf/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
rf,none,HAM1000,roc_auc,0.9995210893970234,0.00040942102041628393,0.9602459127023403,0.00295564888642418
rf,none,HAM1000,roc_auc_par,0.9994342785690273,0.0004133109781171523,0.9429277088034581,0.006318142838023943
rf,none,HAM1000,roc_auc_meanSub,0.9762048726414212,0.010330008151062098,0.8066890777969142,0.007443177921196729
rf,none,HAM1000,roc_auc_stdSub,0.02075761013188436,0.009416811818622757,0.10090805415987587,0.010034008128520793
rf,none,HAM1000,balanced_accuracy,0.9869431729753055,0.004933235771929613,0.8399727363524301,0.007075980120962756
rf,none,HAM1000,balanced_accuracy_par,0.9833358663357415,0.006168014234055043,0.8102613521872424,0.008879693581909535
rf,none,HAM1000,balanced_accuracy_meanSub,0.9833358662898677,0.006168014356434797,0.8127382095481958,0.009270979105140496
rf,none,HAM1000,balanced_accuracy_stdSub,0.013808746511492529,0.004919570464898452,0.1004093010443784,0.009499236801160922
rf,none,HAM1000,f1,0.9839529323096647,0.0066279906116740415,0.7646866543439728,0.00921220049913981
rf,none,HAM1000,f1_par,0.983297912643392,0.006263683977582121,0.7748244295707352,0.013349558425953107
rf,none,HAM1000,f1_meanSub,0.9654688215736613,0.017397116559618658,0.5595230471909547,0.014336281334858392
rf,none,HAM1000,f1_stdSub,0.020627147064902575,0.009169640181899924,0.1900594019709903,0.011465936046044123


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred/rf_none_balanced_accuracy.csv <==
,HAM1000
noWeight_full,0.8399727363524299
noWeight_sc_0,0.8680234005476724
noWeight_sc_1,0.8434027830699122
noWeight_sc_2,0.8971442796685516
noWeight_sc_3,0.6423823749066467
par_full,0.8102613521872424
par_sc_0,0.8680234005476724
par_sc_1,0.8434027830699122
par_sc_2,0.8971442796685516
par_sc_3,0.6423823749066467
predPar_full,0.8797781348026262
predPar_sc_0,0.8711672004928298
predPar_sc_1,0.8941419257271532
predPar_sc_2,0.90682067035621
predPar_sc_3,0.7967727795063524
acc_maj_sc_0,0.99493545183714
acc_maj_sc_1,0.9738095238095237
acc_maj_sc_2,0.9335365853658537
acc_min_sc_0,0.7512820512820513
acc_min_sc_1,0.7020408163265306
acc_min_sc_2,0.8095238095238095
acc_min_sc_3,0.30000000000000004
Num_Majority_Subconcepts,3.0
Num_Minority_Subconcepts,4.0


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred/rf_none_f1.csv <==
,HAM1000
noWeight_full,0.7646866543439729
noWeight_sc_0,0.7464678266329867
noWeight_sc_1,0.6628470852285815
noWeight_sc_2,0.5822651456226773
noWeight_sc_3,0.2465121312795731
par_full,0.774824429570735
par_sc_0,0.8481916974092705
par_sc_1,0.8150835790158852
par_sc_2,0.884195882055837
par_sc_3,0.45356804192708233
predPar_full,0.884410487636571
predPar_sc_0,0.8027534790480413
predPar_sc_1,0.7774918244459983
predPar_sc_2,0.7999586250760223
predPar_sc_3,0.49036002705538434
acc_maj_sc_0,0.99493545183714
acc_maj_sc_1,0.9738095238095237
acc_maj_sc_2,0.9335365853658537
acc_min_sc_0,0.7512820512820513
acc_min_sc_1,0.7020408163265306
acc_min_sc_2,0.8095238095238095
acc_min_sc_3,0.30000000000000004
Num_Majority_Subconcepts,3.0
Num_Minority_Subconcepts,4.0


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred/rf_none_roc_auc.csv <==
,HAM1000
noWeight_full,0.9602459127023403
noWeight_sc_0,0.9863914900135962
noWeight_sc_1,0.9448690006248951
noWeight_sc_2,0.9828301148689498
noWeight_sc_3,0.8624595469255663
par_full,0.9429277088034581
par_sc_0,0.9863914900135962
par_sc_1,0.9448690006248951
par_sc_2,0.9828301148689498
par_sc_3,0.8624595469255663
predPar_full,0.9416921752612886
predPar_sc_0,0.9478644206289996
predPar_sc_1,0.9415529705016951
predPar_sc_2,0.9533297228388037
predPar_sc_3,0.8820520062199261
acc_maj_sc_0,0.9952333664349554
acc_maj_sc_1,0.9732142857142856
acc_maj_sc_2,0.9329268292682927
acc_min_sc_0,0.7410256410256411
acc_min_sc_1,0.7040816326530612
acc_min_sc_2,0.7857142857142858
acc_min_sc_3,0.2833333333333333
Num_Majority_Subconcepts,3.0
Num_Minority_Subconcepts,4.0


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_HAM1000.csv <==
Balanced_Accuracy,AUC,F1_Score
0.6267234823482826,0.9456223427636115,0.8209282185633691
0.6310297567791155,0.9469557325335746,0.8223240339015528
0.6109815022916717,0.9461950603197765,0.8203545648208257
0.6345310007737351,0.9435858139800494,0.8255359035390499
0.6139183287378253,0.9440116468360121,0.8207003806412541
0.6137160192701838,0.9455236747348424,0.8170650441438742
0.5987834486406329,0.9438592968088114,0.8194884694571517
0.631996130968605,0.9478980621812158,0.8233557256594469
0.6509501077518731,0.9432131766531188,0.8270837682922444
0.6296896914276973,0.94397642882093,0.8251433616638677


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_balanced_accuracy.csv <==
,HAM1000
noWeight_full,"[0.8483268398463157, 0.8298811376949171, 0.8449413786587725, 0.8359052340804592, 0.8359052340804592, 0.8423027434607737, 0.8325197728929159, 0.852483871257997, 0.8381704562836858, 0.8392906952680026]"
noWeight_sc_0,"[0.8647000248941996, 0.8643266118994275, 0.8707368683096839, 0.857916355489171, 0.8707368683096839, 0.871110281304456, 0.8575429424943988, 0.8820637291511078, 0.8764002987303958, 0.8647000248941996]"
noWeight_sc_1,"[0.8602520918748381, 0.8292664339821066, 0.8496745972474128, 0.8496745972474128, 0.8292664339821066, 0.8398439286095319, 0.8390971026199875, 0.848180945268324, 0.8387236896252153, 0.850048010242185]"
noWeight_sc_2,"[0.9214765816707564, 0.8734841210569366, 0.8972936448664603, 0.8972936448664603, 0.8972936448664603, 0.9214765816707564, 0.8731107080621643, 0.9196095166968954, 0.8965468188769159, 0.8738575340517087]"
noWeight_sc_3,"[0.6595718197659945, 0.6314206289934445, 0.6591984067712223, 0.6314206289934445, 0.6314206289934445, 0.6317940419882168, 0.6588249937764501, 0.6577047547921334, 0.6028960252261223, 0.6595718197659945]"
par_full,"[0.8205432700913214, 0.8005610238193035, 0.8224051655293549, 0.7998089930219157, 0.8067275156006988, 0.8116966553423275, 0.8061012015759824, 0.8234812091342071, 0.8042572584973472, 0.8070312292599657]"
par_sc_0,"[0.8647000248941996, 0.8643266118994275, 0.8707368683096839, 0.857916355489171, 0.8707368683096839, 0.871110281304456, 0.8575429424943988, 0.8820637291511078, 0.8764002987303958, 0.8647000248941996]"
par_sc_1,"[0.8602520918748381, 0.8292664339821066, 0.8496745972474128, 0.8496745972474128, 0.8292664339821066, 0.8398439286095319, 0.8390971026199875, 0.848180945268324, 0.8387236896252153, 0.850048010242185]"
par_sc_2,"[0.9214765816707564, 0.8734841210569366, 0.8972936448664603, 0.8972936448664603, 0.8972936448664603, 0.9214765816707564, 0.8731107080621643, 0.9196095166968954, 0.8965468188769159, 0.8738575340517087]"
par_sc_3,"[0.6595718197659945, 0.6314206289934445, 0.6591984067712223, 0.6314206289934445, 0.6314206289934445, 0.6317940419882168, 0.6588249937764501, 0.6577047547921334, 0.6028960252261223, 0.6595718197659945]"
predPar_full,"[0.9019631386060019, 0.8786718151807016, 0.8948808391587493, 0.8796732986974349, 0.8707786383793965, 0.8834851079062251, 0.8757521066074996, 0.8770963411522732, 0.8496573962951508, 0.8858226660428308]"
predPar_sc_0,"[0.8730654231846076, 0.8729133337886554, 0.8927700002713737, 0.8643369715841744, 0.8794465736368473, 0.870514267241835, 0.8576402024236308, 0.8715823258653983, 0.8554907696660657, 0.87391213726571]"
predPar_sc_1,"[0.9162301427679673, 0.8932098287449912, 0.9079707062788451, 0.897987905103441, 0.8775086547191877, 0.8925369326502754, 0.9009173142359512, 0.8787731684700917, 0.873534501344616, 0.9027501029561638]"
predPar_sc_2,"[0.9370120032104173, 0.8959839185250125, 0.9047402444982068, 0.9192155184805442, 0.8975387201364429, 0.9330837306515414, 0.8998043766282663, 0.8947255805084238, 0.8887741216067361, 0.8973284893165077]"
predPar_sc_3,"[0.8753788589704028, 0.8056130818178314, 0.8333189360550458, 0.7692968520972387, 0.7281099003147369, 0.771211875444461, 0.81314666953863, 0.8424305623350603, 0.6757575082491287, 0.8534635502409889]"
acc_maj_sc_0,"[0.9950347567030785, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9950347567030785, 0.9920556107249255, 0.9950347567030785, 0.9950347567030785]"
acc_maj_sc_1,"[0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952]"
acc_maj_sc_2,"[0.9390243902439024, 0.9329268292682927, 0.926829268292683, 0.9390243902439024, 0.9329268292682927, 0.9390243902439024, 0.926829268292683, 0.926829268292683, 0.926829268292683, 0.9451219512195121]"
acc_min_sc_0,"[0.7435897435897436, 0.7435897435897436, 0.7564102564102564, 0.7307692307692307, 0.7564102564102564, 0.7564102564102564, 0.7307692307692307, 0.782051282051282, 0.7692307692307693, 0.7435897435897436]"
acc_min_sc_1,"[0.7346938775510204, 0.673469387755102, 0.7142857142857143, 0.7142857142857143, 0.673469387755102, 0.6938775510204082, 0.6938775510204082, 0.7142857142857143, 0.6938775510204082, 0.7142857142857143]"
acc_min_sc_2,"[0.8571428571428571, 0.7619047619047619, 0.8095238095238095, 0.8095238095238095, 0.8095238095238095, 0.8571428571428571, 0.7619047619047619, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619]"
acc_min_sc_3,"[0.3333333333333333, 0.2777777777777778, 0.3333333333333333, 0.2777777777777778, 0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.3333333333333333, 0.2222222222222222, 0.3333333333333333]"
Num_Majority_Subconcepts,3
Num_Minority_Subconcepts,4


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_f1.csv <==
,HAM1000
noWeight_full,"[0.7788778877887789, 0.7516778523489933, 0.7722772277227723, 0.76, 0.76, 0.770764119601329, 0.7533333333333333, 0.7741935483870968, 0.759075907590759, 0.7666666666666667]"
noWeight_sc_0,"[0.7483870967741936, 0.7435897435897436, 0.7515923566878981, 0.7354838709677419, 0.7515923566878981, 0.7564102564102564, 0.7307692307692307, 0.7484662576687117, 0.75, 0.7483870967741936]"
noWeight_sc_1,"[0.6923076923076923, 0.6470588235294118, 0.6730769230769231, 0.6730769230769231, 0.6470588235294118, 0.6666666666666666, 0.6538461538461539, 0.6481481481481481, 0.6476190476190476, 0.6796116504854369]"
noWeight_sc_2,"[0.6206896551724138, 0.5614035087719298, 0.5862068965517241, 0.5862068965517241, 0.5862068965517241, 0.6206896551724138, 0.5517241379310345, 0.5714285714285714, 0.5666666666666667, 0.5714285714285714]"
noWeight_sc_3,"[0.27906976744186046, 0.23255813953488372, 0.2727272727272727, 0.23255813953488372, 0.23255813953488372, 0.23809523809523808, 0.26666666666666666, 0.25, 0.18181818181818182, 0.27906976744186046]"
par_full,"[0.7894950232254028, 0.7601377409362534, 0.7926209665854833, 0.759012526432251, 0.76953564259437, 0.7764330429801612, 0.7689527781707236, 0.7959277054942301, 0.7665711618551254, 0.7695577074333496]"
par_sc_0,"[0.8438596715048219, 0.8435117974474956, 0.8525377041237415, 0.8342225061289811, 0.8511994630664753, 0.8528360057391724, 0.834856672997007, 0.8658536582815504, 0.8593373494482703, 0.8437021453551891]"
par_sc_1,"[0.8378179657948732, 0.795516730279352, 0.8234389997462841, 0.8240997229916898, 0.7957144553728134, 0.8099418612366873, 0.8090351637489426, 0.8221670801576085, 0.8092030346131406, 0.8239007762174624]"
par_sc_2,"[0.9129718488643218, 0.8557134506583931, 0.8849164226452183, 0.8847759532424158, 0.8860280612380061, 0.9125070899641935, 0.8543457142663663, 0.9114249037690818, 0.8829119106860221, 0.8563634652243515]"
par_sc_3,"[0.49361876128787063, 0.42819137079435526, 0.49220212080040016, 0.4291943997263625, 0.4284808406558565, 0.4287149046682509, 0.4924614456595108, 0.4918600625313037, 0.3570043170956107, 0.49395219605130253]"
predPar_full,"[0.9075717309686473, 0.8808997422634789, 0.8997888098359198, 0.8819771402933472, 0.8749917533941852, 0.8881999426579512, 0.8770857806823456, 0.8878520806434187, 0.8533147804400543, 0.8924231151863624]"
predPar_sc_0,"[0.8115242604181088, 0.8023554676189201, 0.835162204223042, 0.7931169064366956, 0.8091910747534357, 0.8115647333626622, 0.7831742646013173, 0.7893254699940705, 0.7819760426327113, 0.8101443664394499]"
predPar_sc_1,"[0.8162269524080619, 0.7748725759186643, 0.7950879713325584, 0.7997657778169708, 0.7606795517635143, 0.7803519200059474, 0.7754367796486208, 0.7396559599939884, 0.7391036087547876, 0.7937371468168695]"
predPar_sc_2,"[0.846284673430054, 0.7946815959895265, 0.8057849824893858, 0.8201043026875352, 0.808763661909112, 0.8198626103339895, 0.7778678449567775, 0.7702240552594358, 0.7443970152580517, 0.8116155084463544]"
predPar_sc_3,"[0.6007112145389146, 0.49390906933817974, 0.5216332749466657, 0.4786122150620237, 0.4207594903046437, 0.4555645856150203, 0.49152355396085784, 0.5027054451098513, 0.35484047780885186, 0.5833409438688344]"
acc_maj_sc_0,"[0.9950347567030785, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9960278053624627, 0.9950347567030785, 0.9950347567030785, 0.9920556107249255, 0.9950347567030785, 0.9950347567030785]"
acc_maj_sc_1,"[0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952]"
acc_maj_sc_2,"[0.9390243902439024, 0.9329268292682927, 0.926829268292683, 0.9390243902439024, 0.9329268292682927, 0.9390243902439024, 0.926829268292683, 0.926829268292683, 0.926829268292683, 0.9451219512195121]"
acc_min_sc_0,"[0.7435897435897436, 0.7435897435897436, 0.7564102564102564, 0.7307692307692307, 0.7564102564102564, 0.7564102564102564, 0.7307692307692307, 0.782051282051282, 0.7692307692307693, 0.7435897435897436]"
acc_min_sc_1,"[0.7346938775510204, 0.673469387755102, 0.7142857142857143, 0.7142857142857143, 0.673469387755102, 0.6938775510204082, 0.6938775510204082, 0.7142857142857143, 0.6938775510204082, 0.7142857142857143]"
acc_min_sc_2,"[0.8571428571428571, 0.7619047619047619, 0.8095238095238095, 0.8095238095238095, 0.8095238095238095, 0.8571428571428571, 0.7619047619047619, 0.8571428571428571, 0.8095238095238095, 0.7619047619047619]"
acc_min_sc_3,"[0.3333333333333333, 0.2777777777777778, 0.3333333333333333, 0.2777777777777778, 0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.3333333333333333, 0.2222222222222222, 0.3333333333333333]"
Num_Majority_Subconcepts,3
Num_Minority_Subconcepts,4


==> figures/yaning/HAM10000_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_roc_auc.csv <==
,HAM1000
noWeight_full,"[0.9613315097582262, 0.959039293844534, 0.9628454070201642, 0.9608861135355462, 0.9620783357477706, 0.9542366628575542, 0.9643705516614629, 0.9567718221654354, 0.960143786497746, 0.9607556439349632]"
noWeight_sc_0,"[0.9857528580456139, 0.9862507420386435, 0.9871411884107926, 0.986614580341242, 0.9875720495586067, 0.9861166963482124, 0.9846517684456444, 0.9862698914229908, 0.9861645698090806, 0.9873805557151338]"
noWeight_sc_1,"[0.9490024538568226, 0.9389584063647863, 0.9434927070155918, 0.9506942433433417, 0.9483013519074546, 0.9406654371980308, 0.9544664766578775, 0.9362454466476658, 0.9449482556278672, 0.9419152276295133]"
noWeight_sc_2,"[0.9857747430562964, 0.980902592553078, 0.9851701696361891, 0.9839965859383335, 0.9810092819801557, 0.9841388385077705, 0.9831430705217112, 0.9830719442369928, 0.98033358227533, 0.9807603399836409]"
noWeight_sc_3,"[0.8605509916189527, 0.8702804746494067, 0.8842004812878599, 0.8501784084308355, 0.8670234835283377, 0.8181478715459297, 0.8815450999917019, 0.8541407352086964, 0.8651979088872293, 0.873330014106713]"
par_full,"[0.9424803428076323, 0.9445929842558898, 0.9518643083026235, 0.9376754990214232, 0.9454128844814986, 0.9304379149455709, 0.9506535943389983, 0.9380158543678248, 0.9444209677706896, 0.9437227377424299]"
par_sc_0,"[0.9857528580456139, 0.9862507420386435, 0.9871411884107926, 0.986614580341242, 0.9875720495586067, 0.9861166963482124, 0.9846517684456444, 0.9862698914229908, 0.9861645698090806, 0.9873805557151338]"
par_sc_1,"[0.9490024538568226, 0.9389584063647863, 0.9434927070155918, 0.9506942433433417, 0.9483013519074546, 0.9406654371980308, 0.9544664766578775, 0.9362454466476658, 0.9449482556278672, 0.9419152276295133]"
par_sc_2,"[0.9857747430562964, 0.980902592553078, 0.9851701696361891, 0.9839965859383335, 0.9810092819801557, 0.9841388385077705, 0.9831430705217112, 0.9830719442369928, 0.98033358227533, 0.9807603399836409]"
par_sc_3,"[0.8605509916189527, 0.8702804746494067, 0.8842004812878599, 0.8501784084308355, 0.8670234835283377, 0.8181478715459297, 0.8815450999917019, 0.8541407352086964, 0.8651979088872293, 0.873330014106713]"
predPar_full,"[0.9390788086160147, 0.9382629880716418, 0.9439252588720449, 0.9452487892418588, 0.9438318403800267, 0.942794972543491, 0.9472747347858017, 0.9407273860414113, 0.9281937009772555, 0.9475832730833411]"
predPar_sc_0,"[0.9456131346515959, 0.9484941277215199, 0.9522421315389445, 0.9528374521950546, 0.9510149221356345, 0.9444849041522716, 0.9511414288145802, 0.9463193703974166, 0.9352611127508734, 0.9512356219321043]"
predPar_sc_1,"[0.9370227460419365, 0.9356564440410643, 0.9447531756637613, 0.9398871673502714, 0.9389167811161839, 0.946142437464095, 0.9518637693730785, 0.9430896164924749, 0.9329340857673225, 0.9452634817067647]"
predPar_sc_2,"[0.9487848324455935, 0.9474774033687385, 0.9485910162432585, 0.9600535681795658, 0.9570573791567567, 0.957819999745395, 0.958093874113476, 0.9495643582256631, 0.9444408321040683, 0.9614139648055202]"
predPar_sc_3,"[0.8893074733610761, 0.8720641999311648, 0.8856890035372866, 0.8884468934291692, 0.8843252221579863, 0.879692182260615, 0.8862445310683857, 0.8862188940454967, 0.8507097194140798, 0.8978219429940009]"
acc_maj_sc_0,"[0.9960278053624627, 0.9940417080436942, 0.9960278053624627, 0.9960278053624627, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785, 0.9950347567030785]"
acc_maj_sc_1,"[0.9702380952380952, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9761904761904762, 0.9761904761904762, 0.9761904761904762, 0.9702380952380952, 0.9702380952380952]"
acc_maj_sc_2,"[0.9390243902439024, 0.9207317073170732, 0.926829268292683, 0.9329268292682927, 0.9390243902439024, 0.9390243902439024, 0.926829268292683, 0.9329268292682927, 0.926829268292683, 0.9451219512195121]"
acc_min_sc_0,"[0.7307692307692307, 0.7564102564102564, 0.7564102564102564, 0.7051282051282052, 0.7307692307692307, 0.7564102564102564, 0.7307692307692307, 0.7564102564102564, 0.7435897435897436, 0.7435897435897436]"
acc_min_sc_1,"[0.6938775510204082, 0.7142857142857143, 0.7142857142857143, 0.7142857142857143, 0.6938775510204082, 0.6938775510204082, 0.6938775510204082, 0.7142857142857143, 0.6938775510204082, 0.7142857142857143]"
acc_min_sc_2,"[0.7619047619047619, 0.7619047619047619, 0.8095238095238095, 0.8095238095238095, 0.7619047619047619, 0.8571428571428571, 0.7619047619047619, 0.8095238095238095, 0.7619047619047619, 0.7619047619047619]"
acc_min_sc_3,"[0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.2777777777777778, 0.2777777777777778, 0.2777777777777778, 0.3333333333333333, 0.2222222222222222, 0.2222222222222222, 0.3333333333333333]"
Num_Majority_Subconcepts,3
Num_Minority_Subconcepts,4


==> figures/yaning/HAM10000_embeddingsPlusRf/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,HAM1000,roc_auc,0.9613315097582262,0.959039293844534,0.9628454070201642,0.9608861135355462,0.9620783357477706,0.9542366628575542,0.9643705516614629,0.9567718221654354,0.960143786497746,0.9607556439349632
rf,none,HAM1000,roc_auc_par,0.9424803428076323,0.9445929842558898,0.9518643083026235,0.9376754990214232,0.9454128844814986,0.9304379149455709,0.9506535943389983,0.9380158543678248,0.9444209677706896,0.9437227377424299
rf,none,HAM1000,roc_auc_meanSub,0.8009463182833502,0.8048354019227806,0.8192258792986948,0.8062445914387661,0.8005729052885779,0.8160562083932402,0.8071439367382501,0.805336990409806,0.7944841989571532,0.8120443472385219
rf,none,HAM1000,roc_auc_stdSub,0.09839948339630741,0.10140261687113844,0.09392001170928034,0.102772047942,0.09839948339630734,0.11029824074690117,0.08647425679252965,0.11766426761503516,0.11131139658110228,0.08843873654815686
rf,none,HAM1000,balanced_accuracy,0.8483268398463157,0.8298811376949171,0.8449413786587725,0.8359052340804592,0.8359052340804592,0.8423027434607737,0.8325197728929159,0.852483871257997,0.8381704562836858,0.8392906952680026
rf,none,HAM1000,balanced_accuracy_par,0.8205432700913214,0.8005610238193035,0.8224051655293549,0.7998089930219157,0.8067275156006988,0.8116966553423275,0.8061012015759824,0.8234812091342071,0.8042572584973472,0.8070312292599657
rf,none,HAM1000,balanced_accuracy_meanSub,0.8265001295514471,0.7996244489829787,0.819225879298695,0.8090763066491222,0.8071793940379237,0.8160562083932403,0.8071439367382501,0.8268897364771152,0.8036417081146624,0.8120443472385219
rf,none,HAM1000,balanced_accuracy_stdSub,0.0993529240006004,0.09850481381473118,0.09392001170928028,0.1041362210468239,0.10433013893603593,0.11029824074690113,0.0864742567925296,0.1008935090963891,0.1177441577523356,0.08843873654815684
rf,none,HAM1000,f1,0.7788778877887789,0.7516778523489933,0.7722772277227723,0.76,0.76,0.770764119601329,0.7533333333333333,0.7741935483870968,0.759075907590759,0.7666666666666667
rf,none,HAM1000,f1_par,0.7894950232254028,0.7601377409362534,0.7926209665854833,0.759012526432251,0.76953564259437,0.7764330429801612,0.7689527781707236,0.7959277054942301,0.7665711618551254,0.7695577074333496
rf,none,HAM1000,f1_meanSub,0.58511355292404,0.5461525538564922,0.5709008622609546,0.5568314575328183,0.5543540540759795,0.5704654540861437,0.5507515473032715,0.5545107443113577,0.536525974025974,0.5696242715325156
rf,none,HAM1000,f1_stdSub,0.18239880161547045,0.19218322472878147,0.1818179912324558,0.19458018544332284,0.1949771374326806,0.19800414999811977,0.17588350519415205,0.18668135340362324,0.21484814984757383,0.17921952081372278


==> figures/yaning/HAM10000_embeddingsPlusRf/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,HAM1000,roc_auc,0.9995304909060223,0.9997207865098541,0.9998895605870619,0.9988287758668928,0.9988163160356894,0.999870870840257,0.9997887492255082,0.9995033058197607,0.999367946744416,0.9998940914347721
rf,none,HAM1000,roc_auc_par,0.9993801237663718,0.9997221895818998,0.9998078536533662,0.999067211084693,0.9989326708988603,0.9997717050506532,0.9998186819348938,0.9991102663525712,0.9988417411916177,0.9998903421753462
rf,none,HAM1000,roc_auc_meanSub,0.9655900071773934,0.9844091015580353,0.9799402823383214,0.9628178981435288,0.9735673640389225,0.9881329995161651,0.9841188549031278,0.9639473850684303,0.969767255949168,0.9897575777211202
rf,none,HAM1000,roc_auc_stdSub,0.0218027156369986,0.019697559389021048,0.015448286916642542,0.03478654407900493,0.0218526208404834,0.012094575228321655,0.010815216378480107,0.03614231094766763,0.025757965079393444,0.009178306822830253
rf,none,HAM1000,balanced_accuracy,0.9848465798329702,0.9764121236423031,0.9844506970142846,0.9890064643869707,0.9847146188934084,0.9912843480733136,0.9876695811344562,0.9934302708200947,0.985655619327237,0.9919614266280186
rf,none,HAM1000,balanced_accuracy_par,0.9821806879070255,0.968889333140426,0.9799402826799299,0.9870242927907811,0.9824458046479226,0.98813299940985,0.9841188550403858,0.9894819080867892,0.9813869218004141,0.9897575778538918
rf,none,HAM1000,balanced_accuracy_meanSub,0.982180688114707,0.9688893327597475,0.9799402823383213,0.9870242927797805,0.9824458046505655,0.9881329995161651,0.9841188549031278,0.9894819082487754,0.9813869218663662,0.9897575777211202
rf,none,HAM1000,balanced_accuracy_stdSub,0.008870058513736106,0.025071440718012303,0.015448286916642583,0.010672903493853423,0.015225351313373625,0.012094575228321702,0.010815216378480126,0.012716932980697013,0.01799439274897813,0.009178306822830265
rf,none,HAM1000,f1,0.9836779107725789,0.9684439608269858,0.9804772234273319,0.987012987012987,0.9826086956521739,0.9902702702702703,0.9837837837837838,0.9924487594390508,0.982646420824295,0.9881593110871906
rf,none,HAM1000,f1_par,0.9819498164133094,0.9686670845392474,0.9799063006883248,0.9870354409038937,0.9823174579931043,0.9880819157595949,0.9842324254599122,0.9894608579023405,0.9813134028145197,0.9900144239596738
rf,none,HAM1000,f1_meanSub,0.9758180453047598,0.9224851689177412,0.957347110795894,0.9741493973333997,0.9695115750015931,0.9821530387076826,0.9610867542696966,0.9831303792461439,0.9641737514606306,0.9648329946990712
rf,none,HAM1000,f1_stdSub,0.010685125428593987,0.0435215250564196,0.024443728195559487,0.014869144868924801,0.017649749230756785,0.014550916779748095,0.02046174870292151,0.01554645224504606,0.024391580802801446,0.02015149933825401


==> figures/yaning/NIH_VGG16/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_min_subconcept_4,acc_min_subconcept_5,acc_min_subconcept_6,acc_min_subconcept_7,acc_min_subconcept_8,acc_min_subconcept_9,acc_min_subconcept_10,acc_min_subconcept_11,acc_min_subconcept_12,acc_min_subconcept_13,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3,subconcept_4,subconcept_5,subconcept_6,subconcept_7,subconcept_8,subconcept_9,subconcept_10,subconcept_11,subconcept_12,subconcept_13
VGG16,none,NIH,roc_auc,0.8487711892142942,0.8879309530571549,0.9555680926267772,0.8137750271688311,0.9053294079720061,0.8603773466145377,0.9274744358197374,0.8679445877840744,0.843324999722485,0.8956200323392599,0.83355183373532,0.9393617021276596,0.8859512035583463,0.8444444444444444,0.27571923485196076,,,,,,,,,,,,,,,,,
VGG16,none,NIH,balanced_accuracy,0.8487711892142942,0.8879309530571549,0.9555680926267772,0.8137750271688311,0.9053294079720061,0.8603773466145377,0.9274744358197374,0.8679445877840744,0.843324999722485,0.8956200323392599,0.83355183373532,0.9393617021276596,0.8859512035583463,0.8444444444444444,0.27571923485196076,,,,,,,,,,,,,,,,,
VGG16,none,NIH,f1,0.8487711892142942,0.8879309530571549,0.9555680926267772,0.8137750271688311,0.9053294079720061,0.8603773466145377,0.9274744358197374,0.8679445877840744,0.843324999722485,0.8956200323392599,0.83355183373532,0.9393617021276596,0.8859512035583463,0.8444444444444444,0.27571923485196076,,,,,,,,,,,,,,,,,
VGG16,none,NIH,roc_auc_par_classifier,,,,,,,,,,,,,,,,0.6075625448760176,14.0,1.0,0.5841646427374538,0.5992667086693604,0.6931389546821551,0.559187148888271,0.6319644498702365,0.6102871311130831,0.6626614278596947,0.5916084433667966,0.5315392626338118,0.6003349395874811,0.5870344898442703,0.6764130772343485,0.6062418431136092,0.5706212699191096
VGG16,none,NIH,roc_auc_noWeights,,,,,,,,,,,,,,,,0.6433436118715875,14.0,1.0,0.6089011465986018,0.6419529731117108,0.7498795546487761,0.5768369436850678,0.677749018696111,0.6372033158704763,0.7078661005516571,0.6324312263242674,0.5959139913087675,0.6426047883488877,0.5927334256631711,0.7220135274552371,0.6478643234723427,0.5994707174544599
VGG16,none,NIH,roc_auc_par,,,,,,,,,,,,,,,,0.6453246039333698,14.0,1.0,0.6089011465986018,0.6419529731117108,0.7498795546487761,0.5768369436850678,0.677749018696111,0.6372033158704763,0.7078661005516571,0.6324312263242674,0.5959139913087675,0.6426047883488877,0.5927334256631711,0.7220135274552371,0.6478643234723427,0.5994707174544599
VGG16,none,NIH,balanced_accuracy_par_classifier,,,,,,,,,,,,,,,,0.548575038081974,14.0,1.0,0.5386336631908062,0.5528627918817788,0.5724093849053905,0.5314824644795252,0.5565832636585151,0.5444006845604255,0.567535546377511,0.5485217159950453,0.5254833387893447,0.5581569365355372,0.5352466120756038,0.5704743065757668,0.5505757730025921,0.5443877444530438
VGG16,none,NIH,balanced_accuracy_noWeights,,,,,,,,,,,,,,,,0.5761431209260885,14.0,1.0,0.5622452120331274,0.581825093954558,0.6156436637393691,0.5447471310103961,0.5905243214119833,0.5680482907332494,0.6015968353358491,0.5718319113180177,0.559522117287223,0.5856696335956102,0.5546355342936404,0.6075404684898101,0.5808352192051536,0.5600818396482026
VGG16,none,NIH,balanced_accuracy_par,,,,,,,,,,,,,,,,0.5775210865715188,14.0,1.0,0.5622452120331274,0.581825093954558,0.6156436637393691,0.5447471310103961,0.5905243214119833,0.5680482907332494,0.6015968353358491,0.5718319113180177,0.559522117287223,0.5856696335956102,0.5546355342936404,0.6075404684898101,0.5808352192051536,0.5600818396482026
VGG16,none,NIH,f1_par_classifier,,,,,,,,,,,,,,,,0.8586631420500435,14.0,1.0,0.6553638022947895,0.5002341168382284,0.5226965350353849,0.3932199323382172,0.41667412200657916,0.37245787995806057,0.26946320153257813,0.25536581218931487,0.3035275862256477,0.25529078748984435,0.19996662645412172,0.1680926885634979,0.08202689417678719,0.06193485790520585
VGG16,none,NIH,f1_noWeights,,,,,,,,,,,,,,,,0.8306541674998064,14.0,1.0,0.6503640902570712,0.49220222343028636,0.5046769290090912,0.3622846069811775,0.3490192343360011,0.32925609015070706,0.25056226059324593,0.2094856905510684,0.1994563443456867,0.17910621813398206,0.14161469852663666,0.13851756626935793,0.07295883957559227,0.024353013793977855
VGG16,none,NIH,f1_par,,,,,,,,,,,,,,,,0.9106337002727172,14.0,1.0,0.6589497226431559,0.6795648587746068,0.7131025476398859,0.6411003943010727,0.6902468179232809,0.6663401825300432,0.7015766254520236,0.6699739969643493,0.6570522052525314,0.6839278256622762,0.6517957549318656,0.7033403395851149,0.6789706352914624,0.6478959690334384


==> figures/yaning/NIH_VGG16/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_min_subconcept_4,acc_min_subconcept_5,acc_min_subconcept_6,acc_min_subconcept_7,acc_min_subconcept_8,acc_min_subconcept_9,acc_min_subconcept_10,acc_min_subconcept_11,acc_min_subconcept_12,acc_min_subconcept_13,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3,subconcept_4,subconcept_5,subconcept_6,subconcept_7,subconcept_8,subconcept_9,subconcept_10,subconcept_11,subconcept_12,subconcept_13
VGG16,none,NIH,roc_auc,"[0.8653175157013259, 0.8355400696864111, 0.8389121338912134, 0.8623087621696801, 0.8520833333333333, 0.8384401114206128, 0.8534542916957432, 0.8422889043963713, 0.8447075208913649, 0.8546592489568846]","[0.8834645669291339, 0.890282131661442, 0.8911353032659409, 0.8955696202531646, 0.8955696202531646, 0.8830963665086888, 0.8712715855572999, 0.8829113924050633, 0.8958990536277602, 0.8901098901098901]","[0.954468802698145, 0.954468802698145, 0.9561551433389545, 0.961730449251248, 0.965, 0.9681742043551089, 0.9510961214165261, 0.9519071310116086, 0.9376053962900506, 0.9550748752079867]","[0.812807881773399, 0.7878048780487805, 0.8264058679706602, 0.8406862745098039, 0.8137254901960784, 0.7799511002444988, 0.8157248157248157, 0.8014705882352942, 0.8152709359605911, 0.8439024390243902]","[0.9148936170212766, 0.8545454545454545, 0.9036144578313253, 0.9361702127659575, 0.938953488372093, 0.8869047619047619, 0.8966565349544073, 0.893491124260355, 0.9129129129129129, 0.9151515151515152]","[0.8292682926829268, 0.9118541033434651, 0.8780487804878049, 0.8975155279503105, 0.8463855421686747, 0.825, 0.85625, 0.8375, 0.85, 0.8719512195121951]","[0.896551724137931, 0.9336734693877551, 0.9390862944162437, 0.9595959595959596, 0.9090909090909091, 0.9045226130653267, 0.9402985074626866, 0.9552238805970149, 0.9289340101522843, 0.9077669902912622]","[0.8690476190476191, 0.8171428571428572, 0.863905325443787, 0.8520710059171598, 0.8588235294117647, 0.8511904761904762, 0.9011627906976745, 0.8786127167630058, 0.8869047619047619, 0.9005847953216374]","[0.8711656441717791, 0.7891566265060241, 0.8711656441717791, 0.8909090909090909, 0.8579881656804734, 0.8424242424242424, 0.7852760736196319, 0.8430232558139535, 0.8109756097560976, 0.8711656441717791]","[0.8814814814814815, 0.8571428571428571, 0.9398496240601504, 0.8905109489051095, 0.9555555555555556, 0.8646616541353384, 0.8671328671328671, 0.917910447761194, 0.8872180451127819, 0.8947368421052632]","[0.9, 0.8715596330275229, 0.7889908256880734, 0.7657657657657657, 0.8727272727272727, 0.8108108108108109, 0.8165137614678899, 0.7909090909090909, 0.8558558558558559, 0.8623853211009175]","[0.9148936170212766, 0.9574468085106383, 0.9680851063829787, 0.9361702127659575, 0.9361702127659575, 0.9468085106382979, 0.9361702127659575, 0.925531914893617, 0.8829787234042553, 0.9893617021276596]","[0.9166666666666666, 0.8076923076923077, 0.7755102040816326, 0.8958333333333334, 0.9375, 0.9166666666666666, 0.94, 0.9583333333333334, 0.8571428571428571, 0.8541666666666666]","[0.9375, 0.5, 0.75, 0.9444444444444444, 0.9375, 0.875, 0.9375, 0.75, 0.9375, 0.875]","[0.2801064537591484, 0.3108018555334659, 0.260327868852459, 0.25716189207195206, 0.26856763925729443, 0.31496062992125984, 0.2559840425531915, 0.276525198938992, 0.27944111776447106, 0.253315649867374]",,,,,,,,,,,,,,,,,
VGG16,none,NIH,balanced_accuracy,"[0.8653175157013259, 0.8355400696864111, 0.8389121338912134, 0.8623087621696801, 0.8520833333333333, 0.8384401114206128, 0.8534542916957432, 0.8422889043963713, 0.8447075208913649, 0.8546592489568846]","[0.8834645669291339, 0.890282131661442, 0.8911353032659409, 0.8955696202531646, 0.8955696202531646, 0.8830963665086888, 0.8712715855572999, 0.8829113924050633, 0.8958990536277602, 0.8901098901098901]","[0.954468802698145, 0.954468802698145, 0.9561551433389545, 0.961730449251248, 0.965, 0.9681742043551089, 0.9510961214165261, 0.9519071310116086, 0.9376053962900506, 0.9550748752079867]","[0.812807881773399, 0.7878048780487805, 0.8264058679706602, 0.8406862745098039, 0.8137254901960784, 0.7799511002444988, 0.8157248157248157, 0.8014705882352942, 0.8152709359605911, 0.8439024390243902]","[0.9148936170212766, 0.8545454545454545, 0.9036144578313253, 0.9361702127659575, 0.938953488372093, 0.8869047619047619, 0.8966565349544073, 0.893491124260355, 0.9129129129129129, 0.9151515151515152]","[0.8292682926829268, 0.9118541033434651, 0.8780487804878049, 0.8975155279503105, 0.8463855421686747, 0.825, 0.85625, 0.8375, 0.85, 0.8719512195121951]","[0.896551724137931, 0.9336734693877551, 0.9390862944162437, 0.9595959595959596, 0.9090909090909091, 0.9045226130653267, 0.9402985074626866, 0.9552238805970149, 0.9289340101522843, 0.9077669902912622]","[0.8690476190476191, 0.8171428571428572, 0.863905325443787, 0.8520710059171598, 0.8588235294117647, 0.8511904761904762, 0.9011627906976745, 0.8786127167630058, 0.8869047619047619, 0.9005847953216374]","[0.8711656441717791, 0.7891566265060241, 0.8711656441717791, 0.8909090909090909, 0.8579881656804734, 0.8424242424242424, 0.7852760736196319, 0.8430232558139535, 0.8109756097560976, 0.8711656441717791]","[0.8814814814814815, 0.8571428571428571, 0.9398496240601504, 0.8905109489051095, 0.9555555555555556, 0.8646616541353384, 0.8671328671328671, 0.917910447761194, 0.8872180451127819, 0.8947368421052632]","[0.9, 0.8715596330275229, 0.7889908256880734, 0.7657657657657657, 0.8727272727272727, 0.8108108108108109, 0.8165137614678899, 0.7909090909090909, 0.8558558558558559, 0.8623853211009175]","[0.9148936170212766, 0.9574468085106383, 0.9680851063829787, 0.9361702127659575, 0.9361702127659575, 0.9468085106382979, 0.9361702127659575, 0.925531914893617, 0.8829787234042553, 0.9893617021276596]","[0.9166666666666666, 0.8076923076923077, 0.7755102040816326, 0.8958333333333334, 0.9375, 0.9166666666666666, 0.94, 0.9583333333333334, 0.8571428571428571, 0.8541666666666666]","[0.9375, 0.5, 0.75, 0.9444444444444444, 0.9375, 0.875, 0.9375, 0.75, 0.9375, 0.875]","[0.2801064537591484, 0.3108018555334659, 0.260327868852459, 0.25716189207195206, 0.26856763925729443, 0.31496062992125984, 0.2559840425531915, 0.276525198938992, 0.27944111776447106, 0.253315649867374]",,,,,,,,,,,,,,,,,
VGG16,none,NIH,f1,"[0.8653175157013259, 0.8355400696864111, 0.8389121338912134, 0.8623087621696801, 0.8520833333333333, 0.8384401114206128, 0.8534542916957432, 0.8422889043963713, 0.8447075208913649, 0.8546592489568846]","[0.8834645669291339, 0.890282131661442, 0.8911353032659409, 0.8955696202531646, 0.8955696202531646, 0.8830963665086888, 0.8712715855572999, 0.8829113924050633, 0.8958990536277602, 0.8901098901098901]","[0.954468802698145, 0.954468802698145, 0.9561551433389545, 0.961730449251248, 0.965, 0.9681742043551089, 0.9510961214165261, 0.9519071310116086, 0.9376053962900506, 0.9550748752079867]","[0.812807881773399, 0.7878048780487805, 0.8264058679706602, 0.8406862745098039, 0.8137254901960784, 0.7799511002444988, 0.8157248157248157, 0.8014705882352942, 0.8152709359605911, 0.8439024390243902]","[0.9148936170212766, 0.8545454545454545, 0.9036144578313253, 0.9361702127659575, 0.938953488372093, 0.8869047619047619, 0.8966565349544073, 0.893491124260355, 0.9129129129129129, 0.9151515151515152]","[0.8292682926829268, 0.9118541033434651, 0.8780487804878049, 0.8975155279503105, 0.8463855421686747, 0.825, 0.85625, 0.8375, 0.85, 0.8719512195121951]","[0.896551724137931, 0.9336734693877551, 0.9390862944162437, 0.9595959595959596, 0.9090909090909091, 0.9045226130653267, 0.9402985074626866, 0.9552238805970149, 0.9289340101522843, 0.9077669902912622]","[0.8690476190476191, 0.8171428571428572, 0.863905325443787, 0.8520710059171598, 0.8588235294117647, 0.8511904761904762, 0.9011627906976745, 0.8786127167630058, 0.8869047619047619, 0.9005847953216374]","[0.8711656441717791, 0.7891566265060241, 0.8711656441717791, 0.8909090909090909, 0.8579881656804734, 0.8424242424242424, 0.7852760736196319, 0.8430232558139535, 0.8109756097560976, 0.8711656441717791]","[0.8814814814814815, 0.8571428571428571, 0.9398496240601504, 0.8905109489051095, 0.9555555555555556, 0.8646616541353384, 0.8671328671328671, 0.917910447761194, 0.8872180451127819, 0.8947368421052632]","[0.9, 0.8715596330275229, 0.7889908256880734, 0.7657657657657657, 0.8727272727272727, 0.8108108108108109, 0.8165137614678899, 0.7909090909090909, 0.8558558558558559, 0.8623853211009175]","[0.9148936170212766, 0.9574468085106383, 0.9680851063829787, 0.9361702127659575, 0.9361702127659575, 0.9468085106382979, 0.9361702127659575, 0.925531914893617, 0.8829787234042553, 0.9893617021276596]","[0.9166666666666666, 0.8076923076923077, 0.7755102040816326, 0.8958333333333334, 0.9375, 0.9166666666666666, 0.94, 0.9583333333333334, 0.8571428571428571, 0.8541666666666666]","[0.9375, 0.5, 0.75, 0.9444444444444444, 0.9375, 0.875, 0.9375, 0.75, 0.9375, 0.875]","[0.2801064537591484, 0.3108018555334659, 0.260327868852459, 0.25716189207195206, 0.26856763925729443, 0.31496062992125984, 0.2559840425531915, 0.276525198938992, 0.27944111776447106, 0.253315649867374]",,,,,,,,,,,,,,,,,
VGG16,none,NIH,roc_auc_par_classifier,,,,,,,,,,,,,,,,"[0.6308146561553472, 0.6097432504481596, 0.6051028834638847, 0.5931225517900807, 0.603290924350079, 0.6321492029005715, 0.6210595589000584, 0.5922860694592111, 0.6036243124806675, 0.5844320388121174]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6199119595038478, 0.5787134610310787, 0.5755276226235888, 0.5754999491988254, 0.5836605960306047, 0.6085186426019555, 0.6058935298561494, 0.5720418600376237, 0.5702209183805149, 0.551657888110349]","[0.618744992910293, 0.6038748479425255, 0.5955016665395875, 0.5698558575562918, 0.5972808015575212, 0.6415923348569037, 0.612338847025715, 0.5892801712774238, 0.5915659902367876, 0.5726315767905542]","[0.7150164523492479, 0.7177638217306276, 0.6967749689657239, 0.6475051976087854, 0.6950523602857371, 0.7303137702206142, 0.7113284138885574, 0.6823132878810954, 0.6869349236652026, 0.6483863502259597]","[0.5522028971125569, 0.5758486846280562, 0.561979221988665, 0.5509911924281229, 0.5437642224885096, 0.6048026130687596, 0.5472529113073162, 0.5621145403728876, 0.5526347250886237, 0.5402804803992138]","[0.6516705576032369, 0.5752560922549508, 0.6285550584286101, 0.6485409493246076, 0.6567571357444939, 0.6642519576807451, 0.6382635814253985, 0.586966657920378, 0.6539918994569064, 0.615390608863038]","[0.5982236375912493, 0.6586303348213438, 0.6247226656292969, 0.5887376369739622, 0.5917934014170674, 0.6270004545251413, 0.6209928881501923, 0.5564875859406948, 0.6278879553023415, 0.6083947507795415]","[0.6800758915431483, 0.6564016549967884, 0.6812890273318092, 0.6650839387836724, 0.6825796050331526, 0.6405533372637712, 0.66329687841985, 0.6618009677265152, 0.6554844414003562, 0.6400485360978834]","[0.6159933449768995, 0.5929301794227847, 0.57200817691293, 0.5761544719272811, 0.5796073596671963, 0.5580434364037665, 0.5993383542006128, 0.6330275977464419, 0.6115162026180933, 0.57746530979196]","[0.5465893097608279, 0.5281647664212703, 0.5314790497533025, 0.5061859411723398, 0.5010979289990778, 0.552879817157256, 0.5621258689875778, 0.5367197814673585, 0.5464150694951285, 0.5037350931239786]","[0.6818968318178427, 0.613487754470652, 0.588544624617049, 0.5774240670664668, 0.5567038629183155, 0.5738870249355614, 0.629850573841929, 0.5355734632147571, 0.6146209415542531, 0.631360251437985]","[0.6432365777774627, 0.6168790384420559, 0.5750390059414787, 0.620570630655382, 0.5940791392053995, 0.5964837611993652, 0.5470442434555507, 0.530054544680858, 0.5695482734015916, 0.5774096836835588]","[0.7022316260414475, 0.6790529317162174, 0.7345453227500514, 0.641400258521972, 0.6258576341051714, 0.7284426805805344, 0.6821833298914901, 0.6946126527196279, 0.6140969666418262, 0.6617073693751467]","[0.6741015223515987, 0.5391076318548877, 0.555815758575847, 0.567095316923198, 0.6323154280550555, 0.6431120488470696, 0.6807338362773556, 0.6866219482601337, 0.5605219069833429, 0.5229930330076025]","[0.5662895012633342, 0.4185626687883493, 0.5735133287247587, 0.6217365298052245, 0.5623629985352189, 0.7667755009798405, 0.5255119644531878, 0.4286775347869437, 0.5909465820013229, 0.6518360898529167]"
VGG16,none,NIH,roc_auc_noWeights,,,,,,,,,,,,,,,,"[0.6594518179545936, 0.6463521409325625, 0.6385632476501796, 0.6374232310508199, 0.6402010119792678, 0.6585940423041974, 0.6430129610802876, 0.6445764267916974, 0.6349632778562628, 0.6302979611160064]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6367047249998723, 0.6148287972513352, 0.5985828932025516, 0.6029297575376267, 0.6008797984821692, 0.6216273148655862, 0.6148760319074698, 0.6106189182235335, 0.593616620056081, 0.5943466094597936]","[0.659323871941157, 0.6472118179117562, 0.6411442266017389, 0.6183372477420117, 0.6394666210589934, 0.6738114341157593, 0.636147145028224, 0.6401302756606118, 0.6461042163832167, 0.6178528746736401]","[0.7642634910056223, 0.7622678767194473, 0.7462051806596081, 0.7235065696634857, 0.7544291556145004, 0.7765539200815978, 0.7578357656704102, 0.7471335849488192, 0.73586497606249, 0.7307350260617803]","[0.5867812814436808, 0.5896701094247523, 0.5682063409355085, 0.5746299852385991, 0.5698610677692828, 0.5965938625031284, 0.566808739348633, 0.5756829588599366, 0.5613649548194252, 0.5787701365077311]","[0.6903649640941014, 0.6237223125891118, 0.6771321350977682, 0.7076508265006712, 0.6977428520757509, 0.6979381483564555, 0.6689719006661062, 0.672988636541993, 0.6918515321708935, 0.6491268788682583]","[0.615527075929442, 0.6897762361998224, 0.6387275089964015, 0.642469202726133, 0.6229347096609248, 0.6392993356299213, 0.6296646442819148, 0.61735949933687, 0.6409337574850299, 0.6353411884583036]","[0.6975474338678964, 0.7206725632598963, 0.7152583839560622, 0.715083883471625, 0.7039476328269432, 0.6946840501721204, 0.7056522573303695, 0.733180912414057, 0.6981130801003745, 0.694520808117226]","[0.6418234958654121, 0.61254378490959, 0.6172431855660103, 0.6384954409092163, 0.6229774535809018, 0.6157745906761655, 0.6484336343394359, 0.656130694101593, 0.6329899724360802, 0.6379000108582685]","[0.6043699921220953, 0.5663369182495389, 0.6149974856683094, 0.6187975692972363, 0.5639606516723432, 0.6204068241469817, 0.574468085106383, 0.6293546820060453, 0.5886458789737598, 0.5778018258449822]","[0.6740395751706463, 0.6247303148527381, 0.6424947614938987, 0.6252619907895953, 0.6551159249435111, 0.6311768594715135, 0.6295635880077369, 0.6397670137376776, 0.6495780369086388, 0.6543198181129215]","[0.6544214601100831, 0.612909697776643, 0.5749616483681756, 0.5763214913781203, 0.6097419821557754, 0.5791864699345015, 0.568587741557681, 0.5682421027248613, 0.6006605407803013, 0.5823011218455698]","[0.7177028920881641, 0.7546811330597972, 0.7552040460411581, 0.7088253221256751, 0.7018772221908686, 0.7507748366560562, 0.7363732175192395, 0.7066566962018173, 0.6562407100692234, 0.7317991986003726]","[0.6967939121756486, 0.5911199469847581, 0.5683907661425226, 0.6419400954918943, 0.6821258841732979, 0.6593121172353456, 0.697061170212766, 0.7412480658709106, 0.5970372180808451, 0.6036140583554377]","[0.6462075848303392, 0.4096462889330683, 0.5746311475409837, 0.6292471685542971, 0.6342216511936339, 0.7471087598425197, 0.6153382646276596, 0.5332601127320955, 0.5544328010645376, 0.6506133952254642]"
VGG16,none,NIH,roc_auc_par,,,,,,,,,,,,,,,,"[0.6633272636847105, 0.6301066114975614, 0.6381448717964402, 0.6443372354096603, 0.6470510037294382, 0.6643555957982066, 0.6466514675273195, 0.6484196805645768, 0.6321102998656575, 0.6387420094601264]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6367047249998723, 0.6148287972513352, 0.5985828932025516, 0.6029297575376267, 0.6008797984821692, 0.6216273148655862, 0.6148760319074698, 0.6106189182235335, 0.593616620056081, 0.5943466094597936]","[0.659323871941157, 0.6472118179117562, 0.6411442266017389, 0.6183372477420117, 0.6394666210589934, 0.6738114341157593, 0.636147145028224, 0.6401302756606118, 0.6461042163832167, 0.6178528746736401]","[0.7642634910056223, 0.7622678767194473, 0.7462051806596081, 0.7235065696634857, 0.7544291556145004, 0.7765539200815978, 0.7578357656704102, 0.7471335849488192, 0.73586497606249, 0.7307350260617803]","[0.5867812814436808, 0.5896701094247523, 0.5682063409355085, 0.5746299852385991, 0.5698610677692828, 0.5965938625031284, 0.566808739348633, 0.5756829588599366, 0.5613649548194252, 0.5787701365077311]","[0.6903649640941014, 0.6237223125891118, 0.6771321350977682, 0.7076508265006712, 0.6977428520757509, 0.6979381483564555, 0.6689719006661062, 0.672988636541993, 0.6918515321708935, 0.6491268788682583]","[0.615527075929442, 0.6897762361998224, 0.6387275089964015, 0.642469202726133, 0.6229347096609248, 0.6392993356299213, 0.6296646442819148, 0.61735949933687, 0.6409337574850299, 0.6353411884583036]","[0.6975474338678964, 0.7206725632598963, 0.7152583839560622, 0.715083883471625, 0.7039476328269432, 0.6946840501721204, 0.7056522573303695, 0.733180912414057, 0.6981130801003745, 0.694520808117226]","[0.6418234958654121, 0.61254378490959, 0.6172431855660103, 0.6384954409092163, 0.6229774535809018, 0.6157745906761655, 0.6484336343394359, 0.656130694101593, 0.6329899724360802, 0.6379000108582685]","[0.6043699921220953, 0.5663369182495389, 0.6149974856683094, 0.6187975692972363, 0.5639606516723432, 0.6204068241469817, 0.574468085106383, 0.6293546820060453, 0.5886458789737598, 0.5778018258449822]","[0.6740395751706463, 0.6247303148527381, 0.6424947614938987, 0.6252619907895953, 0.6551159249435111, 0.6311768594715135, 0.6295635880077369, 0.6397670137376776, 0.6495780369086388, 0.6543198181129215]","[0.6544214601100831, 0.612909697776643, 0.5749616483681756, 0.5763214913781203, 0.6097419821557754, 0.5791864699345015, 0.568587741557681, 0.5682421027248613, 0.6006605407803013, 0.5823011218455698]","[0.7177028920881641, 0.7546811330597972, 0.7552040460411581, 0.7088253221256751, 0.7018772221908686, 0.7507748366560562, 0.7363732175192395, 0.7066566962018173, 0.6562407100692234, 0.7317991986003726]","[0.6967939121756486, 0.5911199469847581, 0.5683907661425226, 0.6419400954918943, 0.6821258841732979, 0.6593121172353456, 0.697061170212766, 0.7412480658709106, 0.5970372180808451, 0.6036140583554377]","[0.6462075848303392, 0.4096462889330683, 0.5746311475409837, 0.6292471685542971, 0.6342216511936339, 0.7471087598425197, 0.6153382646276596, 0.5332601127320955, 0.5544328010645376, 0.6506133952254642]"
VGG16,none,NIH,balanced_accuracy_par_classifier,,,,,,,,,,,,,,,,"[0.5574925357778598, 0.5591590100673295, 0.5450752232645689, 0.5453147407215747, 0.5442507423232392, 0.5669031332612774, 0.5423778414867314, 0.5429855607877201, 0.5527624528840595, 0.5294291402453801]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5553379690296343, 0.5488238973689867, 0.530406427697065, 0.5363645827773064, 0.5359158853079061, 0.5611518241313466, 0.5369375475388309, 0.535753904308472, 0.5352467139115602, 0.5103978798369541]","[0.5566479811359186, 0.5697853532253698, 0.5447886395499073, 0.5503210516616951, 0.5465451903940419, 0.5743188859924535, 0.5422559573016376, 0.5497319874404354, 0.555758337975872, 0.5384745341404568]","[0.5737351414926228, 0.5901292786963894, 0.5650226775681456, 0.5693071114929862, 0.5678169860095207, 0.5964017281469927, 0.5672092604119124, 0.5712642659700085, 0.5770307441454877, 0.546176655119838]","[0.5327755179413829, 0.5418833613500567, 0.5367752682136836, 0.5303591976906069, 0.5190928618980318, 0.5427913821502358, 0.5244655149763071, 0.5304182791735277, 0.5393139493238036, 0.5169493120776159]","[0.5668739904460689, 0.5346272174600815, 0.5573604105218792, 0.5608951836771365, 0.5688963868360037, 0.567891484680347, 0.5588072802960158, 0.527388325204099, 0.5767075953875535, 0.5463847620759668]","[0.5326999951959448, 0.5790709170753757, 0.5509424159566798, 0.5489723443730218, 0.5197839090075476, 0.5561801533878015, 0.5351217147405367, 0.532253181194706, 0.554190098723402, 0.5347921159492386]","[0.5640737592142495, 0.580379786578639, 0.5668226386314291, 0.5722427358721746, 0.5569456799383097, 0.5732208994910365, 0.5623404097538711, 0.5769280266737804, 0.5760673950327472, 0.546334132588873]","[0.5546456243503657, 0.5512340276517284, 0.5362990215533843, 0.5271390974289011, 0.5363173502934899, 0.5737971574530529, 0.5485064231022492, 0.5577445758188381, 0.5628776926525962, 0.5366561896458472]","[0.5460574772815723, 0.537673818330092, 0.538929415303641, 0.5075389019963837, 0.5232764917029413, 0.5393075348194505, 0.5048644337834558, 0.516084971830806, 0.5315055477221713, 0.5095947951229329]","[0.5695512044241237, 0.5695315916946202, 0.561187654628191, 0.5557663709173842, 0.5702003017108402, 0.5663812963437809, 0.5478136125354736, 0.5410917034178921, 0.566190618764571, 0.5338550109184955]","[0.5757860233387138, 0.5693496347066073, 0.5192578164313495, 0.515724202812807, 0.5421344278891492, 0.5555062170145156, 0.4952554517226322, 0.5142377033131666, 0.5266416952389461, 0.5385729482881504]","[0.5712064381520505, 0.5831166482507987, 0.5790875021428812, 0.5595253666039823, 0.5653359515661136, 0.5914955636604055, 0.5597162943286693, 0.5739608247265628, 0.5517934882741019, 0.5695049880521028]","[0.5862050266992858, 0.5191317129859071, 0.521962324309494, 0.5455854842420268, 0.5311268942453437, 0.5929576407189915, 0.5646755947772713, 0.5772109979637414, 0.5671176475816289, 0.4997844065022305]","[0.5922546733261111, 0.3937439858424755, 0.5405530623512148, 0.5784550668399735, 0.5099658214399639, 0.6022816913293002, 0.5696198851143242, 0.5399412306514917, 0.5925776811870043, 0.524484346448578]"
VGG16,none,NIH,balanced_accuracy_noWeights,,,,,,,,,,,,,,,,"[0.5801948273944851, 0.587821800307366, 0.5685875797464266, 0.5739770916462543, 0.576362184194235, 0.5900633803411229, 0.5648893857505619, 0.5739738339846605, 0.5761193556162278, 0.5694417702795452]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5727119847302371, 0.5731709626099385, 0.5496200013718362, 0.5597353271208161, 0.5603254862953139, 0.5767003706709364, 0.5547191671244673, 0.5594070516676817, 0.562074319327918, 0.5539874494121293]","[0.5817855103441412, 0.600541993597454, 0.5757315860591999, 0.5763657561625584, 0.5820686297552295, 0.5990284982149743, 0.5636278140552458, 0.5797182956720277, 0.5876700856961157, 0.571712769988632]","[0.6172876282286467, 0.6326353291158054, 0.6082415060957067, 0.6094461706616, 0.6167838196286473, 0.6415674171381844, 0.6035400819848589, 0.6142161649753003, 0.6085232570272608, 0.6041952625376803]","[0.5464571677662737, 0.5493033667911232, 0.5433668684115596, 0.5489240832908779, 0.5411465647266864, 0.5474558650828794, 0.5358544291390036, 0.5389978935871431, 0.547356026862531, 0.5486090444458821]","[0.5975000353902125, 0.5826736550394602, 0.5819711633418921, 0.5966660524189548, 0.6037605638146937, 0.6009326959130108, 0.5763202887537995, 0.5850081615996735, 0.5961770153386919, 0.5842335825094446]","[0.5546873732210376, 0.6113279794384655, 0.5691883246701319, 0.5773387100111314, 0.5574765907129846, 0.56998031496063, 0.5561170212765958, 0.557012599469496, 0.5647205588822355, 0.5626334346897846]","[0.5883290889485397, 0.6222376624606105, 0.5997070816343514, 0.6083789258339558, 0.5888292741741017, 0.6097416214932933, 0.5981412750079391, 0.6158745397680034, 0.6041875639583777, 0.5805413200793181]","[0.5745770364033838, 0.5639723563381616, 0.562116597148123, 0.554616448994556, 0.5636955843345295, 0.583075553055868, 0.578573416625433, 0.5775689578509989, 0.5831729398346165, 0.5769502225945057]","[0.5756360489654637, 0.549979241019745, 0.565746756512119, 0.5740354914905215, 0.5632779024688839, 0.5786924361727511, 0.5206300580864117, 0.5597742273764728, 0.5452083637602844, 0.5622406470195765]","[0.580793967620315, 0.5839723563381615, 0.6000887464563047, 0.5738364204885308, 0.612061597406425, 0.5898111420282991, 0.5615584548430292, 0.597217823350093, 0.5833295814386265, 0.5740262459863186]","[0.5900532268795742, 0.5911807442804944, 0.5246593472702662, 0.5114638289188589, 0.5706474559922836, 0.5628857203660353, 0.5362489020105408, 0.5337171449240414, 0.5676484868101634, 0.5578504854841457]","[0.5975000353902125, 0.6341243320220521, 0.6142064876177189, 0.5966660524189548, 0.602368926011626, 0.6308845702797788, 0.5960771276595744, 0.6010285569163045, 0.5812099205843632, 0.6213386759975168]","[0.5983865602129075, 0.5592470816128868, 0.5179190364670458, 0.5764976127026427, 0.6030338196286472, 0.6158136482939632, 0.5979920212765957, 0.6174292661361627, 0.568291987453664, 0.5537411582670203]","[0.6088032268795742, 0.405400927766733, 0.5051639344262295, 0.6008031682581982, 0.6030338196286472, 0.5949803149606299, 0.5967420212765957, 0.513262599469496, 0.6084705588822356, 0.5641578249336869]"
VGG16,none,NIH,balanced_accuracy_par,,,,,,,,,,,,,,,,"[0.5844962390776163, 0.5759401314415246, 0.565644439602745, 0.5761768219026444, 0.583358166861657, 0.5929263266097925, 0.5697692013845986, 0.5752010732599193, 0.5790567126778485, 0.5726417528968409]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5727119847302371, 0.5731709626099385, 0.5496200013718362, 0.5597353271208161, 0.5603254862953139, 0.5767003706709364, 0.5547191671244673, 0.5594070516676817, 0.562074319327918, 0.5539874494121293]","[0.5817855103441412, 0.600541993597454, 0.5757315860591999, 0.5763657561625584, 0.5820686297552295, 0.5990284982149743, 0.5636278140552458, 0.5797182956720277, 0.5876700856961157, 0.571712769988632]","[0.6172876282286467, 0.6326353291158054, 0.6082415060957067, 0.6094461706616, 0.6167838196286473, 0.6415674171381844, 0.6035400819848589, 0.6142161649753003, 0.6085232570272608, 0.6041952625376803]","[0.5464571677662737, 0.5493033667911232, 0.5433668684115596, 0.5489240832908779, 0.5411465647266864, 0.5474558650828794, 0.5358544291390036, 0.5389978935871431, 0.547356026862531, 0.5486090444458821]","[0.5975000353902125, 0.5826736550394602, 0.5819711633418921, 0.5966660524189548, 0.6037605638146937, 0.6009326959130108, 0.5763202887537995, 0.5850081615996735, 0.5961770153386919, 0.5842335825094446]","[0.5546873732210376, 0.6113279794384655, 0.5691883246701319, 0.5773387100111314, 0.5574765907129846, 0.56998031496063, 0.5561170212765958, 0.557012599469496, 0.5647205588822355, 0.5626334346897846]","[0.5883290889485397, 0.6222376624606105, 0.5997070816343514, 0.6083789258339558, 0.5888292741741017, 0.6097416214932933, 0.5981412750079391, 0.6158745397680034, 0.6041875639583777, 0.5805413200793181]","[0.5745770364033838, 0.5639723563381616, 0.562116597148123, 0.554616448994556, 0.5636955843345295, 0.583075553055868, 0.578573416625433, 0.5775689578509989, 0.5831729398346165, 0.5769502225945057]","[0.5756360489654637, 0.549979241019745, 0.565746756512119, 0.5740354914905215, 0.5632779024688839, 0.5786924361727511, 0.5206300580864117, 0.5597742273764728, 0.5452083637602844, 0.5622406470195765]","[0.580793967620315, 0.5839723563381615, 0.6000887464563047, 0.5738364204885308, 0.612061597406425, 0.5898111420282991, 0.5615584548430292, 0.597217823350093, 0.5833295814386265, 0.5740262459863186]","[0.5900532268795742, 0.5911807442804944, 0.5246593472702662, 0.5114638289188589, 0.5706474559922836, 0.5628857203660353, 0.5362489020105408, 0.5337171449240414, 0.5676484868101634, 0.5578504854841457]","[0.5975000353902125, 0.6341243320220521, 0.6142064876177189, 0.5966660524189548, 0.602368926011626, 0.6308845702797788, 0.5960771276595744, 0.6010285569163045, 0.5812099205843632, 0.6213386759975168]","[0.5983865602129075, 0.5592470816128868, 0.5179190364670458, 0.5764976127026427, 0.6030338196286472, 0.6158136482939632, 0.5979920212765957, 0.6174292661361627, 0.568291987453664, 0.5537411582670203]","[0.6088032268795742, 0.405400927766733, 0.5051639344262295, 0.6008031682581982, 0.6030338196286472, 0.5949803149606299, 0.5967420212765957, 0.513262599469496, 0.6084705588822356, 0.5641578249336869]"
VGG16,none,NIH,f1_par_classifier,,,,,,,,,,,,,,,,"[0.8658846555104863, 0.8553103936958396, 0.861369819943972, 0.8635111425751093, 0.8570218325387495, 0.8613652309835074, 0.8559104178468009, 0.8559105520421868, 0.8580337904814782, 0.8523135848823052]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6786062488606677, 0.6478025423183967, 0.6501414413299399, 0.652162125634156, 0.6446416812352959, 0.6715613001350793, 0.6658223706731123, 0.6515523620401152, 0.6492658566790347, 0.642082094042097]","[0.5084987864141265, 0.5008526540912112, 0.5044400778040476, 0.5116389679263693, 0.4890201867419053, 0.5030394613007845, 0.4903448147111637, 0.49487530874143676, 0.5220547807042188, 0.4775761299470195]","[0.5229611555593117, 0.5269811838340708, 0.5017603142837614, 0.537938794956079, 0.5282363031541782, 0.5294974449970985, 0.5333208602505951, 0.5328594220042898, 0.5135181331981035, 0.4998917381163612]","[0.3975348468537289, 0.40799793423067293, 0.39998194544275406, 0.39832796582065616, 0.3797344543350721, 0.3978647688681407, 0.3864042222456687, 0.3853545119768744, 0.38698147663565136, 0.39201719697295284]","[0.43138230800741817, 0.37719776766053176, 0.41793308289565434, 0.4288568227826798, 0.4318689213250676, 0.43314165284304956, 0.4061761528823252, 0.41458651690034565, 0.42569782303934717, 0.399900171729372]","[0.35687169895577464, 0.4457855306620481, 0.37367252060212214, 0.3794723383513865, 0.33592965614409687, 0.3585940508570514, 0.37210091254543287, 0.34679786423668235, 0.3983056605227412, 0.3570485667032703]","[0.2788900225671535, 0.2596879667668491, 0.27227475645325916, 0.261326074667789, 0.25541981608301884, 0.2736210190954454, 0.289134835352409, 0.2531679634181026, 0.2709399961196923, 0.2801695648020626]","[0.2556421003605954, 0.23381822118815918, 0.26678140559942365, 0.2594944062947154, 0.23254902828762278, 0.2698995704659185, 0.23533917221193962, 0.28903594059292875, 0.2628225001000256, 0.24827577679181925]","[0.3174965669675936, 0.31894099360300787, 0.3130233060847336, 0.2806714151754883, 0.31346809938833314, 0.34119033275399446, 0.26501570044013295, 0.31424621112064133, 0.31714928253569347, 0.25407395418685796]","[0.259739456006557, 0.25911409580532824, 0.27405615698216895, 0.24749046486728574, 0.2825673690629582, 0.2515274692407592, 0.25501225074538153, 0.2397208784329467, 0.25143479713521566, 0.23224493661984225]","[0.20512919830886395, 0.24300032459670226, 0.17958948475795863, 0.24110227414094507, 0.20005141263702106, 0.1741740752734524, 0.17913146297288784, 0.18963765426279325, 0.20339486585075528, 0.1844555117398375]","[0.18463556692629118, 0.16060775792706375, 0.18275430631579123, 0.16804253232894878, 0.15183895548764595, 0.18126878066980212, 0.15430754948322095, 0.17499982864185415, 0.15596801130580273, 0.1665035965485582]","[0.11671605201240451, 0.0837247444640102, 0.07792026482156543, 0.07898499685886064, 0.08341185381990333, 0.0783637875854294, 0.07967156757843055, 0.09027259950783983, 0.07441610083691215, 0.05678697428251566]","[0.08829853783838998, 0.03156045745643077, 0.1064208047558114, 0.057207930883751104, 0.029640886079855985, 0.10090996471190394, 0.04346805531296494, 0.07295000180783354, 0.058199799115420586, 0.030692141089696347]"
VGG16,none,NIH,f1_noWeights,,,,,,,,,,,,,,,,"[0.8334348974202722, 0.828688524590164, 0.8278232736831463, 0.8366013071895425, 0.8344889960807959, 0.828322216521293, 0.8268450932684509, 0.8281741601542677, 0.8290641902234922, 0.8330990158666399]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6604527296937417, 0.6526946107784432, 0.6390438247011953, 0.6538360137094648, 0.6509283819628647, 0.6536373507057546, 0.6479470198675497, 0.6470115250603056, 0.65005359056806, 0.6480358555233324]","[0.4925373134328358, 0.5057880676758683, 0.48890784982935154, 0.48940769563337655, 0.4919600173837462, 0.5, 0.48031155344006926, 0.4892590968873301, 0.4971553610503282, 0.48669527896995707]","[0.5051316376617582, 0.5147794452023647, 0.4956293706293706, 0.5039232781168265, 0.5074496056091148, 0.5209553853086976, 0.4956063268892794, 0.5061728395061729, 0.4982078853046595, 0.4989135158626684]","[0.36303630363036304, 0.3643542019176537, 0.3605333333333333, 0.36763129689174706, 0.3602821486706457, 0.3600451467268623, 0.3573735199138859, 0.35815991237677985, 0.3637362637362637, 0.36769394261424015]","[0.3516355140186916, 0.3414043583535109, 0.3409090909090909, 0.3515981735159817, 0.3649717514124294, 0.35518474374255066, 0.3384968445209409, 0.3489312536106297, 0.35348837209302325, 0.3435722411831627]","[0.3234244946492271, 0.35949670461354105, 0.3302752293577982, 0.3348783314020857, 0.3275058275058275, 0.32432432432432434, 0.31990659661412724, 0.31923764145324596, 0.32477611940298506, 0.32873563218390806]","[0.24812542603953647, 0.25792811839323465, 0.24503311258278146, 0.2528276779773786, 0.24307900067521945, 0.25298664792691494, 0.2504970178926441, 0.2587601078167116, 0.2501708817498291, 0.24621461487820934]","[0.20916905444126074, 0.2106038291605302, 0.20235620235620236, 0.20168067226890757, 0.20577871740662437, 0.211070110701107, 0.2143845089903181, 0.21468926553672316, 0.21285714285714286, 0.21226740179186768]","[0.20475847152126891, 0.19596110695587135, 0.19818562456385205, 0.20602662929222143, 0.20465772759350742, 0.2062314540059347, 0.18156028368794327, 0.2059659090909091, 0.1927536231884058, 0.1984626135569532]","[0.1781437125748503, 0.17715617715617715, 0.18037518037518038, 0.17758369723435224, 0.18873445501097294, 0.1780185758513932, 0.17893217893217894, 0.1824925816023739, 0.17691154422788605, 0.17271407837445574]","[0.1533694810224632, 0.1527331189710611, 0.13000755857898716, 0.12967200610221205, 0.1466768525592055, 0.14457831325301204, 0.13515565679574792, 0.13509316770186336, 0.1474010861132661, 0.14145974416854779]","[0.13629160063391443, 0.14705882352941177, 0.13861386138613863, 0.13569776407093292, 0.1369649805447471, 0.14506927465362673, 0.13528055342044581, 0.13679245283018868, 0.13174603174603175, 0.14166031987814165]","[0.07495741056218058, 0.07407407407407407, 0.06255144032921811, 0.07131011608623548, 0.07525083612040134, 0.07746478873239436, 0.07730263157894737, 0.07763713080168777, 0.07155025553662692, 0.06748971193415639]","[0.026954177897574125, 0.015037593984962405, 0.020761245674740483, 0.029565217391304348, 0.026455026455026454, 0.0260707635009311, 0.02608695652173913, 0.021447721179624665, 0.026929982046678635, 0.02422145328719723]"
VGG16,none,NIH,f1_par,,,,,,,,,,,,,,,,"[0.9162337215695405, 0.889983430911214, 0.9050372554899544, 0.9192951505197458, 0.9210995319044475, 0.9068737754254792, 0.9125971555544589, 0.9077456231529676, 0.9104313988034954, 0.9170399593958678]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6691437293599919, 0.6610469176458642, 0.6473277794400072, 0.6627763978672947, 0.6596785782069587, 0.6617125393052605, 0.6566994432746078, 0.6555441635658669, 0.6587376077896208, 0.6568300699760853]","[0.679228623240114, 0.6909469807331308, 0.6775357254613092, 0.6786324161873095, 0.680540004274377, 0.6845458326105553, 0.6673661293183114, 0.6762317382449221, 0.6849882398492543, 0.675632897826785]","[0.7132443311073131, 0.7206580397675866, 0.7054549569239255, 0.7140132111947899, 0.7171296669336352, 0.7276805185932456, 0.7050855808546006, 0.7140882810344958, 0.7049085558069808, 0.7087623341822862]","[0.6415537277423798, 0.6370195324573203, 0.6422244536889943, 0.6518757308947039, 0.639475883434149, 0.6311823906077824, 0.6374395619123402, 0.6348870677348522, 0.6427040549891467, 0.6526415395490591]","[0.6939582477953027, 0.6766069624488424, 0.6819520517106323, 0.6986718081497287, 0.7120098069677445, 0.6907323588156269, 0.6784437245464072, 0.6875766711984578, 0.6954954070279422, 0.6870211405721237]","[0.6549395314377393, 0.6997654927432543, 0.6720812141721996, 0.6804998086115758, 0.6629659167438494, 0.6534260423026303, 0.6574063985806775, 0.6523109922372716, 0.660319325940349, 0.6696871025308849]","[0.6920621291384611, 0.7100651693772942, 0.6979323467647118, 0.7117632436954698, 0.6890818725573176, 0.6978863209444431, 0.705137944349883, 0.7171169583131625, 0.7013383816326775, 0.6933818877468161]","[0.6697388790676936, 0.6582566639500772, 0.6600747279949122, 0.6567086281011459, 0.6633771487131932, 0.6666695973357468, 0.6848552131697149, 0.6794273987297315, 0.6786553934183787, 0.6819763191629005]","[0.6707203966829334, 0.6381816806069743, 0.6623435133038044, 0.6778159145904136, 0.6681788382067034, 0.6645900563025359, 0.619121057831199, 0.666169830532889, 0.6403353658450648, 0.6630653986227958]","[0.67923213294607, 0.6706586202672937, 0.6963383219356309, 0.681469274562291, 0.7120690361724, 0.6735248567545641, 0.6782440952365764, 0.6941638589677751, 0.6786686022214523, 0.6749094575587076]","[0.6885323184878872, 0.679313175410348, 0.6203694167895528, 0.6141303173948357, 0.6709996285913495, 0.6501163246378872, 0.6370881527837935, 0.6298223752650698, 0.667806954428092, 0.6597788855298402]","[0.6935510246230745, 0.7217155955702046, 0.7107321050040631, 0.6982562097212793, 0.7001919791074667, 0.7155103512938602, 0.6974920448290883, 0.697101302960624, 0.6773798711713255, 0.7214729115701627]","[0.6935091293574319, 0.6610513547557578, 0.6162050193356892, 0.6774502962606836, 0.699904209567208, 0.6998071051628308, 0.7076988529237889, 0.7120641780016352, 0.6677494145391276, 0.654266793010471]","[0.6981635894988348, 0.4505345835927745, 0.5924294891159957, 0.7223337321338951, 0.6942937924744903, 0.6734313972298591, 0.6915525781454347, 0.5988540495277096, 0.6979838913586114, 0.6593825872567792]"


==> figures/yaning/NIH_VGG16/results/NIH_VGG16_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8114.0,0.5063107427409387,0.0
1,2.0,3580.0,0.5070173633415146,0.0
2,3.0,3362.0,0.5072966929504531,0.0
3,4.0,2299.0,0.5042518908625888,0.0
4,5.0,1865.0,0.5070285964357079,0.0
5,6.0,1811.0,0.5061923307196414,0.0
6,7.0,1107.0,0.5068450217670746,0.0
7,8.0,958.0,0.5067747722823946,0.0
8,9.0,930.0,0.5072966929504531,0.0
9,10.0,757.0,0.5072966929504531,0.0
10,11.0,617.0,0.5064863201789782,0.0
11,12.0,534.0,0.5072966929504531,0.0
12,13.0,274.0,0.505471875432205,0.0
13,14.0,94.0,0.5072966929504531,0.0
14,1.0,1433.0,0.5062719408821343,1.0
15,2.0,635.0,0.5065312943666472,1.0
16,3.0,593.0,0.5073186959414504,1.0
17,4.0,406.0,0.5048556417542583,1.0
18,5.0,329.0,0.5073186959414504,1.0
19,6.0,328.0,0.5027455252097431,1.0
20,7.0,203.0,0.5073186959414504,1.0
21,8.0,168.0,0.5073186959414504,1.0
22,9.0,163.0,0.5073186959414504,1.0
23,10.0,135.0,0.5073186959414504,1.0
24,11.0,110.0,0.5027732413959959,1.0
25,12.0,94.0,0.5073186959414504,1.0
26,13.0,48.0,0.5073186959414504,1.0
27,14.0,16.0,0.5073186959414504,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8112.0,0.5179277594538549,0.0
1,2.0,3577.0,0.5214939220784249,0.0
2,3.0,3362.0,0.5224634566004065,0.0
3,4.0,2295.0,0.511936796336195,0.0
4,5.0,1865.0,0.522075984570321,0.0
5,6.0,1809.0,0.5176370532217022,0.0
6,7.0,1114.0,0.5212656784974776,0.0
7,8.0,951.0,0.517354554045658,0.0
8,9.0,927.0,0.5204546802966832,0.0
9,10.0,759.0,0.5206358930148314,0.0
10,11.0,618.0,0.5177578086677728,0.0
11,12.0,534.0,0.5226121775998116,0.0
12,13.0,270.0,0.5189084738961078,0.0
13,14.0,94.0,0.5172930286636414,0.0
14,1.0,1435.0,0.5109240030202062,1.0
15,2.0,638.0,0.5155415469565054,1.0
16,3.0,593.0,0.5178926441351889,1.0
17,4.0,410.0,0.5069170343790913,1.0
18,6.0,330.0,0.5133471895897344,1.0
19,5.0,329.0,0.51029385994066,1.0
20,7.0,196.0,0.5153416237270256,1.0
21,8.0,175.0,0.5093212155637603,1.0
22,9.0,166.0,0.5178926441351889,1.0
23,10.0,133.0,0.5178926441351889,1.0
24,11.0,109.0,0.5133054881718861,1.0
25,12.0,94.0,0.5178926441351889,1.0
26,13.0,52.0,0.5178926441351889,1.0
27,14.0,16.0,0.5178926441351889,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8113.0,0.5038437890751832,0.0
1,2.0,3572.0,0.50473479405537,0.0
2,3.0,3362.0,0.5050147492625369,0.0
3,4.0,2296.0,0.5037081290534776,0.0
4,5.0,1862.0,0.5050147492625369,0.0
5,6.0,1811.0,0.5028060248009135,0.0
6,7.0,1113.0,0.5050147492625369,0.0
7,8.0,957.0,0.5039698171831221,0.0
8,9.0,930.0,0.5044771148539348,0.0
9,10.0,759.0,0.5050147492625369,0.0
10,11.0,618.0,0.5050147492625369,0.0
11,12.0,534.0,0.5050147492625369,0.0
12,13.0,273.0,0.5050147492625369,0.0
13,14.0,94.0,0.5050147492625369,0.0
14,1.0,1434.0,0.5048556142396597,1.0
15,2.0,643.0,0.5059016393442622,1.0
16,3.0,593.0,0.5059016393442622,1.0
17,4.0,409.0,0.4961216882440178,1.0
18,5.0,332.0,0.5059016393442622,1.0
19,6.0,328.0,0.5059016393442622,1.0
20,7.0,197.0,0.5059016393442622,1.0
21,8.0,169.0,0.5059016393442622,1.0
22,9.0,163.0,0.5059016393442622,1.0
23,10.0,133.0,0.5059016393442622,1.0
24,11.0,109.0,0.5013144833809595,1.0
25,12.0,94.0,0.5059016393442622,1.0
26,13.0,49.0,0.5059016393442622,1.0
27,14.0,16.0,0.5059016393442622,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8114.0,0.9198152886623936,0.0
1,2.0,3580.0,0.9240023754686997,0.0
2,3.0,3362.0,0.9296819390431882,0.0
3,4.0,2299.0,0.9174195400848433,0.0
4,5.0,1865.0,0.9256525170056866,0.0
5,6.0,1811.0,0.9223357293674377,0.0
6,7.0,1107.0,0.9255508001708239,0.0
7,8.0,958.0,0.9204221163161357,0.0
8,9.0,930.0,0.9226703036239229,0.0
9,10.0,757.0,0.9224863573731594,0.0
10,11.0,617.0,0.9204491851352246,0.0
11,12.0,534.0,0.9312905766697124,0.0
12,13.0,274.0,0.9240869899122833,0.0
13,14.0,94.0,0.9297167460856022,0.0
14,1.0,1433.0,0.5816127688795473,1.0
15,2.0,635.0,0.597155295707797,1.0
16,3.0,593.0,0.6296193447842932,1.0
17,4.0,406.0,0.5755754500850516,1.0
18,5.0,329.0,0.6096651681439552,1.0
19,6.0,328.0,0.55618640767246,1.0
20,7.0,203.0,0.6137527899865294,1.0
21,8.0,168.0,0.549508126603935,1.0
22,9.0,163.0,0.5801464555551474,1.0
23,10.0,135.0,0.5914393435351519,1.0
24,11.0,110.0,0.5961531482489566,1.0
25,12.0,94.0,0.597507113432709,1.0
26,13.0,48.0,0.5986152694610779,1.0
27,14.0,16.0,0.5881986027944112,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8112.0,0.9227693401784973,0.0
1,2.0,3577.0,0.923601621700979,0.0
2,3.0,3362.0,0.9301380696963597,0.0
3,4.0,2295.0,0.9168247861570202,0.0
4,5.0,1865.0,0.9302494708953779,0.0
5,6.0,1809.0,0.9204179315412104,0.0
6,7.0,1114.0,0.9290596421979804,0.0
7,8.0,951.0,0.9232507705009857,0.0
8,9.0,927.0,0.9202408235536401,0.0
9,10.0,759.0,0.9248031202223108,0.0
10,11.0,618.0,0.9215892593680954,0.0
11,12.0,534.0,0.9297253271474488,0.0
12,13.0,270.0,0.920528489860724,0.0
13,14.0,94.0,0.9193858578670282,0.0
14,1.0,1435.0,0.5642179443663224,1.0
15,2.0,638.0,0.5896709606519712,1.0
16,3.0,593.0,0.6153757611721464,1.0
17,4.0,410.0,0.5459252614394932,1.0
18,6.0,330.0,0.5686155792517622,1.0
19,5.0,329.0,0.601833779491239,1.0
20,7.0,196.0,0.5964603535251078,1.0
21,8.0,175.0,0.5512562718924547,1.0
22,9.0,166.0,0.5675385438373773,1.0
23,10.0,133.0,0.5871961215165149,1.0
24,11.0,109.0,0.5618460490877366,1.0
25,12.0,94.0,0.6185511047192025,1.0
26,13.0,52.0,0.5725200081561911,1.0
27,14.0,16.0,0.6398277004638834,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8113.0,0.9200877938353791,0.0
1,2.0,3572.0,0.9264697235462975,0.0
2,3.0,3362.0,0.9307829656107914,0.0
3,4.0,2296.0,0.9192199079070437,0.0
4,5.0,1862.0,0.9263211758853518,0.0
5,6.0,1811.0,0.9213554010317154,0.0
6,7.0,1113.0,0.929249656115577,0.0
7,8.0,957.0,0.9203142193987479,0.0
8,9.0,930.0,0.9225473403749167,0.0
9,10.0,759.0,0.926765539193396,0.0
10,11.0,618.0,0.9230432167712003,0.0
11,12.0,534.0,0.9322428822379105,0.0
12,13.0,273.0,0.9323251969269668,0.0
13,14.0,94.0,0.9253499027176301,0.0
14,1.0,1434.0,0.5546528111210188,1.0
15,2.0,643.0,0.5976059964816561,1.0
16,3.0,593.0,0.6189671854698255,1.0
17,4.0,409.0,0.5489077718545834,1.0
18,5.0,332.0,0.6051056685759432,1.0
19,6.0,328.0,0.5710915633746502,1.0
20,7.0,197.0,0.616343513356079,1.0
21,8.0,169.0,0.5673392181588903,1.0
22,9.0,163.0,0.5982500251433169,1.0
23,10.0,133.0,0.6104277086158018,1.0
24,11.0,109.0,0.5341705519627011,1.0
25,12.0,94.0,0.6229856993372864,1.0
26,13.0,49.0,0.5524255603880897,1.0
27,14.0,16.0,0.6130122950819672,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8109.0,0.9223316821195086,0.0
1,2.0,3583.0,0.9274882760254469,0.0
2,3.0,3354.0,0.9323752389263517,0.0
3,4.0,2297.0,0.9225495452536786,0.0
4,5.0,1865.0,0.9291917326971443,0.0
5,6.0,1817.0,0.9237650283956487,0.0
6,7.0,1112.0,0.9286049099301568,0.0
7,8.0,957.0,0.9210244539187904,0.0
8,9.0,928.0,0.9253837799375991,0.0
9,10.0,755.0,0.9221288986861719,0.0
10,11.0,616.0,0.9228997338113116,0.0
11,12.0,534.0,0.9338894463459679,0.0
12,13.0,274.0,0.9312239825552684,0.0
13,14.0,92.0,0.9149593046752303,0.0
14,1.0,1438.0,0.5572988429595847,1.0
15,2.0,632.0,0.5811958694203864,1.0
16,3.0,601.0,0.6141130538598228,1.0
17,4.0,408.0,0.538536400569555,1.0
18,5.0,329.0,0.6016212089609966,1.0
19,6.0,322.0,0.5698054299204257,1.0
20,7.0,198.0,0.591121070801284,1.0
21,8.0,169.0,0.5714868588593798,1.0
22,9.0,165.0,0.5335453132255265,1.0
23,10.0,137.0,0.5672325505623987,1.0
24,11.0,111.0,0.5509900306702439,1.0
25,12.0,94.0,0.6099798715749783,1.0
26,13.0,48.0,0.5636589495891627,1.0
27,14.0,18.0,0.5810200607002739,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8114.0,0.920402701830793,0.0
1,2.0,3580.0,0.9236776469907553,0.0
2,3.0,3362.0,0.9282761169092328,0.0
3,4.0,2299.0,0.9158538056801052,0.0
4,5.0,1865.0,0.9241880039036015,0.0
5,6.0,1811.0,0.9222676571397824,0.0
6,7.0,1107.0,0.9244534364060051,0.0
7,8.0,958.0,0.9194652515206767,0.0
8,9.0,930.0,0.9185190598579385,0.0
9,10.0,757.0,0.9251091651121253,0.0
10,11.0,617.0,0.9127758696033246,0.0
11,12.0,534.0,0.9283535409501216,0.0
12,13.0,274.0,0.9257359188172039,0.0
13,14.0,94.0,0.9223968910178562,0.0
14,1.0,1433.0,0.5727119847302371,1.0
15,2.0,635.0,0.5817855103441412,1.0
16,3.0,593.0,0.6172876282286467,1.0
17,4.0,406.0,0.5464571677662737,1.0
18,5.0,329.0,0.5975000353902125,1.0
19,6.0,328.0,0.5546873732210376,1.0
20,7.0,203.0,0.5883290889485397,1.0
21,8.0,168.0,0.5745770364033838,1.0
22,9.0,163.0,0.5756360489654637,1.0
23,10.0,135.0,0.580793967620315,1.0
24,11.0,110.0,0.5900532268795742,1.0
25,12.0,94.0,0.5975000353902125,1.0
26,13.0,48.0,0.5983865602129075,1.0
27,14.0,16.0,0.6088032268795742,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8112.0,0.9210297459056892,0.0
1,2.0,3577.0,0.9236164872164634,0.0
2,3.0,3362.0,0.9311761040892161,0.0
3,4.0,2295.0,0.917772810324093,0.0
4,5.0,1865.0,0.9267905490847745,0.0
5,6.0,1809.0,0.9207123609370413,0.0
6,7.0,1114.0,0.9289052385597001,0.0
7,8.0,951.0,0.9261740116738933,0.0
8,9.0,927.0,0.920535252949471,0.0
9,10.0,759.0,0.9250975496181417,0.0
10,11.0,618.0,0.9235018117412725,0.0
11,12.0,534.0,0.9281470973672499,0.0
12,13.0,270.0,0.9226747711084067,0.0
13,14.0,94.0,0.9196802872628591,0.0
14,1.0,1435.0,0.5731709626099385,1.0
15,2.0,638.0,0.600541993597454,1.0
16,3.0,593.0,0.6326353291158054,1.0
17,4.0,410.0,0.5493033667911232,1.0
18,6.0,330.0,0.5826736550394602,1.0
19,5.0,329.0,0.6113279794384655,1.0
20,7.0,196.0,0.6222376624606105,1.0
21,8.0,175.0,0.5639723563381616,1.0
22,9.0,166.0,0.549979241019745,1.0
23,10.0,133.0,0.5839723563381615,1.0
24,11.0,109.0,0.5911807442804944,1.0
25,12.0,94.0,0.6341243320220521,1.0
26,13.0,52.0,0.5592470816128868,1.0
27,14.0,16.0,0.405400927766733,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8113.0,0.9202347447030459,0.0
1,2.0,3572.0,0.9235591308340518,0.0
2,3.0,3362.0,0.9301032711600589,0.0
3,4.0,2296.0,0.9193422445602458,0.0
4,5.0,1862.0,0.9263272593620587,0.0
5,6.0,1811.0,0.9180635220033586,0.0
6,7.0,1113.0,0.9296171552608353,0.0
7,8.0,957.0,0.9213506440665427,0.0
8,9.0,930.0,0.9155647540203635,0.0
9,10.0,759.0,0.9235995196287616,0.0
10,11.0,618.0,0.9217031818311997,0.0
11,12.0,534.0,0.9279665904345231,0.0
12,13.0,273.0,0.924468216149632,0.0
13,14.0,94.0,0.9194997803301324,0.0
14,1.0,1434.0,0.5496200013718362,1.0
15,2.0,643.0,0.5757315860591999,1.0
16,3.0,593.0,0.6082415060957067,1.0
17,4.0,409.0,0.5433668684115596,1.0
18,5.0,332.0,0.5819711633418921,1.0
19,6.0,328.0,0.5691883246701319,1.0
20,7.0,197.0,0.5997070816343514,1.0
21,8.0,169.0,0.562116597148123,1.0
22,9.0,163.0,0.565746756512119,1.0
23,10.0,133.0,0.6000887464563047,1.0
24,11.0,109.0,0.5246593472702662,1.0
25,12.0,94.0,0.6142064876177189,1.0
26,13.0,49.0,0.5179190364670458,1.0
27,14.0,16.0,0.5051639344262295,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8109.0,0.9223017336548092,0.0
1,2.0,3583.0,0.9263841583437916,0.0
2,3.0,3354.0,0.9295393796723639,0.0
3,4.0,2297.0,0.9216965165253123,0.0
4,5.0,1865.0,0.9291270034292002,0.0
5,6.0,1817.0,0.9248505910533811,0.0
6,7.0,1112.0,0.925764224483456,0.0
7,8.0,957.0,0.9243077094447032,0.0
8,9.0,928.0,0.9239811681698862,0.0
9,10.0,755.0,0.9228365004375272,0.0
10,11.0,616.0,0.9209583289401504,0.0
11,12.0,534.0,0.9347570302388517,0.0
12,13.0,274.0,0.9347570302388517,0.0
13,14.0,92.0,0.9238874650214604,0.0
14,1.0,1438.0,0.5597353271208161,1.0
15,2.0,632.0,0.5763657561625584,1.0
16,3.0,601.0,0.6094461706616,1.0
17,4.0,408.0,0.5489240832908779,1.0
18,5.0,329.0,0.5966660524189548,1.0
19,6.0,322.0,0.5773387100111314,1.0
20,7.0,198.0,0.6083789258339558,1.0
21,8.0,169.0,0.554616448994556,1.0
22,9.0,165.0,0.5740354914905215,1.0
23,10.0,137.0,0.5738364204885308,1.0
24,11.0,111.0,0.5114638289188589,1.0
25,12.0,94.0,0.5966660524189548,1.0
26,13.0,48.0,0.5764976127026427,1.0
27,14.0,18.0,0.6008031682581982,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8107.0,0.9232402305689895,0.0
1,2.0,3583.0,0.9254954080667475,0.0
2,3.0,3355.0,0.9315000424700586,0.0
3,4.0,2297.0,0.9181902565573765,0.0
4,5.0,1850.0,0.929065193313898,0.0
5,6.0,1807.0,0.9239237763019774,0.0
6,7.0,1112.0,0.9286277054663381,0.0
7,8.0,956.0,0.9269307366815334,0.0
8,9.0,924.0,0.9244583137070184,0.0
9,10.0,757.0,0.9278959262925834,0.0
10,11.0,617.0,0.9163730035552576,0.0
11,12.0,534.0,0.9320766317185948,0.0
12,13.0,274.0,0.928522679997662,0.0
13,14.0,94.0,0.9305028011344845,0.0
14,1.0,1440.0,0.5603254862953139,1.0
15,2.0,632.0,0.5820686297552295,1.0
16,3.0,600.0,0.6167838196286473,1.0
17,4.0,408.0,0.5411465647266864,1.0
18,5.0,344.0,0.6037605638146937,1.0
19,6.0,332.0,0.5574765907129846,1.0
20,7.0,198.0,0.5888292741741017,1.0
21,8.0,170.0,0.5636955843345295,1.0
22,9.0,169.0,0.5632779024688839,1.0
23,10.0,135.0,0.612061597406425,1.0
24,11.0,110.0,0.5706474559922836,1.0
25,12.0,94.0,0.602368926011626,1.0
26,13.0,48.0,0.6030338196286472,1.0
27,14.0,16.0,0.6030338196286472,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8111.0,0.9198283298934691,0.0
1,2.0,3582.0,0.9250822567559627,0.0
2,3.0,3358.0,0.9290369950427244,0.0
3,4.0,2296.0,0.9173535483669406,0.0
4,5.0,1858.0,0.9266506176370335,0.0
5,6.0,1819.0,0.9209742296004552,0.0
6,7.0,1111.0,0.927792201117233,0.0
7,8.0,958.0,0.9224668251558372,0.0
8,9.0,928.0,0.9199067142926884,0.0
9,10.0,759.0,0.9264290213209925,0.0
10,11.0,616.0,0.9138890250853441,0.0
11,12.0,534.0,0.9321839324251953,0.0
12,13.0,274.0,0.9185695635250066,0.0
13,14.0,94.0,0.92967377225307,0.0
14,1.0,1436.0,0.5767003706709364,1.0
15,2.0,633.0,0.5990284982149743,1.0
16,3.0,597.0,0.6415674171381844,1.0
17,4.0,409.0,0.5474558650828794,1.0
18,5.0,336.0,0.6009326959130108,1.0
19,6.0,320.0,0.56998031496063,1.0
20,7.0,199.0,0.6097416214932933,1.0
21,8.0,168.0,0.583075553055868,1.0
22,9.0,165.0,0.5786924361727511,1.0
23,10.0,133.0,0.5898111420282991,1.0
24,11.0,111.0,0.5628857203660353,1.0
25,12.0,94.0,0.6308845702797788,1.0
26,13.0,48.0,0.6158136482939632,1.0
27,14.0,16.0,0.5949803149606299,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8114.0,0.9190709502350451,0.0
1,2.0,3578.0,0.9261655963573165,0.0
2,3.0,3362.0,0.9309539303795271,0.0
3,4.0,2298.0,0.9186508595044574,0.0
4,5.0,1865.0,0.9258541158621247,0.0
5,6.0,1819.0,0.9198512005520303,0.0
6,7.0,1109.0,0.9304608310875409,0.0
7,8.0,954.0,0.923963108055289,0.0
8,9.0,930.0,0.9252919780086264,0.0
9,10.0,749.0,0.9236209327439725,0.0
10,11.0,618.0,0.9195972290786756,0.0
11,12.0,534.0,0.9293514198353753,0.0
12,13.0,272.0,0.9129105738340535,0.0
13,14.0,94.0,0.929650248427295,0.0
14,1.0,1433.0,0.5547191671244673,1.0
15,2.0,637.0,0.5636278140552458,1.0
16,3.0,593.0,0.6035400819848589,1.0
17,4.0,407.0,0.5358544291390036,1.0
18,5.0,329.0,0.5763202887537995,1.0
19,6.0,320.0,0.5561170212765958,1.0
20,7.0,201.0,0.5981412750079391,1.0
21,8.0,172.0,0.578573416625433,1.0
22,9.0,163.0,0.5206300580864117,1.0
23,10.0,143.0,0.5615584548430292,1.0
24,11.0,109.0,0.5362489020105408,1.0
25,12.0,94.0,0.5960771276595744,1.0
26,13.0,50.0,0.5979920212765957,1.0
27,14.0,16.0,0.5967420212765957,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8114.0,0.9193634200629721,0.0
1,2.0,3583.0,0.9286832189847147,0.0
2,3.0,3352.0,0.93027145020387,0.0
3,4.0,2297.0,0.9233145447040119,0.0
4,5.0,1856.0,0.9262414320983644,0.0
5,6.0,1819.0,0.9199968822320111,0.0
6,7.0,1109.0,0.9309802850569167,0.0
7,8.0,953.0,0.9238725516120598,0.0
8,9.0,921.0,0.9218246156694453,0.0
9,10.0,758.0,0.926045248857531,0.0
10,11.0,617.0,0.9254048619312599,0.0
11,12.0,534.0,0.9303217304323435,0.0
12,13.0,274.0,0.9231659853326961,0.0
13,14.0,94.0,0.9306205590242631,0.0
14,1.0,1433.0,0.5594070516676817,1.0
15,2.0,632.0,0.5797182956720277,1.0
16,3.0,603.0,0.6142161649753003,1.0
17,4.0,408.0,0.5389978935871431,1.0
18,5.0,338.0,0.5850081615996735,1.0
19,6.0,320.0,0.557012599469496,1.0
20,7.0,201.0,0.6158745397680034,1.0
21,8.0,173.0,0.5775689578509989,1.0
22,9.0,172.0,0.5597742273764728,1.0
23,10.0,134.0,0.597217823350093,1.0
24,11.0,110.0,0.5337171449240414,1.0
25,12.0,94.0,0.6010285569163045,1.0
26,13.0,48.0,0.6174292661361627,1.0
27,14.0,16.0,0.513262599469496,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8111.0,0.9220709458081524,0.0
1,2.0,3581.0,0.9271081992668733,0.0
2,3.0,3362.0,0.9324294706806622,0.0
3,4.0,2299.0,0.9202134540435759,0.0
4,5.0,1861.0,0.9265328149132763,0.0
5,6.0,1819.0,0.922998564380288,0.0
6,7.0,1113.0,0.9250622359077951,0.0
7,8.0,958.0,0.9231724422938907,0.0
8,9.0,929.0,0.9238252644858003,0.0
9,10.0,759.0,0.9215908645118955,0.0
10,11.0,616.0,0.9164501718712028,0.0
11,12.0,534.0,0.9301880725473057,0.0
12,13.0,273.0,0.9202588631798941,0.0
13,14.0,94.0,0.9207849328549,0.0
14,1.0,1436.0,0.562074319327918,1.0
15,2.0,634.0,0.5876700856961157,1.0
16,3.0,593.0,0.6085232570272608,1.0
17,4.0,406.0,0.547356026862531,1.0
18,5.0,333.0,0.5961770153386919,1.0
19,6.0,320.0,0.5647205588822355,1.0
20,7.0,197.0,0.6041875639583777,1.0
21,8.0,168.0,0.5831729398346165,1.0
22,9.0,164.0,0.5452083637602844,1.0
23,10.0,133.0,0.5833295814386265,1.0
24,11.0,111.0,0.5676484868101634,1.0
25,12.0,94.0,0.5812099205843632,1.0
26,13.0,49.0,0.568291987453664,1.0
27,14.0,16.0,0.6084705588822356,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,8109.0,0.9232688413930614,0.0
1,2.0,3578.0,0.9279233182211806,0.0
2,3.0,3354.0,0.9319660287096123,0.0
3,4.0,2295.0,0.9174152630644554,0.0
4,5.0,1864.0,0.9288084063971342,0.0
5,6.0,1811.0,0.9216784862382577,0.0
6,7.0,1104.0,0.9302467966440708,0.0
7,8.0,955.0,0.9266397323751581,0.0
8,9.0,930.0,0.926372322590775,0.0
9,10.0,759.0,0.9267059534293145,0.0
10,11.0,618.0,0.9244514540241187,0.0
11,12.0,534.0,0.9328420580021558,0.0
12,13.0,274.0,0.9256384712447268,0.0
13,14.0,94.0,0.9259490784818754,0.0
14,1.0,1438.0,0.5539874494121293,1.0
15,2.0,637.0,0.571712769988632,1.0
16,3.0,601.0,0.6041952625376803,1.0
17,4.0,410.0,0.5486090444458821,1.0
18,5.0,330.0,0.5842335825094446,1.0
19,6.0,328.0,0.5626334346897846,1.0
20,7.0,206.0,0.5805413200793181,1.0
21,8.0,171.0,0.5769502225945057,1.0
22,9.0,163.0,0.5622406470195765,1.0
23,10.0,133.0,0.5740262459863186,1.0
24,11.0,109.0,0.5578504854841457,1.0
25,12.0,94.0,0.6213386759975168,1.0
26,13.0,48.0,0.5537411582670203,1.0
27,14.0,16.0,0.5641578249336869,1.0


==> figures/yaning/NIH_VGG16/results/NIH_VGG16_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,1.0,8114.0,0.6587756762253406,0.0
1,2.0,3580.0,0.4607559075397592,0.0
2,3.0,3362.0,0.4453865006292641,0.0
3,4.0,2299.0,0.3527051014895423,0.0
4,5.0,1865.0,0.30804825648653117,0.0
5,6.0,1811.0,0.3013927112000667,0.0
6,7.0,1107.0,0.208955223880597,0.0
7,8.0,958.0,0.18604199066874028,0.0
8,9.0,930.0,0.18176487833479918,0.0
9,10.0,757.0,0.15313037321735612,0.0
10,11.0,617.0,0.12825317509889653,0.0
11,12.0,534.0,0.11312360978709883,0.0
12,13.0,274.0,0.061210762331838565,0.0
13,14.0,94.0,0.02196005139586497,0.0
14,1.0,1433.0,0.6583793738489871,1.0
15,2.0,635.0,0.4610909090909091,1.0
16,3.0,593.0,0.4446944131983502,1.0
17,4.0,406.0,0.35268441728502836,1.0
18,5.0,329.0,0.3076203833567087,1.0
19,6.0,328.0,0.3045923149015933,1.0
20,7.0,203.0,0.21515633280339164,1.0
21,8.0,168.0,0.1849201981287837,1.0
22,9.0,163.0,0.18040951853901493,1.0
23,10.0,135.0,0.15419760137064534,1.0
24,11.0,110.0,0.12823529411764706,1.0
25,12.0,94.0,0.11264230077890952,1.0
26,13.0,48.0,0.060875079264426125,1.0
27,14.0,16.0,0.021150033046926635,1.0
,Class,Size,f1,IsTesting
0,1.0,8112.0,0.6626262626262627,0.0
1,2.0,3577.0,0.46797351340719856,0.0
2,3.0,3362.0,0.45327039784221174,0.0
3,4.0,2295.0,0.3551549652118912,0.0
4,5.0,1865.0,0.314828897338403,0.0
5,6.0,1809.0,0.3059707867088067,0.0
6,7.0,1114.0,0.21506000774293457,0.0
7,8.0,951.0,0.18821882188218822,0.0
8,9.0,927.0,0.1853972079943758,0.0
9,10.0,759.0,0.15713988775722304,0.0
10,11.0,618.0,0.13109135696690585,0.0
11,12.0,534.0,0.11640326975476839,0.0
12,13.0,270.0,0.062001156737998844,0.0
13,14.0,94.0,0.022425850012056908,0.0
14,1.0,1435.0,0.6573751451800233,1.0
15,2.0,638.0,0.4655425219941349,1.0
16,3.0,593.0,0.44907232109049605,1.0
17,4.0,410.0,0.353927625772286,1.0
18,6.0,330.0,0.3096590909090909,1.0
19,5.0,329.0,0.30740037950664134,1.0
20,7.0,196.0,0.2112676056338028,1.0
21,8.0,175.0,0.19089900110987792,1.0
22,9.0,166.0,0.18578623391158366,1.0
23,10.0,133.0,0.1545613015688553,1.0
24,11.0,109.0,0.1291866028708134,1.0
25,12.0,94.0,0.11442483262325015,1.0
26,13.0,52.0,0.06670942912123155,1.0
27,14.0,16.0,0.02151983860121049,1.0
,Class,Size,f1,IsTesting
0,1.0,8113.0,0.6581290401268447,0.0
1,2.0,3572.0,0.4596961112541849,0.0
2,3.0,3362.0,0.44488553658859337,0.0
3,4.0,2296.0,0.3529593094944513,0.0
4,5.0,1862.0,0.3074129106818557,0.0
5,6.0,1811.0,0.3003998667110963,0.0
6,7.0,1113.0,0.20968349660889224,0.0
7,8.0,957.0,0.18540089303047952,0.0
8,9.0,930.0,0.18128597911991415,0.0
9,10.0,759.0,0.15320952765442067,0.0
10,11.0,618.0,0.12840224392270932,0.0
11,12.0,534.0,0.11292027912877987,0.0
12,13.0,273.0,0.061101163831692035,0.0
13,14.0,94.0,0.021916530659827467,0.0
14,1.0,1434.0,0.6546203110704483,1.0
15,2.0,643.0,0.46043680630146794,1.0
16,3.0,593.0,0.44040103973264016,1.0
17,4.0,409.0,0.3461372464393612,1.0
18,5.0,332.0,0.30584983878397054,1.0
19,6.0,328.0,0.3032824780397596,1.0
20,7.0,197.0,0.20725933719095213,1.0
21,8.0,169.0,0.1831978319783198,1.0
22,9.0,163.0,0.1778505182760502,1.0
23,10.0,133.0,0.15002820078962212,1.0
24,11.0,109.0,0.12529002320185614,1.0
25,12.0,94.0,0.11091445427728613,1.0
26,13.0,49.0,0.06105919003115265,1.0
27,14.0,16.0,0.02079272254710851,1.0
,Class,Size,f1,IsTesting
0,1.0,8114.0,0.920924787825578,0.0
1,2.0,3580.0,0.8554673182651191,0.0
2,3.0,3362.0,0.8536960985626283,0.0
3,4.0,2299.0,0.7891834193204056,0.0
4,5.0,1865.0,0.7626588872681809,0.0
5,6.0,1811.0,0.7542735042735043,0.0
6,7.0,1107.0,0.6587807097361238,0.0
7,8.0,958.0,0.6216577540106952,0.0
8,9.0,930.0,0.6167970078204692,0.0
9,10.0,757.0,0.5679107348980377,0.0
10,11.0,617.0,0.5163793103448275,0.0
11,12.0,534.0,0.488929889298893,0.0
12,13.0,274.0,0.32563791008505466,0.0
13,14.0,94.0,0.14407436096049575,0.0
14,1.0,1433.0,0.6643356643356644,1.0
15,2.0,635.0,0.5035523978685613,1.0
16,3.0,593.0,0.5137946630483944,1.0
17,4.0,406.0,0.38312048861743475,1.0
18,5.0,329.0,0.3593099345627603,1.0
19,6.0,328.0,0.3236009732360097,1.0
20,7.0,203.0,0.2609299097848716,1.0
21,8.0,168.0,0.19822485207100593,1.0
22,9.0,163.0,0.20694752402069475,1.0
23,10.0,135.0,0.18251533742331288,1.0
24,11.0,110.0,0.15580286168521462,1.0
25,12.0,94.0,0.13680781758957655,1.0
26,13.0,48.0,0.07537248028045573,1.0
27,14.0,16.0,0.025925925925925925,1.0
,Class,Size,f1,IsTesting
0,1.0,8112.0,0.9239397125832457,0.0
1,2.0,3577.0,0.8552889324191969,0.0
2,3.0,3362.0,0.8545010915628611,0.0
3,4.0,2295.0,0.7888631090487239,0.0
4,5.0,1865.0,0.7677271782075276,0.0
5,6.0,1809.0,0.752895752895753,0.0
6,7.0,1114.0,0.6642512077294686,0.0
7,8.0,951.0,0.6234464225730602,0.0
8,9.0,927.0,0.6149110807113544,0.0
9,10.0,759.0,0.5715384615384616,0.0
10,11.0,618.0,0.5187742770824342,0.0
11,12.0,534.0,0.4888888888888889,0.0
12,13.0,270.0,0.3214723926380368,0.0
13,14.0,94.0,0.14185502727981295,0.0
14,1.0,1435.0,0.651336898395722,1.0
15,2.0,638.0,0.4993475424097434,1.0
16,3.0,593.0,0.5026737967914439,1.0
17,4.0,410.0,0.3639344262295082,1.0
18,6.0,330.0,0.33294117647058824,1.0
19,5.0,329.0,0.35348837209302325,1.0
20,7.0,196.0,0.2448700410396717,1.0
21,8.0,175.0,0.20483641536273114,1.0
22,9.0,166.0,0.203584229390681,1.0
23,10.0,133.0,0.1777445855115758,1.0
24,11.0,109.0,0.14285714285714285,1.0
25,12.0,94.0,0.14162077104642015,1.0
26,13.0,52.0,0.07601351351351351,1.0
27,14.0,16.0,0.028596961572832886,1.0
,Class,Size,f1,IsTesting
0,1.0,8113.0,0.9212455286459861,0.0
1,2.0,3572.0,0.8587182943266757,0.0
2,3.0,3362.0,0.8559300231541034,0.0
3,4.0,2296.0,0.7925,0.0
4,5.0,1862.0,0.7651372302535093,0.0
5,6.0,1811.0,0.7554791577137946,0.0
6,7.0,1113.0,0.6662621359223301,0.0
7,8.0,957.0,0.624452677669249,0.0
8,9.0,930.0,0.6198630136986302,0.0
9,10.0,759.0,0.5755117806102742,0.0
10,11.0,618.0,0.5223427331887202,0.0
11,12.0,534.0,0.4932526756630991,0.0
12,13.0,273.0,0.332719459791283,0.0
13,14.0,94.0,0.14476789929189615,0.0
14,1.0,1434.0,0.6369047619047619,1.0
15,2.0,643.0,0.5045434876676763,1.0
16,3.0,593.0,0.5024542614904061,1.0
17,4.0,409.0,0.36273972602739724,1.0
18,5.0,332.0,0.355194428322693,1.0
19,6.0,328.0,0.33077377436503247,1.0
20,7.0,197.0,0.25340599455040874,1.0
21,8.0,169.0,0.2047244094488189,1.0
22,9.0,163.0,0.21203438395415472,1.0
23,10.0,133.0,0.18479880774962743,1.0
24,11.0,109.0,0.13291634089132134,1.0
25,12.0,94.0,0.14184397163120568,1.0
26,13.0,49.0,0.06814310051107325,1.0
27,14.0,16.0,0.026881720430107527,1.0
,Class,Size,f1,IsTesting
0,1.0,8109.0,0.9232753062540296,0.0
1,2.0,3583.0,0.8603228962818004,0.0
2,3.0,3354.0,0.8575112830431979,0.0
3,4.0,2297.0,0.7964317573595004,0.0
4,5.0,1865.0,0.768940979489326,0.0
5,6.0,1817.0,0.7591679176495818,0.0
6,7.0,1112.0,0.6666666666666666,0.0
7,8.0,957.0,0.6263513513513513,0.0
8,9.0,928.0,0.6231535554792168,0.0
9,10.0,755.0,0.5717628705148206,0.0
10,11.0,616.0,0.5229157573112178,0.0
11,12.0,534.0,0.4960298925735638,0.0
12,13.0,274.0,0.33436150524367675,0.0
13,14.0,92.0,0.14012738853503184,0.0
14,1.0,1438.0,0.6472318801818668,1.0
15,2.0,632.0,0.49190371991247267,1.0
16,3.0,601.0,0.5066195939982348,1.0
17,4.0,408.0,0.3590585659551177,1.0
18,5.0,329.0,0.354577056778679,1.0
19,6.0,322.0,0.32978723404255317,1.0
20,7.0,198.0,0.2450646698434309,1.0
21,8.0,169.0,0.208955223880597,1.0
22,9.0,165.0,0.18889689978370583,1.0
23,10.0,137.0,0.17533432392273401,1.0
24,11.0,111.0,0.14219474497681608,1.0
25,12.0,94.0,0.13971742543171115,1.0
26,13.0,48.0,0.06949152542372881,1.0
27,14.0,18.0,0.028444444444444446,1.0
,Class,Size,f1,IsTesting
0,1.0,8114.0,0.9217411572752171,0.0
1,2.0,3580.0,0.8536022354513425,0.0
2,3.0,3362.0,0.8505747126436781,0.0
3,4.0,2299.0,0.7848683047551706,0.0
4,5.0,1865.0,0.7578076525336092,0.0
5,6.0,1811.0,0.7506884134717221,0.0
6,7.0,1107.0,0.6528652865286528,0.0
7,8.0,958.0,0.6155878467635403,0.0
8,9.0,930.0,0.6078761359811511,0.0
9,10.0,757.0,0.5643939393939394,0.0
10,11.0,617.0,0.5044737963357477,0.0
11,12.0,534.0,0.48069059518400725,0.0
12,13.0,274.0,0.3210463733650416,0.0
13,14.0,94.0,0.13897280966767372,0.0
14,1.0,1433.0,0.6604527296937417,1.0
15,2.0,635.0,0.4925373134328358,1.0
16,3.0,593.0,0.5051316376617582,1.0
17,4.0,406.0,0.36303630363036304,1.0
18,5.0,329.0,0.3516355140186916,1.0
19,6.0,328.0,0.3234244946492271,1.0
20,7.0,203.0,0.24812542603953647,1.0
21,8.0,168.0,0.20916905444126074,1.0
22,9.0,163.0,0.20475847152126891,1.0
23,10.0,135.0,0.1781437125748503,1.0
24,11.0,110.0,0.1533694810224632,1.0
25,12.0,94.0,0.13629160063391443,1.0
26,13.0,48.0,0.07495741056218058,1.0
27,14.0,16.0,0.026954177897574125,1.0
,Class,Size,f1,IsTesting
0,1.0,8112.0,0.9221311475409836,0.0
1,2.0,3577.0,0.8555324102438426,0.0
2,3.0,3362.0,0.8557852831642481,0.0
3,4.0,2295.0,0.7902160328512765,0.0
4,5.0,1865.0,0.7649269311064718,0.0
5,6.0,1809.0,0.7537041013528022,0.0
6,7.0,1114.0,0.6648517846339987,0.0
7,8.0,951.0,0.6268055089015788,0.0
8,9.0,927.0,0.6159643713600548,0.0
9,10.0,759.0,0.5726396917148362,0.0
10,11.0,618.0,0.5211754537597234,0.0
11,12.0,534.0,0.4886205294937297,0.0
12,13.0,270.0,0.3234932349323493,0.0
13,14.0,94.0,0.14241001564945227,0.0
14,1.0,1435.0,0.6526946107784432,1.0
15,2.0,638.0,0.5057880676758683,1.0
16,3.0,593.0,0.5147794452023647,1.0
17,4.0,410.0,0.3643542019176537,1.0
18,6.0,330.0,0.3414043583535109,1.0
19,5.0,329.0,0.35949670461354105,1.0
20,7.0,196.0,0.25792811839323465,1.0
21,8.0,175.0,0.2106038291605302,1.0
22,9.0,166.0,0.19596110695587135,1.0
23,10.0,133.0,0.17715617715617715,1.0
24,11.0,109.0,0.1527331189710611,1.0
25,12.0,94.0,0.14705882352941177,1.0
26,13.0,52.0,0.07407407407407407,1.0
27,14.0,16.0,0.015037593984962405,1.0
,Class,Size,f1,IsTesting
0,1.0,8113.0,0.9214549288350027,0.0
1,2.0,3572.0,0.855390653747087,0.0
2,3.0,3362.0,0.8547931123104601,0.0
3,4.0,2296.0,0.7918745545260156,0.0
4,5.0,1862.0,0.7642140468227425,0.0
5,6.0,1811.0,0.7513432194283258,0.0
6,7.0,1113.0,0.6652555185969157,0.0
7,8.0,957.0,0.6239516940623951,0.0
8,9.0,930.0,0.6122728830990743,0.0
9,10.0,759.0,0.5713184271395528,0.0
10,11.0,618.0,0.5196714223951578,0.0
11,12.0,534.0,0.4883936861652739,0.0
12,13.0,273.0,0.3268053855569155,0.0
13,14.0,94.0,0.1422986708365911,0.0
14,1.0,1434.0,0.6390438247011953,1.0
15,2.0,643.0,0.48890784982935154,1.0
16,3.0,593.0,0.4956293706293706,1.0
17,4.0,409.0,0.3605333333333333,1.0
18,5.0,332.0,0.3409090909090909,1.0
19,6.0,328.0,0.3302752293577982,1.0
20,7.0,197.0,0.24503311258278146,1.0
21,8.0,169.0,0.20235620235620236,1.0
22,9.0,163.0,0.19818562456385205,1.0
23,10.0,133.0,0.18037518037518038,1.0
24,11.0,109.0,0.13000755857898716,1.0
25,12.0,94.0,0.13861386138613863,1.0
26,13.0,49.0,0.06255144032921811,1.0
27,14.0,16.0,0.020761245674740483,1.0
,Class,Size,f1,IsTesting
0,1.0,8109.0,0.9234452554744526,0.0
1,2.0,3583.0,0.8576993304930006,0.0
2,3.0,3354.0,0.852994088923156,0.0
3,4.0,2297.0,0.7928406875775297,0.0
4,5.0,1865.0,0.7654628476546285,0.0
5,6.0,1817.0,0.756745272997663,0.0
6,7.0,1112.0,0.6592212496226985,0.0
7,8.0,957.0,0.624042624042624,0.0
8,9.0,928.0,0.6166383701188455,0.0
9,10.0,755.0,0.5667051134179162,0.0
10,11.0,616.0,0.5154905335628227,0.0
11,12.0,534.0,0.4905833716123105,0.0
12,13.0,274.0,0.33071816535908266,0.0
13,14.0,92.0,0.139426800929512,0.0
14,1.0,1438.0,0.6538360137094648,1.0
15,2.0,632.0,0.48940769563337655,1.0
16,3.0,601.0,0.5039232781168265,1.0
17,4.0,408.0,0.36763129689174706,1.0
18,5.0,329.0,0.3515981735159817,1.0
19,6.0,322.0,0.3348783314020857,1.0
20,7.0,198.0,0.2528276779773786,1.0
21,8.0,169.0,0.20168067226890757,1.0
22,9.0,165.0,0.20602662929222143,1.0
23,10.0,137.0,0.17758369723435224,1.0
24,11.0,111.0,0.12967200610221205,1.0
25,12.0,94.0,0.13569776407093292,1.0
26,13.0,48.0,0.07131011608623548,1.0
27,14.0,18.0,0.029565217391304348,1.0
,Class,Size,f1,IsTesting
0,1.0,8107.0,0.924327485380117,0.0
1,2.0,3583.0,0.8577364947445613,0.0
2,3.0,3355.0,0.8560030884056106,0.0
3,4.0,2297.0,0.7910048188470462,0.0
4,5.0,1850.0,0.7660020986358866,0.0
5,6.0,1807.0,0.756919116069513,0.0
6,7.0,1112.0,0.6646452395391146,0.0
7,8.0,956.0,0.629145728643216,0.0
8,9.0,924.0,0.6191292423723003,0.0
9,10.0,757.0,0.5748456790123457,0.0
10,11.0,617.0,0.5156521739130435,0.0
11,12.0,534.0,0.4921077065923863,0.0
12,13.0,274.0,0.33047735618115054,0.0
13,14.0,94.0,0.1456538762725137,0.0
14,1.0,1440.0,0.6509283819628647,1.0
15,2.0,632.0,0.4919600173837462,1.0
16,3.0,600.0,0.5074496056091148,1.0
17,4.0,408.0,0.3602821486706457,1.0
18,5.0,344.0,0.3649717514124294,1.0
19,6.0,332.0,0.3275058275058275,1.0
20,7.0,198.0,0.24307900067521945,1.0
21,8.0,170.0,0.20577871740662437,1.0
22,9.0,169.0,0.20465772759350742,1.0
23,10.0,135.0,0.18873445501097294,1.0
24,11.0,110.0,0.1466768525592055,1.0
25,12.0,94.0,0.1369649805447471,1.0
26,13.0,48.0,0.07525083612040134,1.0
27,14.0,16.0,0.026455026455026454,1.0
,Class,Size,f1,IsTesting
0,1.0,8111.0,0.9210680407541867,0.0
1,2.0,3582.0,0.8568639414276998,0.0
2,3.0,3358.0,0.8531756235536128,0.0
3,4.0,2296.0,0.7892392659896669,0.0
4,5.0,1858.0,0.7633173177355337,0.0
5,6.0,1819.0,0.7541053529537215,0.0
6,7.0,1111.0,0.662031438935913,0.0
7,8.0,958.0,0.6239144956579826,0.0
8,9.0,928.0,0.6143344709897611,0.0
9,10.0,759.0,0.5723053317990027,0.0
10,11.0,616.0,0.511265164644714,0.0
11,12.0,534.0,0.4900784494693124,0.0
12,13.0,274.0,0.3229737964655698,0.0
13,14.0,94.0,0.1442979053529868,0.0
14,1.0,1436.0,0.6536373507057546,1.0
15,2.0,633.0,0.5,1.0
16,3.0,597.0,0.5209553853086976,1.0
17,4.0,409.0,0.3600451467268623,1.0
18,5.0,336.0,0.35518474374255066,1.0
19,6.0,320.0,0.32432432432432434,1.0
20,7.0,199.0,0.25298664792691494,1.0
21,8.0,168.0,0.211070110701107,1.0
22,9.0,165.0,0.2062314540059347,1.0
23,10.0,133.0,0.1780185758513932,1.0
24,11.0,111.0,0.14457831325301204,1.0
25,12.0,94.0,0.14506927465362673,1.0
26,13.0,48.0,0.07746478873239436,1.0
27,14.0,16.0,0.0260707635009311,1.0
,Class,Size,f1,IsTesting
0,1.0,8114.0,0.9201756954612006,0.0
1,2.0,3578.0,0.8575262259087583,0.0
2,3.0,3362.0,0.8549089976928993,0.0
3,4.0,2298.0,0.7902595094205475,0.0
4,5.0,1865.0,0.76275775880025,0.0
5,6.0,1819.0,0.7525597269624573,0.0
6,7.0,1109.0,0.6634470268638696,0.0
7,8.0,954.0,0.6236631016042781,0.0
8,9.0,930.0,0.6189345096708517,0.0
9,10.0,749.0,0.5661252900232019,0.0
10,11.0,618.0,0.5159345391903531,0.0
11,12.0,534.0,0.4873096446700508,0.0
12,13.0,272.0,0.3176542455711668,0.0
13,14.0,94.0,0.14396284829721362,0.0
14,1.0,1433.0,0.6479470198675497,1.0
15,2.0,637.0,0.48031155344006926,1.0
16,3.0,593.0,0.4956063268892794,1.0
17,4.0,407.0,0.3573735199138859,1.0
18,5.0,329.0,0.3384968445209409,1.0
19,6.0,320.0,0.31990659661412724,1.0
20,7.0,201.0,0.2504970178926441,1.0
21,8.0,172.0,0.2143845089903181,1.0
22,9.0,163.0,0.18156028368794327,1.0
23,10.0,143.0,0.17893217893217894,1.0
24,11.0,109.0,0.13515565679574792,1.0
25,12.0,94.0,0.13528055342044581,1.0
26,13.0,50.0,0.07730263157894737,1.0
27,14.0,16.0,0.02608695652173913,1.0
,Class,Size,f1,IsTesting
0,1.0,8114.0,0.9203965507127354,0.0
1,2.0,3583.0,0.8610095098756401,0.0
2,3.0,3352.0,0.8547846272891411,0.0
3,4.0,2297.0,0.7962304409672831,0.0
4,5.0,1856.0,0.764063811922754,0.0
5,6.0,1819.0,0.7544987146529563,0.0
6,7.0,1109.0,0.6664643399089529,0.0
7,8.0,953.0,0.6260518343991922,0.0
8,9.0,921.0,0.6163911845730028,0.0
9,10.0,758.0,0.5739667825415218,0.0
10,11.0,617.0,0.5231702035513209,0.0
11,12.0,534.0,0.49116279069767443,0.0
12,13.0,274.0,0.3278084714548803,0.0
13,14.0,94.0,0.14588235294117646,0.0
14,1.0,1433.0,0.6470115250603056,1.0
15,2.0,632.0,0.4892590968873301,1.0
16,3.0,603.0,0.5061728395061729,1.0
17,4.0,408.0,0.35815991237677985,1.0
18,5.0,338.0,0.3489312536106297,1.0
19,6.0,320.0,0.31923764145324596,1.0
20,7.0,201.0,0.2587601078167116,1.0
21,8.0,173.0,0.21468926553672316,1.0
22,9.0,172.0,0.2059659090909091,1.0
23,10.0,134.0,0.1824925816023739,1.0
24,11.0,110.0,0.13509316770186336,1.0
25,12.0,94.0,0.13679245283018868,1.0
26,13.0,48.0,0.07763713080168777,1.0
27,14.0,16.0,0.021447721179624665,1.0
,Class,Size,f1,IsTesting
0,1.0,8111.0,0.9230318307051996,0.0
1,2.0,3581.0,0.8599412340842312,0.0
2,3.0,3362.0,0.857915057915058,0.0
3,4.0,2299.0,0.7943541182776488,0.0
4,5.0,1861.0,0.7661273376759824,0.0
5,6.0,1819.0,0.7587390092215313,0.0
6,7.0,1113.0,0.6638167938931298,0.0
7,8.0,958.0,0.6286677908937606,0.0
8,9.0,929.0,0.6222069439669989,0.0
9,10.0,759.0,0.5727626459143969,0.0
10,11.0,616.0,0.5179666958808063,0.0
11,12.0,534.0,0.4934456928838951,0.0
12,13.0,273.0,0.32754342431761785,0.0
13,14.0,94.0,0.14444444444444443,0.0
14,1.0,1436.0,0.65005359056806,1.0
15,2.0,634.0,0.4971553610503282,1.0
16,3.0,593.0,0.4982078853046595,1.0
17,4.0,406.0,0.3637362637362637,1.0
18,5.0,333.0,0.35348837209302325,1.0
19,6.0,320.0,0.32477611940298506,1.0
20,7.0,197.0,0.2501708817498291,1.0
21,8.0,168.0,0.21285714285714286,1.0
22,9.0,164.0,0.1927536231884058,1.0
23,10.0,133.0,0.17691154422788605,1.0
24,11.0,111.0,0.1474010861132661,1.0
25,12.0,94.0,0.13174603174603175,1.0
26,13.0,49.0,0.07155025553662692,1.0
27,14.0,16.0,0.026929982046678635,1.0
,Class,Size,f1,IsTesting
0,1.0,8109.0,0.9242929913929387,0.0
1,2.0,3578.0,0.8606045771631379,0.0
2,3.0,3354.0,0.8571060098013928,0.0
3,4.0,2295.0,0.791181215271554,0.0
4,5.0,1864.0,0.768425460636516,0.0
5,6.0,1811.0,0.7565123789020453,0.0
6,7.0,1104.0,0.6664628553959034,0.0
7,8.0,955.0,0.6307277628032345,0.0
8,9.0,930.0,0.6244002741603838,0.0
9,10.0,759.0,0.5767441860465117,0.0
10,11.0,618.0,0.5248041775456919,0.0
11,12.0,534.0,0.4950957496496964,0.0
12,13.0,274.0,0.33106856084002473,0.0
13,14.0,94.0,0.1456848772763262,0.0
14,1.0,1438.0,0.6480358555233324,1.0
15,2.0,637.0,0.48669527896995707,1.0
16,3.0,601.0,0.4989135158626684,1.0
17,4.0,410.0,0.36769394261424015,1.0
18,5.0,330.0,0.3435722411831627,1.0
19,6.0,328.0,0.32873563218390806,1.0
20,7.0,206.0,0.24621461487820934,1.0
21,8.0,171.0,0.21226740179186768,1.0
22,9.0,163.0,0.1984626135569532,1.0
23,10.0,133.0,0.17271407837445574,1.0
24,11.0,109.0,0.14145974416854779,1.0
25,12.0,94.0,0.14166031987814165,1.0
26,13.0,48.0,0.06748971193415639,1.0
27,14.0,16.0,0.02422145328719723,1.0


==> figures/yaning/NIH_VGG16/results/NIH_VGG16_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,1.0,8114.0,0.5063107427409387,0.0
1,2.0,3580.0,0.5070173633415145,0.0
2,3.0,3362.0,0.5072966929504531,0.0
3,4.0,2299.0,0.5042518908625888,0.0
4,5.0,1865.0,0.5070285964357079,0.0
5,6.0,1811.0,0.5061923307196413,0.0
6,7.0,1107.0,0.5068450217670746,0.0
7,8.0,958.0,0.5067747722823946,0.0
8,9.0,930.0,0.5072966929504531,0.0
9,10.0,757.0,0.5072966929504531,0.0
10,11.0,617.0,0.5064863201789782,0.0
11,12.0,534.0,0.5072966929504531,0.0
12,13.0,274.0,0.505471875432205,0.0
13,14.0,94.0,0.5072966929504531,0.0
14,1.0,1433.0,0.5062719408821343,1.0
15,2.0,635.0,0.5065312943666473,1.0
16,3.0,593.0,0.5073186959414504,1.0
17,4.0,406.0,0.5048556417542583,1.0
18,5.0,329.0,0.5073186959414504,1.0
19,6.0,328.0,0.5027455252097431,1.0
20,7.0,203.0,0.5073186959414504,1.0
21,8.0,168.0,0.5073186959414504,1.0
22,9.0,163.0,0.5073186959414504,1.0
23,10.0,135.0,0.5073186959414504,1.0
24,11.0,110.0,0.502773241395996,1.0
25,12.0,94.0,0.5073186959414504,1.0
26,13.0,48.0,0.5073186959414504,1.0
27,14.0,16.0,0.5073186959414504,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8112.0,0.5179277594538549,0.0
1,2.0,3577.0,0.5214939220784249,0.0
2,3.0,3362.0,0.5224634566004064,0.0
3,4.0,2295.0,0.5119367963361949,0.0
4,5.0,1865.0,0.522075984570321,0.0
5,6.0,1809.0,0.5176370532217021,0.0
6,7.0,1114.0,0.5212656784974776,0.0
7,8.0,951.0,0.517354554045658,0.0
8,9.0,927.0,0.5204546802966832,0.0
9,10.0,759.0,0.5206358930148314,0.0
10,11.0,618.0,0.5177578086677728,0.0
11,12.0,534.0,0.5226121775998116,0.0
12,13.0,270.0,0.5189084738961078,0.0
13,14.0,94.0,0.5172930286636414,0.0
14,1.0,1435.0,0.5109240030202062,1.0
15,2.0,638.0,0.5155415469565054,1.0
16,3.0,593.0,0.5178926441351889,1.0
17,4.0,410.0,0.5069170343790913,1.0
18,6.0,330.0,0.5133471895897344,1.0
19,5.0,329.0,0.51029385994066,1.0
20,7.0,196.0,0.5153416237270256,1.0
21,8.0,175.0,0.5093212155637603,1.0
22,9.0,166.0,0.5178926441351889,1.0
23,10.0,133.0,0.5178926441351889,1.0
24,11.0,109.0,0.5133054881718861,1.0
25,12.0,94.0,0.5178926441351889,1.0
26,13.0,52.0,0.5178926441351889,1.0
27,14.0,16.0,0.5178926441351889,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8113.0,0.5038437890751832,0.0
1,2.0,3572.0,0.50473479405537,0.0
2,3.0,3362.0,0.5050147492625369,0.0
3,4.0,2296.0,0.5037081290534776,0.0
4,5.0,1862.0,0.5050147492625369,0.0
5,6.0,1811.0,0.5028060248009135,0.0
6,7.0,1113.0,0.5050147492625369,0.0
7,8.0,957.0,0.5039698171831221,0.0
8,9.0,930.0,0.5044771148539346,0.0
9,10.0,759.0,0.5050147492625369,0.0
10,11.0,618.0,0.5050147492625369,0.0
11,12.0,534.0,0.5050147492625369,0.0
12,13.0,273.0,0.5050147492625369,0.0
13,14.0,94.0,0.5050147492625369,0.0
14,1.0,1434.0,0.5048556142396599,1.0
15,2.0,643.0,0.5059016393442624,1.0
16,3.0,593.0,0.5059016393442624,1.0
17,4.0,409.0,0.4961216882440178,1.0
18,5.0,332.0,0.5059016393442624,1.0
19,6.0,328.0,0.5059016393442624,1.0
20,7.0,197.0,0.5059016393442624,1.0
21,8.0,169.0,0.5059016393442624,1.0
22,9.0,163.0,0.5059016393442624,1.0
23,10.0,133.0,0.5059016393442624,1.0
24,11.0,109.0,0.5013144833809595,1.0
25,12.0,94.0,0.5059016393442624,1.0
26,13.0,49.0,0.5059016393442624,1.0
27,14.0,16.0,0.5059016393442624,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8114.0,0.9198152886623936,0.0
1,2.0,3580.0,0.9240023754686998,0.0
2,3.0,3362.0,0.9296819390431882,0.0
3,4.0,2299.0,0.9174195400848434,0.0
4,5.0,1865.0,0.9256525170056867,0.0
5,6.0,1811.0,0.9223357293674378,0.0
6,7.0,1107.0,0.9255508001708239,0.0
7,8.0,958.0,0.9204221163161358,0.0
8,9.0,930.0,0.9226703036239229,0.0
9,10.0,757.0,0.9224863573731596,0.0
10,11.0,617.0,0.9204491851352247,0.0
11,12.0,534.0,0.9312905766697125,0.0
12,13.0,274.0,0.9240869899122833,0.0
13,14.0,94.0,0.9297167460856024,0.0
14,1.0,1433.0,0.5816127688795472,1.0
15,2.0,635.0,0.5971552957077969,1.0
16,3.0,593.0,0.629619344784293,1.0
17,4.0,406.0,0.5755754500850515,1.0
18,5.0,329.0,0.6096651681439552,1.0
19,6.0,328.0,0.55618640767246,1.0
20,7.0,203.0,0.6137527899865294,1.0
21,8.0,168.0,0.549508126603935,1.0
22,9.0,163.0,0.5801464555551474,1.0
23,10.0,135.0,0.5914393435351519,1.0
24,11.0,110.0,0.5961531482489566,1.0
25,12.0,94.0,0.597507113432709,1.0
26,13.0,48.0,0.5986152694610779,1.0
27,14.0,16.0,0.5881986027944112,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8112.0,0.9227693401784974,0.0
1,2.0,3577.0,0.9236016217009791,0.0
2,3.0,3362.0,0.9301380696963597,0.0
3,4.0,2295.0,0.9168247861570202,0.0
4,5.0,1865.0,0.9302494708953779,0.0
5,6.0,1809.0,0.9204179315412105,0.0
6,7.0,1114.0,0.9290596421979804,0.0
7,8.0,951.0,0.9232507705009858,0.0
8,9.0,927.0,0.9202408235536402,0.0
9,10.0,759.0,0.9248031202223109,0.0
10,11.0,618.0,0.9215892593680954,0.0
11,12.0,534.0,0.9297253271474489,0.0
12,13.0,270.0,0.920528489860724,0.0
13,14.0,94.0,0.9193858578670282,0.0
14,1.0,1435.0,0.5642179443663223,1.0
15,2.0,638.0,0.5896709606519712,1.0
16,3.0,593.0,0.6153757611721464,1.0
17,4.0,410.0,0.5459252614394932,1.0
18,6.0,330.0,0.5686155792517622,1.0
19,5.0,329.0,0.6018337794912391,1.0
20,7.0,196.0,0.5964603535251078,1.0
21,8.0,175.0,0.5512562718924547,1.0
22,9.0,166.0,0.5675385438373773,1.0
23,10.0,133.0,0.5871961215165149,1.0
24,11.0,109.0,0.5618460490877366,1.0
25,12.0,94.0,0.6185511047192025,1.0
26,13.0,52.0,0.5725200081561911,1.0
27,14.0,16.0,0.6398277004638834,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8113.0,0.9200877938353792,0.0
1,2.0,3572.0,0.9264697235462975,0.0
2,3.0,3362.0,0.9307829656107914,0.0
3,4.0,2296.0,0.9192199079070436,0.0
4,5.0,1862.0,0.9263211758853519,0.0
5,6.0,1811.0,0.9213554010317153,0.0
6,7.0,1113.0,0.929249656115577,0.0
7,8.0,957.0,0.9203142193987479,0.0
8,9.0,930.0,0.9225473403749167,0.0
9,10.0,759.0,0.9267655391933961,0.0
10,11.0,618.0,0.9230432167712002,0.0
11,12.0,534.0,0.9322428822379105,0.0
12,13.0,273.0,0.9323251969269668,0.0
13,14.0,94.0,0.9253499027176301,0.0
14,1.0,1434.0,0.5546528111210187,1.0
15,2.0,643.0,0.5976059964816561,1.0
16,3.0,593.0,0.6189671854698255,1.0
17,4.0,409.0,0.5489077718545834,1.0
18,5.0,332.0,0.6051056685759431,1.0
19,6.0,328.0,0.5710915633746501,1.0
20,7.0,197.0,0.6163435133560788,1.0
21,8.0,169.0,0.5673392181588903,1.0
22,9.0,163.0,0.5982500251433169,1.0
23,10.0,133.0,0.6104277086158018,1.0
24,11.0,109.0,0.5341705519627011,1.0
25,12.0,94.0,0.6229856993372864,1.0
26,13.0,49.0,0.5524255603880897,1.0
27,14.0,16.0,0.6130122950819672,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8109.0,0.9223316821195086,0.0
1,2.0,3583.0,0.9274882760254469,0.0
2,3.0,3354.0,0.9323752389263518,0.0
3,4.0,2297.0,0.9225495452536787,0.0
4,5.0,1865.0,0.9291917326971443,0.0
5,6.0,1817.0,0.9237650283956487,0.0
6,7.0,1112.0,0.9286049099301568,0.0
7,8.0,957.0,0.9210244539187904,0.0
8,9.0,928.0,0.9253837799375991,0.0
9,10.0,755.0,0.9221288986861719,0.0
10,11.0,616.0,0.9228997338113116,0.0
11,12.0,534.0,0.9338894463459679,0.0
12,13.0,274.0,0.9312239825552684,0.0
13,14.0,92.0,0.9149593046752305,0.0
14,1.0,1438.0,0.5572988429595847,1.0
15,2.0,632.0,0.5811958694203863,1.0
16,3.0,601.0,0.6141130538598227,1.0
17,4.0,408.0,0.538536400569555,1.0
18,5.0,329.0,0.6016212089609966,1.0
19,6.0,322.0,0.5698054299204257,1.0
20,7.0,198.0,0.591121070801284,1.0
21,8.0,169.0,0.5714868588593798,1.0
22,9.0,165.0,0.5335453132255265,1.0
23,10.0,137.0,0.5672325505623987,1.0
24,11.0,111.0,0.5509900306702438,1.0
25,12.0,94.0,0.6099798715749783,1.0
26,13.0,48.0,0.5636589495891627,1.0
27,14.0,18.0,0.5810200607002738,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8114.0,0.9204027018307931,0.0
1,2.0,3580.0,0.9236776469907552,0.0
2,3.0,3362.0,0.9282761169092328,0.0
3,4.0,2299.0,0.9158538056801052,0.0
4,5.0,1865.0,0.9241880039036013,0.0
5,6.0,1811.0,0.9222676571397825,0.0
6,7.0,1107.0,0.924453436406005,0.0
7,8.0,958.0,0.9194652515206767,0.0
8,9.0,930.0,0.9185190598579385,0.0
9,10.0,757.0,0.9251091651121252,0.0
10,11.0,617.0,0.9127758696033246,0.0
11,12.0,534.0,0.9283535409501217,0.0
12,13.0,274.0,0.9257359188172039,0.0
13,14.0,94.0,0.922396891017856,0.0
14,1.0,1433.0,0.5727119847302371,1.0
15,2.0,635.0,0.5817855103441412,1.0
16,3.0,593.0,0.6172876282286467,1.0
17,4.0,406.0,0.5464571677662737,1.0
18,5.0,329.0,0.5975000353902125,1.0
19,6.0,328.0,0.5546873732210376,1.0
20,7.0,203.0,0.5883290889485397,1.0
21,8.0,168.0,0.5745770364033838,1.0
22,9.0,163.0,0.5756360489654637,1.0
23,10.0,135.0,0.5807939676203149,1.0
24,11.0,110.0,0.5900532268795742,1.0
25,12.0,94.0,0.5975000353902125,1.0
26,13.0,48.0,0.5983865602129075,1.0
27,14.0,16.0,0.6088032268795742,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8112.0,0.9210297459056892,0.0
1,2.0,3577.0,0.9236164872164634,0.0
2,3.0,3362.0,0.9311761040892162,0.0
3,4.0,2295.0,0.917772810324093,0.0
4,5.0,1865.0,0.9267905490847744,0.0
5,6.0,1809.0,0.9207123609370412,0.0
6,7.0,1114.0,0.9289052385597,0.0
7,8.0,951.0,0.9261740116738933,0.0
8,9.0,927.0,0.920535252949471,0.0
9,10.0,759.0,0.9250975496181418,0.0
10,11.0,618.0,0.9235018117412727,0.0
11,12.0,534.0,0.9281470973672499,0.0
12,13.0,270.0,0.9226747711084067,0.0
13,14.0,94.0,0.9196802872628591,0.0
14,1.0,1435.0,0.5731709626099386,1.0
15,2.0,638.0,0.6005419935974539,1.0
16,3.0,593.0,0.6326353291158056,1.0
17,4.0,410.0,0.5493033667911231,1.0
18,6.0,330.0,0.5826736550394602,1.0
19,5.0,329.0,0.6113279794384654,1.0
20,7.0,196.0,0.6222376624606105,1.0
21,8.0,175.0,0.5639723563381616,1.0
22,9.0,166.0,0.549979241019745,1.0
23,10.0,133.0,0.5839723563381615,1.0
24,11.0,109.0,0.5911807442804944,1.0
25,12.0,94.0,0.6341243320220521,1.0
26,13.0,52.0,0.5592470816128867,1.0
27,14.0,16.0,0.4054009277667329,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8113.0,0.9202347447030459,0.0
1,2.0,3572.0,0.9235591308340518,0.0
2,3.0,3362.0,0.9301032711600589,0.0
3,4.0,2296.0,0.9193422445602458,0.0
4,5.0,1862.0,0.9263272593620588,0.0
5,6.0,1811.0,0.9180635220033587,0.0
6,7.0,1113.0,0.9296171552608354,0.0
7,8.0,957.0,0.9213506440665428,0.0
8,9.0,930.0,0.9155647540203635,0.0
9,10.0,759.0,0.9235995196287619,0.0
10,11.0,618.0,0.9217031818311997,0.0
11,12.0,534.0,0.9279665904345232,0.0
12,13.0,273.0,0.9244682161496321,0.0
13,14.0,94.0,0.9194997803301325,0.0
14,1.0,1434.0,0.5496200013718362,1.0
15,2.0,643.0,0.5757315860592,1.0
16,3.0,593.0,0.6082415060957067,1.0
17,4.0,409.0,0.5433668684115596,1.0
18,5.0,332.0,0.5819711633418923,1.0
19,6.0,328.0,0.5691883246701319,1.0
20,7.0,197.0,0.5997070816343514,1.0
21,8.0,169.0,0.562116597148123,1.0
22,9.0,163.0,0.565746756512119,1.0
23,10.0,133.0,0.6000887464563047,1.0
24,11.0,109.0,0.5246593472702663,1.0
25,12.0,94.0,0.6142064876177189,1.0
26,13.0,49.0,0.5179190364670458,1.0
27,14.0,16.0,0.5051639344262295,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8109.0,0.9223017336548093,0.0
1,2.0,3583.0,0.9263841583437917,0.0
2,3.0,3354.0,0.9295393796723638,0.0
3,4.0,2297.0,0.9216965165253123,0.0
4,5.0,1865.0,0.9291270034292002,0.0
5,6.0,1817.0,0.9248505910533811,0.0
6,7.0,1112.0,0.925764224483456,0.0
7,8.0,957.0,0.9243077094447033,0.0
8,9.0,928.0,0.9239811681698862,0.0
9,10.0,755.0,0.9228365004375272,0.0
10,11.0,616.0,0.9209583289401504,0.0
11,12.0,534.0,0.9347570302388517,0.0
12,13.0,274.0,0.9347570302388517,0.0
13,14.0,92.0,0.9238874650214604,0.0
14,1.0,1438.0,0.5597353271208161,1.0
15,2.0,632.0,0.5763657561625584,1.0
16,3.0,601.0,0.6094461706616,1.0
17,4.0,408.0,0.548924083290878,1.0
18,5.0,329.0,0.5966660524189548,1.0
19,6.0,322.0,0.5773387100111314,1.0
20,7.0,198.0,0.6083789258339558,1.0
21,8.0,169.0,0.5546164489945559,1.0
22,9.0,165.0,0.5740354914905215,1.0
23,10.0,137.0,0.5738364204885308,1.0
24,11.0,111.0,0.5114638289188589,1.0
25,12.0,94.0,0.5966660524189548,1.0
26,13.0,48.0,0.5764976127026427,1.0
27,14.0,18.0,0.6008031682581982,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8107.0,0.9232402305689895,0.0
1,2.0,3583.0,0.9254954080667472,0.0
2,3.0,3355.0,0.9315000424700586,0.0
3,4.0,2297.0,0.9181902565573765,0.0
4,5.0,1850.0,0.9290651933138979,0.0
5,6.0,1807.0,0.9239237763019773,0.0
6,7.0,1112.0,0.9286277054663382,0.0
7,8.0,956.0,0.9269307366815334,0.0
8,9.0,924.0,0.9244583137070184,0.0
9,10.0,757.0,0.9278959262925833,0.0
10,11.0,617.0,0.9163730035552576,0.0
11,12.0,534.0,0.9320766317185948,0.0
12,13.0,274.0,0.928522679997662,0.0
13,14.0,94.0,0.9305028011344846,0.0
14,1.0,1440.0,0.5603254862953139,1.0
15,2.0,632.0,0.5820686297552295,1.0
16,3.0,600.0,0.6167838196286473,1.0
17,4.0,408.0,0.5411465647266864,1.0
18,5.0,344.0,0.6037605638146938,1.0
19,6.0,332.0,0.5574765907129846,1.0
20,7.0,198.0,0.5888292741741017,1.0
21,8.0,170.0,0.5636955843345295,1.0
22,9.0,169.0,0.5632779024688839,1.0
23,10.0,135.0,0.612061597406425,1.0
24,11.0,110.0,0.5706474559922836,1.0
25,12.0,94.0,0.602368926011626,1.0
26,13.0,48.0,0.6030338196286472,1.0
27,14.0,16.0,0.6030338196286472,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8111.0,0.919828329893469,0.0
1,2.0,3582.0,0.9250822567559628,0.0
2,3.0,3358.0,0.9290369950427244,0.0
3,4.0,2296.0,0.9173535483669406,0.0
4,5.0,1858.0,0.9266506176370335,0.0
5,6.0,1819.0,0.9209742296004552,0.0
6,7.0,1111.0,0.9277922011172329,0.0
7,8.0,958.0,0.9224668251558372,0.0
8,9.0,928.0,0.9199067142926886,0.0
9,10.0,759.0,0.9264290213209926,0.0
10,11.0,616.0,0.9138890250853442,0.0
11,12.0,534.0,0.9321839324251953,0.0
12,13.0,274.0,0.9185695635250066,0.0
13,14.0,94.0,0.92967377225307,0.0
14,1.0,1436.0,0.5767003706709364,1.0
15,2.0,633.0,0.5990284982149743,1.0
16,3.0,597.0,0.6415674171381844,1.0
17,4.0,409.0,0.5474558650828794,1.0
18,5.0,336.0,0.6009326959130108,1.0
19,6.0,320.0,0.56998031496063,1.0
20,7.0,199.0,0.6097416214932933,1.0
21,8.0,168.0,0.583075553055868,1.0
22,9.0,165.0,0.578692436172751,1.0
23,10.0,133.0,0.5898111420282991,1.0
24,11.0,111.0,0.5628857203660353,1.0
25,12.0,94.0,0.6308845702797787,1.0
26,13.0,48.0,0.6158136482939632,1.0
27,14.0,16.0,0.5949803149606299,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8114.0,0.9190709502350451,0.0
1,2.0,3578.0,0.9261655963573165,0.0
2,3.0,3362.0,0.9309539303795271,0.0
3,4.0,2298.0,0.9186508595044574,0.0
4,5.0,1865.0,0.9258541158621247,0.0
5,6.0,1819.0,0.9198512005520303,0.0
6,7.0,1109.0,0.9304608310875409,0.0
7,8.0,954.0,0.923963108055289,0.0
8,9.0,930.0,0.9252919780086265,0.0
9,10.0,749.0,0.9236209327439726,0.0
10,11.0,618.0,0.9195972290786756,0.0
11,12.0,534.0,0.9293514198353753,0.0
12,13.0,272.0,0.9129105738340535,0.0
13,14.0,94.0,0.929650248427295,0.0
14,1.0,1433.0,0.5547191671244673,1.0
15,2.0,637.0,0.5636278140552458,1.0
16,3.0,593.0,0.6035400819848589,1.0
17,4.0,407.0,0.5358544291390036,1.0
18,5.0,329.0,0.5763202887537995,1.0
19,6.0,320.0,0.5561170212765958,1.0
20,7.0,201.0,0.5981412750079391,1.0
21,8.0,172.0,0.578573416625433,1.0
22,9.0,163.0,0.5206300580864117,1.0
23,10.0,143.0,0.5615584548430292,1.0
24,11.0,109.0,0.5362489020105408,1.0
25,12.0,94.0,0.5960771276595744,1.0
26,13.0,50.0,0.5979920212765958,1.0
27,14.0,16.0,0.5967420212765957,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8114.0,0.9193634200629722,0.0
1,2.0,3583.0,0.9286832189847146,0.0
2,3.0,3352.0,0.9302714502038701,0.0
3,4.0,2297.0,0.923314544704012,0.0
4,5.0,1856.0,0.9262414320983645,0.0
5,6.0,1819.0,0.9199968822320111,0.0
6,7.0,1109.0,0.9309802850569167,0.0
7,8.0,953.0,0.9238725516120597,0.0
8,9.0,921.0,0.9218246156694453,0.0
9,10.0,758.0,0.926045248857531,0.0
10,11.0,617.0,0.9254048619312599,0.0
11,12.0,534.0,0.9303217304323435,0.0
12,13.0,274.0,0.9231659853326961,0.0
13,14.0,94.0,0.9306205590242632,0.0
14,1.0,1433.0,0.5594070516676817,1.0
15,2.0,632.0,0.5797182956720277,1.0
16,3.0,603.0,0.6142161649753003,1.0
17,4.0,408.0,0.5389978935871431,1.0
18,5.0,338.0,0.5850081615996736,1.0
19,6.0,320.0,0.5570125994694961,1.0
20,7.0,201.0,0.6158745397680034,1.0
21,8.0,173.0,0.5775689578509989,1.0
22,9.0,172.0,0.5597742273764728,1.0
23,10.0,134.0,0.5972178233500931,1.0
24,11.0,110.0,0.5337171449240415,1.0
25,12.0,94.0,0.6010285569163045,1.0
26,13.0,48.0,0.6174292661361627,1.0
27,14.0,16.0,0.513262599469496,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8111.0,0.9220709458081523,0.0
1,2.0,3581.0,0.9271081992668734,0.0
2,3.0,3362.0,0.9324294706806622,0.0
3,4.0,2299.0,0.9202134540435759,0.0
4,5.0,1861.0,0.9265328149132762,0.0
5,6.0,1819.0,0.922998564380288,0.0
6,7.0,1113.0,0.9250622359077952,0.0
7,8.0,958.0,0.9231724422938907,0.0
8,9.0,929.0,0.9238252644858002,0.0
9,10.0,759.0,0.9215908645118955,0.0
10,11.0,616.0,0.9164501718712027,0.0
11,12.0,534.0,0.9301880725473056,0.0
12,13.0,273.0,0.9202588631798942,0.0
13,14.0,94.0,0.9207849328548999,0.0
14,1.0,1436.0,0.562074319327918,1.0
15,2.0,634.0,0.5876700856961157,1.0
16,3.0,593.0,0.6085232570272607,1.0
17,4.0,406.0,0.547356026862531,1.0
18,5.0,333.0,0.5961770153386919,1.0
19,6.0,320.0,0.5647205588822355,1.0
20,7.0,197.0,0.6041875639583776,1.0
21,8.0,168.0,0.5831729398346164,1.0
22,9.0,164.0,0.5452083637602843,1.0
23,10.0,133.0,0.5833295814386263,1.0
24,11.0,111.0,0.5676484868101634,1.0
25,12.0,94.0,0.5812099205843632,1.0
26,13.0,49.0,0.568291987453664,1.0
27,14.0,16.0,0.6084705588822354,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,8109.0,0.9232688413930615,0.0
1,2.0,3578.0,0.9279233182211805,0.0
2,3.0,3354.0,0.9319660287096122,0.0
3,4.0,2295.0,0.9174152630644553,0.0
4,5.0,1864.0,0.9288084063971341,0.0
5,6.0,1811.0,0.9216784862382578,0.0
6,7.0,1104.0,0.9302467966440708,0.0
7,8.0,955.0,0.9266397323751582,0.0
8,9.0,930.0,0.9263723225907748,0.0
9,10.0,759.0,0.9267059534293146,0.0
10,11.0,618.0,0.9244514540241187,0.0
11,12.0,534.0,0.9328420580021558,0.0
12,13.0,274.0,0.9256384712447266,0.0
13,14.0,94.0,0.9259490784818752,0.0
14,1.0,1438.0,0.5539874494121293,1.0
15,2.0,637.0,0.571712769988632,1.0
16,3.0,601.0,0.6041952625376803,1.0
17,4.0,410.0,0.5486090444458821,1.0
18,5.0,330.0,0.5842335825094446,1.0
19,6.0,328.0,0.5626334346897846,1.0
20,7.0,206.0,0.5805413200793181,1.0
21,8.0,171.0,0.5769502225945057,1.0
22,9.0,163.0,0.5622406470195765,1.0
23,10.0,133.0,0.5740262459863186,1.0
24,11.0,109.0,0.5578504854841457,1.0
25,12.0,94.0,0.6213386759975168,1.0
26,13.0,48.0,0.5537411582670203,1.0
27,14.0,16.0,0.5641578249336869,1.0


==> figures/yaning/NIH_VGG16/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
VGG16,none,NIH,roc_auc,0.9644826452800412,0.0016405904218894283,0.6433436118715876,0.009492266257659273
VGG16,none,NIH,roc_auc_par,0.9648171921285826,0.0016375286541167444,0.6453246039333698,0.011559767673641055
VGG16,none,NIH,roc_auc_meanSub,0.9244897857400429,0.0014912904934599135,0.5774819480040135,0.007936672755259905
VGG16,none,NIH,roc_auc_stdSub,0.004320095001107923,0.0004968524451897378,0.0277561113137045,0.010589469126181677
VGG16,none,NIH,balanced_accuracy,0.923931964218928,0.00120026968770209,0.5761431209260885,0.008059972430099713
VGG16,none,NIH,balanced_accuracy_par,0.9244897857352301,0.0014912904921990015,0.5775210865715188,0.007867281894318666
VGG16,none,NIH,balanced_accuracy_meanSub,0.9244897857400429,0.0014912904934599421,0.5774819480040135,0.007936672755259905
VGG16,none,NIH,balanced_accuracy_stdSub,0.004320095001107924,0.0004968524451897402,0.0277561113137045,0.010589469126181666
VGG16,none,NIH,f1,0.9679735135785545,0.0008837270801043785,0.8306541674998064,0.003404039121248456
VGG16,none,NIH,f1_par,0.9843811866876795,0.0013202176676364295,0.9106337002727173,0.009074277885850997
VGG16,none,NIH,f1_meanSub,0.6354878086020533,0.0029111445814454157,0.278846986139563,0.003209020595142662
VGG16,none,NIH,f1_stdSub,0.2093195883377878,0.0005789228984809922,0.17257066178424346,0.0015429624878707546


==> figures/yaning/NIH_VGG16/results_parPriorPred/VGG16_none_balanced_accuracy.csv <==
,NIH
noWeight_full,0.576143121
noWeight_sc_0,0.562245212
noWeight_sc_1,0.581825094
noWeight_sc_2,0.615643664
noWeight_sc_3,0.544747131
noWeight_sc_4,0.590524321
noWeight_sc_5,0.568048291
noWeight_sc_6,0.601596835
noWeight_sc_7,0.571831911
noWeight_sc_8,0.559522117
noWeight_sc_9,0.585669634
noWeight_sc_10,0.554635534
noWeight_sc_11,0.607540468
noWeight_sc_12,0.580835219
noWeight_sc_13,0.56008184
par_full,0.577521087
par_sc_0,0.562245212
par_sc_1,0.581825094
par_sc_2,0.615643664
par_sc_3,0.544747131
par_sc_4,0.590524321
par_sc_5,0.568048291
par_sc_6,0.601596835
par_sc_7,0.571831911
par_sc_8,0.559522117
par_sc_9,0.585669634
par_sc_10,0.554635534
par_sc_11,0.607540468
par_sc_12,0.580835219
par_sc_13,0.56008184
predPar_full,0.548575038
predPar_sc_0,0.538633663
predPar_sc_1,0.552862792
predPar_sc_2,0.572409385
predPar_sc_3,0.531482464
predPar_sc_4,0.556583264
predPar_sc_5,0.544400685
predPar_sc_6,0.567535546
predPar_sc_7,0.548521716
predPar_sc_8,0.525483339
predPar_sc_9,0.558156937
predPar_sc_10,0.535246612
predPar_sc_11,0.570474307
predPar_sc_12,0.550575773
predPar_sc_13,0.544387744
acc_maj_sc_0,0.275719235
acc_min_sc_0,0.848771189
acc_min_sc_1,0.887930953
acc_min_sc_2,0.955568093
acc_min_sc_3,0.813775027
acc_min_sc_4,0.905329408
acc_min_sc_5,0.860377347
acc_min_sc_6,0.927474436
acc_min_sc_7,0.867944588
acc_min_sc_8,0.843325
acc_min_sc_9,0.895620032
acc_min_sc_10,0.833551834
acc_min_sc_11,0.939361702
acc_min_sc_12,0.885951204
acc_min_sc_13,0.844444444
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14

==> figures/yaning/NIH_VGG16/results_parPriorPred/VGG16_none_f1.csv <==
,NIH
noWeight_full,0.8306541674998064
noWeight_sc_0,0.6503640902570712
noWeight_sc_1,0.49220222343028636
noWeight_sc_2,0.5046769290090912
noWeight_sc_3,0.3622846069811775
noWeight_sc_4,0.3490192343360011
noWeight_sc_5,0.32925609015070706
noWeight_sc_6,0.25056226059324593
noWeight_sc_7,0.2094856905510684
noWeight_sc_8,0.1994563443456867
noWeight_sc_9,0.17910621813398206
noWeight_sc_10,0.14161469852663666
noWeight_sc_11,0.13851756626935793
noWeight_sc_12,0.07295883957559227
noWeight_sc_13,0.024353013793977855
par_full,0.9106337002727172
par_sc_0,0.6589497226431559
par_sc_1,0.6795648587746068
par_sc_2,0.7131025476398859
par_sc_3,0.6411003943010727
par_sc_4,0.6902468179232809
par_sc_5,0.6663401825300432
par_sc_6,0.7015766254520236
par_sc_7,0.6699739969643493
par_sc_8,0.6570522052525314
par_sc_9,0.6839278256622762
par_sc_10,0.6517957549318656
par_sc_11,0.7033403395851149
par_sc_12,0.6789706352914624
par_sc_13,0.6478959690334384
predPar_full,0.8586631420500435
predPar_sc_0,0.6553638022947895
predPar_sc_1,0.5002341168382284
predPar_sc_2,0.5226965350353849
predPar_sc_3,0.3932199323382172
predPar_sc_4,0.41667412200657916
predPar_sc_5,0.37245787995806057
predPar_sc_6,0.26946320153257813
predPar_sc_7,0.25536581218931487
predPar_sc_8,0.3035275862256477
predPar_sc_9,0.25529078748984435
predPar_sc_10,0.19996662645412172
predPar_sc_11,0.1680926885634979
predPar_sc_12,0.08202689417678719
predPar_sc_13,0.06193485790520585
acc_maj_sc_0,0.27571923485196076
acc_min_sc_0,0.8487711892142942
acc_min_sc_1,0.8879309530571549
acc_min_sc_2,0.9555680926267772
acc_min_sc_3,0.8137750271688311
acc_min_sc_4,0.9053294079720061
acc_min_sc_5,0.8603773466145377
acc_min_sc_6,0.9274744358197374
acc_min_sc_7,0.8679445877840744
acc_min_sc_8,0.843324999722485
acc_min_sc_9,0.8956200323392599
acc_min_sc_10,0.83355183373532
acc_min_sc_11,0.9393617021276596
acc_min_sc_12,0.8859512035583463
acc_min_sc_13,0.8444444444444444
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,14.0


==> figures/yaning/NIH_VGG16/results_parPriorPred/VGG16_none_roc_auc.csv <==
,NIH
noWeight_full,0.6433436118715875
noWeight_sc_0,0.6089011465986018
noWeight_sc_1,0.6419529731117108
noWeight_sc_2,0.7498795546487761
noWeight_sc_3,0.5768369436850678
noWeight_sc_4,0.677749018696111
noWeight_sc_5,0.6372033158704763
noWeight_sc_6,0.7078661005516571
noWeight_sc_7,0.6324312263242674
noWeight_sc_8,0.5959139913087675
noWeight_sc_9,0.6426047883488877
noWeight_sc_10,0.5927334256631711
noWeight_sc_11,0.7220135274552371
noWeight_sc_12,0.6478643234723427
noWeight_sc_13,0.5994707174544599
par_full,0.6453246039333698
par_sc_0,0.6089011465986018
par_sc_1,0.6419529731117108
par_sc_2,0.7498795546487761
par_sc_3,0.5768369436850678
par_sc_4,0.677749018696111
par_sc_5,0.6372033158704763
par_sc_6,0.7078661005516571
par_sc_7,0.6324312263242674
par_sc_8,0.5959139913087675
par_sc_9,0.6426047883488877
par_sc_10,0.5927334256631711
par_sc_11,0.7220135274552371
par_sc_12,0.6478643234723427
par_sc_13,0.5994707174544599
predPar_full,0.6075625448760176
predPar_sc_0,0.5841646427374538
predPar_sc_1,0.5992667086693604
predPar_sc_2,0.6931389546821551
predPar_sc_3,0.559187148888271
predPar_sc_4,0.6319644498702365
predPar_sc_5,0.6102871311130831
predPar_sc_6,0.6626614278596947
predPar_sc_7,0.5916084433667966
predPar_sc_8,0.5315392626338118
predPar_sc_9,0.6003349395874811
predPar_sc_10,0.5870344898442703
predPar_sc_11,0.6764130772343485
predPar_sc_12,0.6062418431136092
predPar_sc_13,0.5706212699191096
acc_maj_sc_0,0.27571923485196076
acc_min_sc_0,0.8487711892142942
acc_min_sc_1,0.8879309530571549
acc_min_sc_2,0.9555680926267772
acc_min_sc_3,0.8137750271688311
acc_min_sc_4,0.9053294079720061
acc_min_sc_5,0.8603773466145377
acc_min_sc_6,0.9274744358197374
acc_min_sc_7,0.8679445877840744
acc_min_sc_8,0.843324999722485
acc_min_sc_9,0.8956200323392599
acc_min_sc_10,0.83355183373532
acc_min_sc_11,0.9393617021276596
acc_min_sc_12,0.8859512035583463
acc_min_sc_13,0.8444444444444444
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,14.0


==> figures/yaning/NIH_VGG16/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_NIH.csv <==
Balanced_Accuracy,AUC,F1_Score
0.20998470036926245,0.7329509869985475,0.3315280766787281
0.2020800019407754,0.7174414972695247,0.3307706466262251
0.22592097039607967,0.7324706815611585,0.3311064978411933
0.19560655932393256,0.7244392930942698,0.3144282050459495
0.20398399749515325,0.7347571140425291,0.3244534480056169
0.2092535491454446,0.7270061159171509,0.3339864399191227
0.19888887615404618,0.726547370721158,0.3188712342730594
0.20334814870200335,0.721682512272494,0.323210657882921
0.20174747633289597,0.72582559344067,0.32783888582287996
0.20623094027804698,0.7330615014266808,0.32473825072258683


==> figures/yaning/NIH_VGG16/results_parPriorPred_allFolds/VGG16_none_balanced_accuracy.csv <==
,NIH
noWeight_full,"[0.5801948273944851, 0.587821800307366, 0.5685875797464266, 0.5739770916462543, 0.576362184194235, 0.5900633803411229, 0.5648893857505619, 0.5739738339846605, 0.5761193556162278, 0.5694417702795452]"
noWeight_sc_0,"[0.5727119847302371, 0.5731709626099385, 0.5496200013718362, 0.5597353271208161, 0.5603254862953139, 0.5767003706709364, 0.5547191671244673, 0.5594070516676817, 0.562074319327918, 0.5539874494121293]"
noWeight_sc_1,"[0.5817855103441412, 0.600541993597454, 0.5757315860591999, 0.5763657561625584, 0.5820686297552295, 0.5990284982149743, 0.5636278140552458, 0.5797182956720277, 0.5876700856961157, 0.571712769988632]"
noWeight_sc_2,"[0.6172876282286467, 0.6326353291158054, 0.6082415060957067, 0.6094461706616, 0.6167838196286473, 0.6415674171381844, 0.6035400819848589, 0.6142161649753003, 0.6085232570272608, 0.6041952625376803]"
noWeight_sc_3,"[0.5464571677662737, 0.5493033667911232, 0.5433668684115596, 0.5489240832908779, 0.5411465647266864, 0.5474558650828794, 0.5358544291390036, 0.5389978935871431, 0.547356026862531, 0.5486090444458821]"
noWeight_sc_4,"[0.5975000353902125, 0.5826736550394602, 0.5819711633418921, 0.5966660524189548, 0.6037605638146937, 0.6009326959130108, 0.5763202887537995, 0.5850081615996735, 0.5961770153386919, 0.5842335825094446]"
noWeight_sc_5,"[0.5546873732210376, 0.6113279794384655, 0.5691883246701319, 0.5773387100111314, 0.5574765907129846, 0.56998031496063, 0.5561170212765958, 0.557012599469496, 0.5647205588822355, 0.5626334346897846]"
noWeight_sc_6,"[0.5883290889485397, 0.6222376624606105, 0.5997070816343514, 0.6083789258339558, 0.5888292741741017, 0.6097416214932933, 0.5981412750079391, 0.6158745397680034, 0.6041875639583777, 0.5805413200793181]"
noWeight_sc_7,"[0.5745770364033838, 0.5639723563381616, 0.562116597148123, 0.554616448994556, 0.5636955843345295, 0.583075553055868, 0.578573416625433, 0.5775689578509989, 0.5831729398346165, 0.5769502225945057]"
noWeight_sc_8,"[0.5756360489654637, 0.549979241019745, 0.565746756512119, 0.5740354914905215, 0.5632779024688839, 0.5786924361727511, 0.5206300580864117, 0.5597742273764728, 0.5452083637602844, 0.5622406470195765]"
noWeight_sc_9,"[0.580793967620315, 0.5839723563381615, 0.6000887464563047, 0.5738364204885308, 0.612061597406425, 0.5898111420282991, 0.5615584548430292, 0.597217823350093, 0.5833295814386265, 0.5740262459863186]"
noWeight_sc_10,"[0.5900532268795742, 0.5911807442804944, 0.5246593472702662, 0.5114638289188589, 0.5706474559922836, 0.5628857203660353, 0.5362489020105408, 0.5337171449240414, 0.5676484868101634, 0.5578504854841457]"
noWeight_sc_11,"[0.5975000353902125, 0.6341243320220521, 0.6142064876177189, 0.5966660524189548, 0.602368926011626, 0.6308845702797788, 0.5960771276595744, 0.6010285569163045, 0.5812099205843632, 0.6213386759975168]"
noWeight_sc_12,"[0.5983865602129075, 0.5592470816128868, 0.5179190364670458, 0.5764976127026427, 0.6030338196286472, 0.6158136482939632, 0.5979920212765957, 0.6174292661361627, 0.568291987453664, 0.5537411582670203]"
noWeight_sc_13,"[0.6088032268795742, 0.405400927766733, 0.5051639344262295, 0.6008031682581982, 0.6030338196286472, 0.5949803149606299, 0.5967420212765957, 0.513262599469496, 0.6084705588822356, 0.5641578249336869]"
par_full,"[0.5844962390776163, 0.5759401314415246, 0.565644439602745, 0.5761768219026444, 0.583358166861657, 0.5929263266097925, 0.5697692013845986, 0.5752010732599193, 0.5790567126778485, 0.5726417528968409]"
par_sc_0,"[0.5727119847302371, 0.5731709626099385, 0.5496200013718362, 0.5597353271208161, 0.5603254862953139, 0.5767003706709364, 0.5547191671244673, 0.5594070516676817, 0.562074319327918, 0.5539874494121293]"
par_sc_1,"[0.5817855103441412, 0.600541993597454, 0.5757315860591999, 0.5763657561625584, 0.5820686297552295, 0.5990284982149743, 0.5636278140552458, 0.5797182956720277, 0.5876700856961157, 0.571712769988632]"
par_sc_2,"[0.6172876282286467, 0.6326353291158054, 0.6082415060957067, 0.6094461706616, 0.6167838196286473, 0.6415674171381844, 0.6035400819848589, 0.6142161649753003, 0.6085232570272608, 0.6041952625376803]"
par_sc_3,"[0.5464571677662737, 0.5493033667911232, 0.5433668684115596, 0.5489240832908779, 0.5411465647266864, 0.5474558650828794, 0.5358544291390036, 0.5389978935871431, 0.547356026862531, 0.5486090444458821]"
par_sc_4,"[0.5975000353902125, 0.5826736550394602, 0.5819711633418921, 0.5966660524189548, 0.6037605638146937, 0.6009326959130108, 0.5763202887537995, 0.5850081615996735, 0.5961770153386919, 0.5842335825094446]"
par_sc_5,"[0.5546873732210376, 0.6113279794384655, 0.5691883246701319, 0.5773387100111314, 0.5574765907129846, 0.56998031496063, 0.5561170212765958, 0.557012599469496, 0.5647205588822355, 0.5626334346897846]"
par_sc_6,"[0.5883290889485397, 0.6222376624606105, 0.5997070816343514, 0.6083789258339558, 0.5888292741741017, 0.6097416214932933, 0.5981412750079391, 0.6158745397680034, 0.6041875639583777, 0.5805413200793181]"
par_sc_7,"[0.5745770364033838, 0.5639723563381616, 0.562116597148123, 0.554616448994556, 0.5636955843345295, 0.583075553055868, 0.578573416625433, 0.5775689578509989, 0.5831729398346165, 0.5769502225945057]"
par_sc_8,"[0.5756360489654637, 0.549979241019745, 0.565746756512119, 0.5740354914905215, 0.5632779024688839, 0.5786924361727511, 0.5206300580864117, 0.5597742273764728, 0.5452083637602844, 0.5622406470195765]"
par_sc_9,"[0.580793967620315, 0.5839723563381615, 0.6000887464563047, 0.5738364204885308, 0.612061597406425, 0.5898111420282991, 0.5615584548430292, 0.597217823350093, 0.5833295814386265, 0.5740262459863186]"
par_sc_10,"[0.5900532268795742, 0.5911807442804944, 0.5246593472702662, 0.5114638289188589, 0.5706474559922836, 0.5628857203660353, 0.5362489020105408, 0.5337171449240414, 0.5676484868101634, 0.5578504854841457]"
par_sc_11,"[0.5975000353902125, 0.6341243320220521, 0.6142064876177189, 0.5966660524189548, 0.602368926011626, 0.6308845702797788, 0.5960771276595744, 0.6010285569163045, 0.5812099205843632, 0.6213386759975168]"
par_sc_12,"[0.5983865602129075, 0.5592470816128868, 0.5179190364670458, 0.5764976127026427, 0.6030338196286472, 0.6158136482939632, 0.5979920212765957, 0.6174292661361627, 0.568291987453664, 0.5537411582670203]"
par_sc_13,"[0.6088032268795742, 0.405400927766733, 0.5051639344262295, 0.6008031682581982, 0.6030338196286472, 0.5949803149606299, 0.5967420212765957, 0.513262599469496, 0.6084705588822356, 0.5641578249336869]"
predPar_full,"[0.5574925357778598, 0.5591590100673295, 0.5450752232645689, 0.5453147407215747, 0.5442507423232392, 0.5669031332612774, 0.5423778414867314, 0.5429855607877201, 0.5527624528840595, 0.5294291402453801]"
predPar_sc_0,"[0.5553379690296343, 0.5488238973689867, 0.530406427697065, 0.5363645827773064, 0.5359158853079061, 0.5611518241313466, 0.5369375475388309, 0.535753904308472, 0.5352467139115602, 0.5103978798369541]"
predPar_sc_1,"[0.5566479811359186, 0.5697853532253698, 0.5447886395499073, 0.5503210516616951, 0.5465451903940419, 0.5743188859924535, 0.5422559573016376, 0.5497319874404354, 0.555758337975872, 0.5384745341404568]"
predPar_sc_2,"[0.5737351414926228, 0.5901292786963894, 0.5650226775681456, 0.5693071114929862, 0.5678169860095207, 0.5964017281469927, 0.5672092604119124, 0.5712642659700085, 0.5770307441454877, 0.546176655119838]"
predPar_sc_3,"[0.5327755179413829, 0.5418833613500567, 0.5367752682136836, 0.5303591976906069, 0.5190928618980318, 0.5427913821502358, 0.5244655149763071, 0.5304182791735277, 0.5393139493238036, 0.5169493120776159]"
predPar_sc_4,"[0.5668739904460689, 0.5346272174600815, 0.5573604105218792, 0.5608951836771365, 0.5688963868360037, 0.567891484680347, 0.5588072802960158, 0.527388325204099, 0.5767075953875535, 0.5463847620759668]"
predPar_sc_5,"[0.5326999951959448, 0.5790709170753757, 0.5509424159566798, 0.5489723443730218, 0.5197839090075476, 0.5561801533878015, 0.5351217147405367, 0.532253181194706, 0.554190098723402, 0.5347921159492386]"
predPar_sc_6,"[0.5640737592142495, 0.580379786578639, 0.5668226386314291, 0.5722427358721746, 0.5569456799383097, 0.5732208994910365, 0.5623404097538711, 0.5769280266737804, 0.5760673950327472, 0.546334132588873]"
predPar_sc_7,"[0.5546456243503657, 0.5512340276517284, 0.5362990215533843, 0.5271390974289011, 0.5363173502934899, 0.5737971574530529, 0.5485064231022492, 0.5577445758188381, 0.5628776926525962, 0.5366561896458472]"
predPar_sc_8,"[0.5460574772815723, 0.537673818330092, 0.538929415303641, 0.5075389019963837, 0.5232764917029413, 0.5393075348194505, 0.5048644337834558, 0.516084971830806, 0.5315055477221713, 0.5095947951229329]"
predPar_sc_9,"[0.5695512044241237, 0.5695315916946202, 0.561187654628191, 0.5557663709173842, 0.5702003017108402, 0.5663812963437809, 0.5478136125354736, 0.5410917034178921, 0.566190618764571, 0.5338550109184955]"
predPar_sc_10,"[0.5757860233387138, 0.5693496347066073, 0.5192578164313495, 0.515724202812807, 0.5421344278891492, 0.5555062170145156, 0.4952554517226322, 0.5142377033131666, 0.5266416952389461, 0.5385729482881504]"
predPar_sc_11,"[0.5712064381520505, 0.5831166482507987, 0.5790875021428812, 0.5595253666039823, 0.5653359515661136, 0.5914955636604055, 0.5597162943286693, 0.5739608247265628, 0.5517934882741019, 0.5695049880521028]"
predPar_sc_12,"[0.5862050266992858, 0.5191317129859071, 0.521962324309494, 0.5455854842420268, 0.5311268942453437, 0.5929576407189915, 0.5646755947772713, 0.5772109979637414, 0.5671176475816289, 0.4997844065022305]"
predPar_sc_13,"[0.5922546733261111, 0.3937439858424755, 0.5405530623512148, 0.5784550668399735, 0.5099658214399639, 0.6022816913293002, 0.5696198851143242, 0.5399412306514917, 0.5925776811870043, 0.524484346448578]"
acc_maj_sc_0,"[0.2801064537591484, 0.3108018555334659, 0.260327868852459, 0.25716189207195206, 0.26856763925729443, 0.31496062992125984, 0.2559840425531915, 0.276525198938992, 0.27944111776447106, 0.253315649867374]"
acc_min_sc_0,"[0.8653175157013259, 0.8355400696864111, 0.8389121338912134, 0.8623087621696801, 0.8520833333333333, 0.8384401114206128, 0.8534542916957432, 0.8422889043963713, 0.8447075208913649, 0.8546592489568846]"
acc_min_sc_1,"[0.8834645669291339, 0.890282131661442, 0.8911353032659409, 0.8955696202531646, 0.8955696202531646, 0.8830963665086888, 0.8712715855572999, 0.8829113924050633, 0.8958990536277602, 0.8901098901098901]"
acc_min_sc_2,"[0.954468802698145, 0.954468802698145, 0.9561551433389545, 0.961730449251248, 0.965, 0.9681742043551089, 0.9510961214165261, 0.9519071310116086, 0.9376053962900506, 0.9550748752079867]"
acc_min_sc_3,"[0.812807881773399, 0.7878048780487805, 0.8264058679706602, 0.8406862745098039, 0.8137254901960784, 0.7799511002444988, 0.8157248157248157, 0.8014705882352942, 0.8152709359605911, 0.8439024390243902]"
acc_min_sc_4,"[0.9148936170212766, 0.8545454545454545, 0.9036144578313253, 0.9361702127659575, 0.938953488372093, 0.8869047619047619, 0.8966565349544073, 0.893491124260355, 0.9129129129129129, 0.9151515151515152]"
acc_min_sc_5,"[0.8292682926829268, 0.9118541033434651, 0.8780487804878049, 0.8975155279503105, 0.8463855421686747, 0.825, 0.85625, 0.8375, 0.85, 0.8719512195121951]"
acc_min_sc_6,"[0.896551724137931, 0.9336734693877551, 0.9390862944162437, 0.9595959595959596, 0.9090909090909091, 0.9045226130653267, 0.9402985074626866, 0.9552238805970149, 0.9289340101522843, 0.9077669902912622]"
acc_min_sc_7,"[0.8690476190476191, 0.8171428571428572, 0.863905325443787, 0.8520710059171598, 0.8588235294117647, 0.8511904761904762, 0.9011627906976745, 0.8786127167630058, 0.8869047619047619, 0.9005847953216374]"
acc_min_sc_8,"[0.8711656441717791, 0.7891566265060241, 0.8711656441717791, 0.8909090909090909, 0.8579881656804734, 0.8424242424242424, 0.7852760736196319, 0.8430232558139535, 0.8109756097560976, 0.8711656441717791]"
acc_min_sc_9,"[0.8814814814814815, 0.8571428571428571, 0.9398496240601504, 0.8905109489051095, 0.9555555555555556, 0.8646616541353384, 0.8671328671328671, 0.917910447761194, 0.8872180451127819, 0.8947368421052632]"
acc_min_sc_10,"[0.9, 0.8715596330275229, 0.7889908256880734, 0.7657657657657657, 0.8727272727272727, 0.8108108108108109, 0.8165137614678899, 0.7909090909090909, 0.8558558558558559, 0.8623853211009175]"
acc_min_sc_11,"[0.9148936170212766, 0.9574468085106383, 0.9680851063829787, 0.9361702127659575, 0.9361702127659575, 0.9468085106382979, 0.9361702127659575, 0.925531914893617, 0.8829787234042553, 0.9893617021276596]"
acc_min_sc_12,"[0.9166666666666666, 0.8076923076923077, 0.7755102040816326, 0.8958333333333334, 0.9375, 0.9166666666666666, 0.94, 0.9583333333333334, 0.8571428571428571, 0.8541666666666666]"
acc_min_sc_13,"[0.9375, 0.5, 0.75, 0.9444444444444444, 0.9375, 0.875, 0.9375, 0.75, 0.9375, 0.875]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14


==> figures/yaning/NIH_VGG16/results_parPriorPred_allFolds/VGG16_none_f1.csv <==
,NIH
noWeight_full,"[0.8334348974202722, 0.828688524590164, 0.8278232736831463, 0.8366013071895425, 0.8344889960807959, 0.828322216521293, 0.8268450932684509, 0.8281741601542677, 0.8290641902234922, 0.8330990158666399]"
noWeight_sc_0,"[0.6604527296937417, 0.6526946107784432, 0.6390438247011953, 0.6538360137094648, 0.6509283819628647, 0.6536373507057546, 0.6479470198675497, 0.6470115250603056, 0.65005359056806, 0.6480358555233324]"
noWeight_sc_1,"[0.4925373134328358, 0.5057880676758683, 0.48890784982935154, 0.48940769563337655, 0.4919600173837462, 0.5, 0.48031155344006926, 0.4892590968873301, 0.4971553610503282, 0.48669527896995707]"
noWeight_sc_2,"[0.5051316376617582, 0.5147794452023647, 0.4956293706293706, 0.5039232781168265, 0.5074496056091148, 0.5209553853086976, 0.4956063268892794, 0.5061728395061729, 0.4982078853046595, 0.4989135158626684]"
noWeight_sc_3,"[0.36303630363036304, 0.3643542019176537, 0.3605333333333333, 0.36763129689174706, 0.3602821486706457, 0.3600451467268623, 0.3573735199138859, 0.35815991237677985, 0.3637362637362637, 0.36769394261424015]"
noWeight_sc_4,"[0.3516355140186916, 0.3414043583535109, 0.3409090909090909, 0.3515981735159817, 0.3649717514124294, 0.35518474374255066, 0.3384968445209409, 0.3489312536106297, 0.35348837209302325, 0.3435722411831627]"
noWeight_sc_5,"[0.3234244946492271, 0.35949670461354105, 0.3302752293577982, 0.3348783314020857, 0.3275058275058275, 0.32432432432432434, 0.31990659661412724, 0.31923764145324596, 0.32477611940298506, 0.32873563218390806]"
noWeight_sc_6,"[0.24812542603953647, 0.25792811839323465, 0.24503311258278146, 0.2528276779773786, 0.24307900067521945, 0.25298664792691494, 0.2504970178926441, 0.2587601078167116, 0.2501708817498291, 0.24621461487820934]"
noWeight_sc_7,"[0.20916905444126074, 0.2106038291605302, 0.20235620235620236, 0.20168067226890757, 0.20577871740662437, 0.211070110701107, 0.2143845089903181, 0.21468926553672316, 0.21285714285714286, 0.21226740179186768]"
noWeight_sc_8,"[0.20475847152126891, 0.19596110695587135, 0.19818562456385205, 0.20602662929222143, 0.20465772759350742, 0.2062314540059347, 0.18156028368794327, 0.2059659090909091, 0.1927536231884058, 0.1984626135569532]"
noWeight_sc_9,"[0.1781437125748503, 0.17715617715617715, 0.18037518037518038, 0.17758369723435224, 0.18873445501097294, 0.1780185758513932, 0.17893217893217894, 0.1824925816023739, 0.17691154422788605, 0.17271407837445574]"
noWeight_sc_10,"[0.1533694810224632, 0.1527331189710611, 0.13000755857898716, 0.12967200610221205, 0.1466768525592055, 0.14457831325301204, 0.13515565679574792, 0.13509316770186336, 0.1474010861132661, 0.14145974416854779]"
noWeight_sc_11,"[0.13629160063391443, 0.14705882352941177, 0.13861386138613863, 0.13569776407093292, 0.1369649805447471, 0.14506927465362673, 0.13528055342044581, 0.13679245283018868, 0.13174603174603175, 0.14166031987814165]"
noWeight_sc_12,"[0.07495741056218058, 0.07407407407407407, 0.06255144032921811, 0.07131011608623548, 0.07525083612040134, 0.07746478873239436, 0.07730263157894737, 0.07763713080168777, 0.07155025553662692, 0.06748971193415639]"
noWeight_sc_13,"[0.026954177897574125, 0.015037593984962405, 0.020761245674740483, 0.029565217391304348, 0.026455026455026454, 0.0260707635009311, 0.02608695652173913, 0.021447721179624665, 0.026929982046678635, 0.02422145328719723]"
par_full,"[0.9162337215695405, 0.889983430911214, 0.9050372554899544, 0.9192951505197458, 0.9210995319044475, 0.9068737754254792, 0.9125971555544589, 0.9077456231529676, 0.9104313988034954, 0.9170399593958678]"
par_sc_0,"[0.6691437293599919, 0.6610469176458642, 0.6473277794400072, 0.6627763978672947, 0.6596785782069587, 0.6617125393052605, 0.6566994432746078, 0.6555441635658669, 0.6587376077896208, 0.6568300699760853]"
par_sc_1,"[0.679228623240114, 0.6909469807331308, 0.6775357254613092, 0.6786324161873095, 0.680540004274377, 0.6845458326105553, 0.6673661293183114, 0.6762317382449221, 0.6849882398492543, 0.675632897826785]"
par_sc_2,"[0.7132443311073131, 0.7206580397675866, 0.7054549569239255, 0.7140132111947899, 0.7171296669336352, 0.7276805185932456, 0.7050855808546006, 0.7140882810344958, 0.7049085558069808, 0.7087623341822862]"
par_sc_3,"[0.6415537277423798, 0.6370195324573203, 0.6422244536889943, 0.6518757308947039, 0.639475883434149, 0.6311823906077824, 0.6374395619123402, 0.6348870677348522, 0.6427040549891467, 0.6526415395490591]"
par_sc_4,"[0.6939582477953027, 0.6766069624488424, 0.6819520517106323, 0.6986718081497287, 0.7120098069677445, 0.6907323588156269, 0.6784437245464072, 0.6875766711984578, 0.6954954070279422, 0.6870211405721237]"
par_sc_5,"[0.6549395314377393, 0.6997654927432543, 0.6720812141721996, 0.6804998086115758, 0.6629659167438494, 0.6534260423026303, 0.6574063985806775, 0.6523109922372716, 0.660319325940349, 0.6696871025308849]"
par_sc_6,"[0.6920621291384611, 0.7100651693772942, 0.6979323467647118, 0.7117632436954698, 0.6890818725573176, 0.6978863209444431, 0.705137944349883, 0.7171169583131625, 0.7013383816326775, 0.6933818877468161]"
par_sc_7,"[0.6697388790676936, 0.6582566639500772, 0.6600747279949122, 0.6567086281011459, 0.6633771487131932, 0.6666695973357468, 0.6848552131697149, 0.6794273987297315, 0.6786553934183787, 0.6819763191629005]"
par_sc_8,"[0.6707203966829334, 0.6381816806069743, 0.6623435133038044, 0.6778159145904136, 0.6681788382067034, 0.6645900563025359, 0.619121057831199, 0.666169830532889, 0.6403353658450648, 0.6630653986227958]"
par_sc_9,"[0.67923213294607, 0.6706586202672937, 0.6963383219356309, 0.681469274562291, 0.7120690361724, 0.6735248567545641, 0.6782440952365764, 0.6941638589677751, 0.6786686022214523, 0.6749094575587076]"
par_sc_10,"[0.6885323184878872, 0.679313175410348, 0.6203694167895528, 0.6141303173948357, 0.6709996285913495, 0.6501163246378872, 0.6370881527837935, 0.6298223752650698, 0.667806954428092, 0.6597788855298402]"
par_sc_11,"[0.6935510246230745, 0.7217155955702046, 0.7107321050040631, 0.6982562097212793, 0.7001919791074667, 0.7155103512938602, 0.6974920448290883, 0.697101302960624, 0.6773798711713255, 0.7214729115701627]"
par_sc_12,"[0.6935091293574319, 0.6610513547557578, 0.6162050193356892, 0.6774502962606836, 0.699904209567208, 0.6998071051628308, 0.7076988529237889, 0.7120641780016352, 0.6677494145391276, 0.654266793010471]"
par_sc_13,"[0.6981635894988348, 0.4505345835927745, 0.5924294891159957, 0.7223337321338951, 0.6942937924744903, 0.6734313972298591, 0.6915525781454347, 0.5988540495277096, 0.6979838913586114, 0.6593825872567792]"
predPar_full,"[0.8658846555104863, 0.8553103936958396, 0.861369819943972, 0.8635111425751093, 0.8570218325387495, 0.8613652309835074, 0.8559104178468009, 0.8559105520421868, 0.8580337904814782, 0.8523135848823052]"
predPar_sc_0,"[0.6786062488606677, 0.6478025423183967, 0.6501414413299399, 0.652162125634156, 0.6446416812352959, 0.6715613001350793, 0.6658223706731123, 0.6515523620401152, 0.6492658566790347, 0.642082094042097]"
predPar_sc_1,"[0.5084987864141265, 0.5008526540912112, 0.5044400778040476, 0.5116389679263693, 0.4890201867419053, 0.5030394613007845, 0.4903448147111637, 0.49487530874143676, 0.5220547807042188, 0.4775761299470195]"
predPar_sc_2,"[0.5229611555593117, 0.5269811838340708, 0.5017603142837614, 0.537938794956079, 0.5282363031541782, 0.5294974449970985, 0.5333208602505951, 0.5328594220042898, 0.5135181331981035, 0.4998917381163612]"
predPar_sc_3,"[0.3975348468537289, 0.40799793423067293, 0.39998194544275406, 0.39832796582065616, 0.3797344543350721, 0.3978647688681407, 0.3864042222456687, 0.3853545119768744, 0.38698147663565136, 0.39201719697295284]"
predPar_sc_4,"[0.43138230800741817, 0.37719776766053176, 0.41793308289565434, 0.4288568227826798, 0.4318689213250676, 0.43314165284304956, 0.4061761528823252, 0.41458651690034565, 0.42569782303934717, 0.399900171729372]"
predPar_sc_5,"[0.35687169895577464, 0.4457855306620481, 0.37367252060212214, 0.3794723383513865, 0.33592965614409687, 0.3585940508570514, 0.37210091254543287, 0.34679786423668235, 0.3983056605227412, 0.3570485667032703]"
predPar_sc_6,"[0.2788900225671535, 0.2596879667668491, 0.27227475645325916, 0.261326074667789, 0.25541981608301884, 0.2736210190954454, 0.289134835352409, 0.2531679634181026, 0.2709399961196923, 0.2801695648020626]"
predPar_sc_7,"[0.2556421003605954, 0.23381822118815918, 0.26678140559942365, 0.2594944062947154, 0.23254902828762278, 0.2698995704659185, 0.23533917221193962, 0.28903594059292875, 0.2628225001000256, 0.24827577679181925]"
predPar_sc_8,"[0.3174965669675936, 0.31894099360300787, 0.3130233060847336, 0.2806714151754883, 0.31346809938833314, 0.34119033275399446, 0.26501570044013295, 0.31424621112064133, 0.31714928253569347, 0.25407395418685796]"
predPar_sc_9,"[0.259739456006557, 0.25911409580532824, 0.27405615698216895, 0.24749046486728574, 0.2825673690629582, 0.2515274692407592, 0.25501225074538153, 0.2397208784329467, 0.25143479713521566, 0.23224493661984225]"
predPar_sc_10,"[0.20512919830886395, 0.24300032459670226, 0.17958948475795863, 0.24110227414094507, 0.20005141263702106, 0.1741740752734524, 0.17913146297288784, 0.18963765426279325, 0.20339486585075528, 0.1844555117398375]"
predPar_sc_11,"[0.18463556692629118, 0.16060775792706375, 0.18275430631579123, 0.16804253232894878, 0.15183895548764595, 0.18126878066980212, 0.15430754948322095, 0.17499982864185415, 0.15596801130580273, 0.1665035965485582]"
predPar_sc_12,"[0.11671605201240451, 0.0837247444640102, 0.07792026482156543, 0.07898499685886064, 0.08341185381990333, 0.0783637875854294, 0.07967156757843055, 0.09027259950783983, 0.07441610083691215, 0.05678697428251566]"
predPar_sc_13,"[0.08829853783838998, 0.03156045745643077, 0.1064208047558114, 0.057207930883751104, 0.029640886079855985, 0.10090996471190394, 0.04346805531296494, 0.07295000180783354, 0.058199799115420586, 0.030692141089696347]"
acc_maj_sc_0,"[0.2801064537591484, 0.3108018555334659, 0.260327868852459, 0.25716189207195206, 0.26856763925729443, 0.31496062992125984, 0.2559840425531915, 0.276525198938992, 0.27944111776447106, 0.253315649867374]"
acc_min_sc_0,"[0.8653175157013259, 0.8355400696864111, 0.8389121338912134, 0.8623087621696801, 0.8520833333333333, 0.8384401114206128, 0.8534542916957432, 0.8422889043963713, 0.8447075208913649, 0.8546592489568846]"
acc_min_sc_1,"[0.8834645669291339, 0.890282131661442, 0.8911353032659409, 0.8955696202531646, 0.8955696202531646, 0.8830963665086888, 0.8712715855572999, 0.8829113924050633, 0.8958990536277602, 0.8901098901098901]"
acc_min_sc_2,"[0.954468802698145, 0.954468802698145, 0.9561551433389545, 0.961730449251248, 0.965, 0.9681742043551089, 0.9510961214165261, 0.9519071310116086, 0.9376053962900506, 0.9550748752079867]"
acc_min_sc_3,"[0.812807881773399, 0.7878048780487805, 0.8264058679706602, 0.8406862745098039, 0.8137254901960784, 0.7799511002444988, 0.8157248157248157, 0.8014705882352942, 0.8152709359605911, 0.8439024390243902]"
acc_min_sc_4,"[0.9148936170212766, 0.8545454545454545, 0.9036144578313253, 0.9361702127659575, 0.938953488372093, 0.8869047619047619, 0.8966565349544073, 0.893491124260355, 0.9129129129129129, 0.9151515151515152]"
acc_min_sc_5,"[0.8292682926829268, 0.9118541033434651, 0.8780487804878049, 0.8975155279503105, 0.8463855421686747, 0.825, 0.85625, 0.8375, 0.85, 0.8719512195121951]"
acc_min_sc_6,"[0.896551724137931, 0.9336734693877551, 0.9390862944162437, 0.9595959595959596, 0.9090909090909091, 0.9045226130653267, 0.9402985074626866, 0.9552238805970149, 0.9289340101522843, 0.9077669902912622]"
acc_min_sc_7,"[0.8690476190476191, 0.8171428571428572, 0.863905325443787, 0.8520710059171598, 0.8588235294117647, 0.8511904761904762, 0.9011627906976745, 0.8786127167630058, 0.8869047619047619, 0.9005847953216374]"
acc_min_sc_8,"[0.8711656441717791, 0.7891566265060241, 0.8711656441717791, 0.8909090909090909, 0.8579881656804734, 0.8424242424242424, 0.7852760736196319, 0.8430232558139535, 0.8109756097560976, 0.8711656441717791]"
acc_min_sc_9,"[0.8814814814814815, 0.8571428571428571, 0.9398496240601504, 0.8905109489051095, 0.9555555555555556, 0.8646616541353384, 0.8671328671328671, 0.917910447761194, 0.8872180451127819, 0.8947368421052632]"
acc_min_sc_10,"[0.9, 0.8715596330275229, 0.7889908256880734, 0.7657657657657657, 0.8727272727272727, 0.8108108108108109, 0.8165137614678899, 0.7909090909090909, 0.8558558558558559, 0.8623853211009175]"
acc_min_sc_11,"[0.9148936170212766, 0.9574468085106383, 0.9680851063829787, 0.9361702127659575, 0.9361702127659575, 0.9468085106382979, 0.9361702127659575, 0.925531914893617, 0.8829787234042553, 0.9893617021276596]"
acc_min_sc_12,"[0.9166666666666666, 0.8076923076923077, 0.7755102040816326, 0.8958333333333334, 0.9375, 0.9166666666666666, 0.94, 0.9583333333333334, 0.8571428571428571, 0.8541666666666666]"
acc_min_sc_13,"[0.9375, 0.5, 0.75, 0.9444444444444444, 0.9375, 0.875, 0.9375, 0.75, 0.9375, 0.875]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14


==> figures/yaning/NIH_VGG16/results_parPriorPred_allFolds/VGG16_none_roc_auc.csv <==
,NIH
noWeight_full,"[0.6594518179545936, 0.6463521409325625, 0.6385632476501796, 0.6374232310508199, 0.6402010119792678, 0.6585940423041974, 0.6430129610802876, 0.6445764267916974, 0.6349632778562628, 0.6302979611160064]"
noWeight_sc_0,"[0.6367047249998723, 0.6148287972513352, 0.5985828932025516, 0.6029297575376267, 0.6008797984821692, 0.6216273148655862, 0.6148760319074698, 0.6106189182235335, 0.593616620056081, 0.5943466094597936]"
noWeight_sc_1,"[0.659323871941157, 0.6472118179117562, 0.6411442266017389, 0.6183372477420117, 0.6394666210589934, 0.6738114341157593, 0.636147145028224, 0.6401302756606118, 0.6461042163832167, 0.6178528746736401]"
noWeight_sc_2,"[0.7642634910056223, 0.7622678767194473, 0.7462051806596081, 0.7235065696634857, 0.7544291556145004, 0.7765539200815978, 0.7578357656704102, 0.7471335849488192, 0.73586497606249, 0.7307350260617803]"
noWeight_sc_3,"[0.5867812814436808, 0.5896701094247523, 0.5682063409355085, 0.5746299852385991, 0.5698610677692828, 0.5965938625031284, 0.566808739348633, 0.5756829588599366, 0.5613649548194252, 0.5787701365077311]"
noWeight_sc_4,"[0.6903649640941014, 0.6237223125891118, 0.6771321350977682, 0.7076508265006712, 0.6977428520757509, 0.6979381483564555, 0.6689719006661062, 0.672988636541993, 0.6918515321708935, 0.6491268788682583]"
noWeight_sc_5,"[0.615527075929442, 0.6897762361998224, 0.6387275089964015, 0.642469202726133, 0.6229347096609248, 0.6392993356299213, 0.6296646442819148, 0.61735949933687, 0.6409337574850299, 0.6353411884583036]"
noWeight_sc_6,"[0.6975474338678964, 0.7206725632598963, 0.7152583839560622, 0.715083883471625, 0.7039476328269432, 0.6946840501721204, 0.7056522573303695, 0.733180912414057, 0.6981130801003745, 0.694520808117226]"
noWeight_sc_7,"[0.6418234958654121, 0.61254378490959, 0.6172431855660103, 0.6384954409092163, 0.6229774535809018, 0.6157745906761655, 0.6484336343394359, 0.656130694101593, 0.6329899724360802, 0.6379000108582685]"
noWeight_sc_8,"[0.6043699921220953, 0.5663369182495389, 0.6149974856683094, 0.6187975692972363, 0.5639606516723432, 0.6204068241469817, 0.574468085106383, 0.6293546820060453, 0.5886458789737598, 0.5778018258449822]"
noWeight_sc_9,"[0.6740395751706463, 0.6247303148527381, 0.6424947614938987, 0.6252619907895953, 0.6551159249435111, 0.6311768594715135, 0.6295635880077369, 0.6397670137376776, 0.6495780369086388, 0.6543198181129215]"
noWeight_sc_10,"[0.6544214601100831, 0.612909697776643, 0.5749616483681756, 0.5763214913781203, 0.6097419821557754, 0.5791864699345015, 0.568587741557681, 0.5682421027248613, 0.6006605407803013, 0.5823011218455698]"
noWeight_sc_11,"[0.7177028920881641, 0.7546811330597972, 0.7552040460411581, 0.7088253221256751, 0.7018772221908686, 0.7507748366560562, 0.7363732175192395, 0.7066566962018173, 0.6562407100692234, 0.7317991986003726]"
noWeight_sc_12,"[0.6967939121756486, 0.5911199469847581, 0.5683907661425226, 0.6419400954918943, 0.6821258841732979, 0.6593121172353456, 0.697061170212766, 0.7412480658709106, 0.5970372180808451, 0.6036140583554377]"
noWeight_sc_13,"[0.6462075848303392, 0.4096462889330683, 0.5746311475409837, 0.6292471685542971, 0.6342216511936339, 0.7471087598425197, 0.6153382646276596, 0.5332601127320955, 0.5544328010645376, 0.6506133952254642]"
par_full,"[0.6633272636847105, 0.6301066114975614, 0.6381448717964402, 0.6443372354096603, 0.6470510037294382, 0.6643555957982066, 0.6466514675273195, 0.6484196805645768, 0.6321102998656575, 0.6387420094601264]"
par_sc_0,"[0.6367047249998723, 0.6148287972513352, 0.5985828932025516, 0.6029297575376267, 0.6008797984821692, 0.6216273148655862, 0.6148760319074698, 0.6106189182235335, 0.593616620056081, 0.5943466094597936]"
par_sc_1,"[0.659323871941157, 0.6472118179117562, 0.6411442266017389, 0.6183372477420117, 0.6394666210589934, 0.6738114341157593, 0.636147145028224, 0.6401302756606118, 0.6461042163832167, 0.6178528746736401]"
par_sc_2,"[0.7642634910056223, 0.7622678767194473, 0.7462051806596081, 0.7235065696634857, 0.7544291556145004, 0.7765539200815978, 0.7578357656704102, 0.7471335849488192, 0.73586497606249, 0.7307350260617803]"
par_sc_3,"[0.5867812814436808, 0.5896701094247523, 0.5682063409355085, 0.5746299852385991, 0.5698610677692828, 0.5965938625031284, 0.566808739348633, 0.5756829588599366, 0.5613649548194252, 0.5787701365077311]"
par_sc_4,"[0.6903649640941014, 0.6237223125891118, 0.6771321350977682, 0.7076508265006712, 0.6977428520757509, 0.6979381483564555, 0.6689719006661062, 0.672988636541993, 0.6918515321708935, 0.6491268788682583]"
par_sc_5,"[0.615527075929442, 0.6897762361998224, 0.6387275089964015, 0.642469202726133, 0.6229347096609248, 0.6392993356299213, 0.6296646442819148, 0.61735949933687, 0.6409337574850299, 0.6353411884583036]"
par_sc_6,"[0.6975474338678964, 0.7206725632598963, 0.7152583839560622, 0.715083883471625, 0.7039476328269432, 0.6946840501721204, 0.7056522573303695, 0.733180912414057, 0.6981130801003745, 0.694520808117226]"
par_sc_7,"[0.6418234958654121, 0.61254378490959, 0.6172431855660103, 0.6384954409092163, 0.6229774535809018, 0.6157745906761655, 0.6484336343394359, 0.656130694101593, 0.6329899724360802, 0.6379000108582685]"
par_sc_8,"[0.6043699921220953, 0.5663369182495389, 0.6149974856683094, 0.6187975692972363, 0.5639606516723432, 0.6204068241469817, 0.574468085106383, 0.6293546820060453, 0.5886458789737598, 0.5778018258449822]"
par_sc_9,"[0.6740395751706463, 0.6247303148527381, 0.6424947614938987, 0.6252619907895953, 0.6551159249435111, 0.6311768594715135, 0.6295635880077369, 0.6397670137376776, 0.6495780369086388, 0.6543198181129215]"
par_sc_10,"[0.6544214601100831, 0.612909697776643, 0.5749616483681756, 0.5763214913781203, 0.6097419821557754, 0.5791864699345015, 0.568587741557681, 0.5682421027248613, 0.6006605407803013, 0.5823011218455698]"
par_sc_11,"[0.7177028920881641, 0.7546811330597972, 0.7552040460411581, 0.7088253221256751, 0.7018772221908686, 0.7507748366560562, 0.7363732175192395, 0.7066566962018173, 0.6562407100692234, 0.7317991986003726]"
par_sc_12,"[0.6967939121756486, 0.5911199469847581, 0.5683907661425226, 0.6419400954918943, 0.6821258841732979, 0.6593121172353456, 0.697061170212766, 0.7412480658709106, 0.5970372180808451, 0.6036140583554377]"
par_sc_13,"[0.6462075848303392, 0.4096462889330683, 0.5746311475409837, 0.6292471685542971, 0.6342216511936339, 0.7471087598425197, 0.6153382646276596, 0.5332601127320955, 0.5544328010645376, 0.6506133952254642]"
predPar_full,"[0.6308146561553472, 0.6097432504481596, 0.6051028834638847, 0.5931225517900807, 0.603290924350079, 0.6321492029005715, 0.6210595589000584, 0.5922860694592111, 0.6036243124806675, 0.5844320388121174]"
predPar_sc_0,"[0.6199119595038478, 0.5787134610310787, 0.5755276226235888, 0.5754999491988254, 0.5836605960306047, 0.6085186426019555, 0.6058935298561494, 0.5720418600376237, 0.5702209183805149, 0.551657888110349]"
predPar_sc_1,"[0.618744992910293, 0.6038748479425255, 0.5955016665395875, 0.5698558575562918, 0.5972808015575212, 0.6415923348569037, 0.612338847025715, 0.5892801712774238, 0.5915659902367876, 0.5726315767905542]"
predPar_sc_2,"[0.7150164523492479, 0.7177638217306276, 0.6967749689657239, 0.6475051976087854, 0.6950523602857371, 0.7303137702206142, 0.7113284138885574, 0.6823132878810954, 0.6869349236652026, 0.6483863502259597]"
predPar_sc_3,"[0.5522028971125569, 0.5758486846280562, 0.561979221988665, 0.5509911924281229, 0.5437642224885096, 0.6048026130687596, 0.5472529113073162, 0.5621145403728876, 0.5526347250886237, 0.5402804803992138]"
predPar_sc_4,"[0.6516705576032369, 0.5752560922549508, 0.6285550584286101, 0.6485409493246076, 0.6567571357444939, 0.6642519576807451, 0.6382635814253985, 0.586966657920378, 0.6539918994569064, 0.615390608863038]"
predPar_sc_5,"[0.5982236375912493, 0.6586303348213438, 0.6247226656292969, 0.5887376369739622, 0.5917934014170674, 0.6270004545251413, 0.6209928881501923, 0.5564875859406948, 0.6278879553023415, 0.6083947507795415]"
predPar_sc_6,"[0.6800758915431483, 0.6564016549967884, 0.6812890273318092, 0.6650839387836724, 0.6825796050331526, 0.6405533372637712, 0.66329687841985, 0.6618009677265152, 0.6554844414003562, 0.6400485360978834]"
predPar_sc_7,"[0.6159933449768995, 0.5929301794227847, 0.57200817691293, 0.5761544719272811, 0.5796073596671963, 0.5580434364037665, 0.5993383542006128, 0.6330275977464419, 0.6115162026180933, 0.57746530979196]"
predPar_sc_8,"[0.5465893097608279, 0.5281647664212703, 0.5314790497533025, 0.5061859411723398, 0.5010979289990778, 0.552879817157256, 0.5621258689875778, 0.5367197814673585, 0.5464150694951285, 0.5037350931239786]"
predPar_sc_9,"[0.6818968318178427, 0.613487754470652, 0.588544624617049, 0.5774240670664668, 0.5567038629183155, 0.5738870249355614, 0.629850573841929, 0.5355734632147571, 0.6146209415542531, 0.631360251437985]"
predPar_sc_10,"[0.6432365777774627, 0.6168790384420559, 0.5750390059414787, 0.620570630655382, 0.5940791392053995, 0.5964837611993652, 0.5470442434555507, 0.530054544680858, 0.5695482734015916, 0.5774096836835588]"
predPar_sc_11,"[0.7022316260414475, 0.6790529317162174, 0.7345453227500514, 0.641400258521972, 0.6258576341051714, 0.7284426805805344, 0.6821833298914901, 0.6946126527196279, 0.6140969666418262, 0.6617073693751467]"
predPar_sc_12,"[0.6741015223515987, 0.5391076318548877, 0.555815758575847, 0.567095316923198, 0.6323154280550555, 0.6431120488470696, 0.6807338362773556, 0.6866219482601337, 0.5605219069833429, 0.5229930330076025]"
predPar_sc_13,"[0.5662895012633342, 0.4185626687883493, 0.5735133287247587, 0.6217365298052245, 0.5623629985352189, 0.7667755009798405, 0.5255119644531878, 0.4286775347869437, 0.5909465820013229, 0.6518360898529167]"
acc_maj_sc_0,"[0.2801064537591484, 0.3108018555334659, 0.260327868852459, 0.25716189207195206, 0.26856763925729443, 0.31496062992125984, 0.2559840425531915, 0.276525198938992, 0.27944111776447106, 0.253315649867374]"
acc_min_sc_0,"[0.8653175157013259, 0.8355400696864111, 0.8389121338912134, 0.8623087621696801, 0.8520833333333333, 0.8384401114206128, 0.8534542916957432, 0.8422889043963713, 0.8447075208913649, 0.8546592489568846]"
acc_min_sc_1,"[0.8834645669291339, 0.890282131661442, 0.8911353032659409, 0.8955696202531646, 0.8955696202531646, 0.8830963665086888, 0.8712715855572999, 0.8829113924050633, 0.8958990536277602, 0.8901098901098901]"
acc_min_sc_2,"[0.954468802698145, 0.954468802698145, 0.9561551433389545, 0.961730449251248, 0.965, 0.9681742043551089, 0.9510961214165261, 0.9519071310116086, 0.9376053962900506, 0.9550748752079867]"
acc_min_sc_3,"[0.812807881773399, 0.7878048780487805, 0.8264058679706602, 0.8406862745098039, 0.8137254901960784, 0.7799511002444988, 0.8157248157248157, 0.8014705882352942, 0.8152709359605911, 0.8439024390243902]"
acc_min_sc_4,"[0.9148936170212766, 0.8545454545454545, 0.9036144578313253, 0.9361702127659575, 0.938953488372093, 0.8869047619047619, 0.8966565349544073, 0.893491124260355, 0.9129129129129129, 0.9151515151515152]"
acc_min_sc_5,"[0.8292682926829268, 0.9118541033434651, 0.8780487804878049, 0.8975155279503105, 0.8463855421686747, 0.825, 0.85625, 0.8375, 0.85, 0.8719512195121951]"
acc_min_sc_6,"[0.896551724137931, 0.9336734693877551, 0.9390862944162437, 0.9595959595959596, 0.9090909090909091, 0.9045226130653267, 0.9402985074626866, 0.9552238805970149, 0.9289340101522843, 0.9077669902912622]"
acc_min_sc_7,"[0.8690476190476191, 0.8171428571428572, 0.863905325443787, 0.8520710059171598, 0.8588235294117647, 0.8511904761904762, 0.9011627906976745, 0.8786127167630058, 0.8869047619047619, 0.9005847953216374]"
acc_min_sc_8,"[0.8711656441717791, 0.7891566265060241, 0.8711656441717791, 0.8909090909090909, 0.8579881656804734, 0.8424242424242424, 0.7852760736196319, 0.8430232558139535, 0.8109756097560976, 0.8711656441717791]"
acc_min_sc_9,"[0.8814814814814815, 0.8571428571428571, 0.9398496240601504, 0.8905109489051095, 0.9555555555555556, 0.8646616541353384, 0.8671328671328671, 0.917910447761194, 0.8872180451127819, 0.8947368421052632]"
acc_min_sc_10,"[0.9, 0.8715596330275229, 0.7889908256880734, 0.7657657657657657, 0.8727272727272727, 0.8108108108108109, 0.8165137614678899, 0.7909090909090909, 0.8558558558558559, 0.8623853211009175]"
acc_min_sc_11,"[0.9148936170212766, 0.9574468085106383, 0.9680851063829787, 0.9361702127659575, 0.9361702127659575, 0.9468085106382979, 0.9361702127659575, 0.925531914893617, 0.8829787234042553, 0.9893617021276596]"
acc_min_sc_12,"[0.9166666666666666, 0.8076923076923077, 0.7755102040816326, 0.8958333333333334, 0.9375, 0.9166666666666666, 0.94, 0.9583333333333334, 0.8571428571428571, 0.8541666666666666]"
acc_min_sc_13,"[0.9375, 0.5, 0.75, 0.9444444444444444, 0.9375, 0.875, 0.9375, 0.75, 0.9375, 0.875]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14


==> figures/yaning/NIH_VGG16/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,NIH,roc_auc,0.6594518179545936,0.6463521409325625,0.6385632476501796,0.6374232310508199,0.6402010119792678,0.6585940423041974,0.6430129610802876,0.6445764267916974,0.6349632778562628,0.6302979611160064
VGG16,none,NIH,roc_auc_par,0.6633272636847105,0.6301066114975614,0.6381448717964402,0.6443372354096603,0.6470510037294382,0.6643555957982066,0.6466514675273195,0.6484196805645768,0.6321102998656575,0.6387420094601264
VGG16,none,NIH,roc_auc_meanSub,0.58460777792718,0.5756977134593637,0.5655519598201775,0.5760552891980112,0.5834650024699071,0.5929678691879453,0.5697244342228637,0.5750166630544926,0.5791457618469346,0.57258700885326
VGG16,none,NIH,roc_auc_stdSub,0.01873689349665269,0.054666997650916885,0.03303798744327624,0.02572783285212406,0.02308076310493888,0.025054296016445075,0.026033650742464123,0.031531684883273604,0.02011152898107837,0.019579477965875128
VGG16,none,NIH,balanced_accuracy,0.5801948273944851,0.587821800307366,0.5685875797464266,0.5739770916462543,0.576362184194235,0.5900633803411229,0.5648893857505619,0.5739738339846605,0.5761193556162278,0.5694417702795452
VGG16,none,NIH,balanced_accuracy_par,0.5844962390776163,0.5759401314415246,0.565644439602745,0.5761768219026444,0.583358166861657,0.5929263266097925,0.5697692013845986,0.5752010732599193,0.5790567126778485,0.5726417528968409
VGG16,none,NIH,balanced_accuracy_meanSub,0.58460777792718,0.5756977134593638,0.5655519598201775,0.5760552891980112,0.5834650024699071,0.5929678691879453,0.5697244342228637,0.5750166630544925,0.5791457618469346,0.57258700885326
VGG16,none,NIH,balanced_accuracy_stdSub,0.01873689349665269,0.05466699765091686,0.03303798744327625,0.02572783285212406,0.023080763104938874,0.02505429601644508,0.026033650742464113,0.031531684883273604,0.020111528981078392,0.019579477965875128
VGG16,none,NIH,f1,0.8334348974202722,0.828688524590164,0.8278232736831463,0.8366013071895425,0.8344889960807959,0.828322216521293,0.8268450932684509,0.8281741601542677,0.8290641902234922,0.8330990158666399
VGG16,none,NIH,f1_par,0.9162337215695405,0.889983430911214,0.9050372554899544,0.9192951505197458,0.9210995319044475,0.9068737754254792,0.9125971555544589,0.9077456231529676,0.9104313988034954,0.9170399593958678
VGG16,none,NIH,f1_meanSub,0.28057052341283334,0.28350501648333604,0.2737987803290886,0.27897418354950193,0.2807639520650238,0.2825454913881074,0.27420297493327267,0.27868932896103904,0.27840986711579907,0.27700974315762844
VGG16,none,NIH,f1_stdSub,0.17306883311433022,0.1755521769984103,0.17156466192140926,0.17363202555755922,0.17227085407996975,0.1738980066487038,0.17010269535394257,0.17134526260557084,0.1725413277089873,0.17173077385355115


==> figures/yaning/NIH_VGG16/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,NIH,roc_auc,0.960997470406634,0.9628702052312336,0.9638868833541665,0.9656796222403528,0.9664152521299221,0.9658639752506675,0.9642226789055729,0.9656912269390836,0.9650951008088109,0.9641040375339686
VGG16,none,NIH,roc_auc_par,0.961436105838932,0.9631894597693293,0.964051117160433,0.9662440194189181,0.966648991692765,0.9662386262650917,0.9644821538775603,0.9661459473312889,0.9651598277609106,0.9645756721705965
VGG16,none,NIH,roc_auc_meanSub,0.9222482189813944,0.9239867198455908,0.9229571438817724,0.9260820599752675,0.9262001932737514,0.9235597880337109,0.923956640997238,0.9257219133001755,0.9237633069103938,0.9264218722011354
VGG16,none,NIH,roc_auc_stdSub,0.0043121295797773134,0.0037578171433697233,0.004226734948985477,0.004277283891775175,0.004490025597462823,0.005153814400719121,0.005162080961308696,0.003844214405436607,0.004076783783800291,0.003900065298444006
VGG16,none,NIH,balanced_accuracy,0.9221044611888811,0.9236165829320233,0.9227547094540002,0.9250396149572178,0.9252573633268317,0.9228246954686531,0.9232565893318254,0.9242772902442125,0.9245222268639883,0.925666108421646
VGG16,none,NIH,balanced_accuracy_par,0.9222482189714309,0.9239867198541871,0.9229571438160984,0.9260820599711233,0.9262001932211406,0.9235597880176274,0.9239566410331197,0.9257219133288204,0.9237633069565545,0.9264218721821975
VGG16,none,NIH,balanced_accuracy_meanSub,0.9222482189813944,0.9239867198455908,0.9229571438817723,0.9260820599752675,0.9262001932737514,0.9235597880337109,0.923956640997238,0.9257219133001755,0.9237633069103938,0.9264218722011355
VGG16,none,NIH,balanced_accuracy_stdSub,0.004312129579777322,0.0037578171433697164,0.004226734948985462,0.004277283891775192,0.004490025597462813,0.005153814400719136,0.005162080961308694,0.0038442144054366065,0.004076783783800283,0.0039000652984440194
VGG16,none,NIH,f1,0.9677807662647883,0.9674743094183087,0.966763496434904,0.9695397111913358,0.9690026192315665,0.9671680048249086,0.967577852715661,0.9679280502290853,0.9676154571159283,0.9688848683590584
VGG16,none,NIH,f1_par,0.9843357849800055,0.9836362559328463,0.9827536469531132,0.9866110642317034,0.9857221705733078,0.9838136020838212,0.9842418573185016,0.9851225305959896,0.9823532222539588,0.9852217319535469
VGG16,none,NIH,f1_meanSub,0.6289420899536067,0.6355897497646676,0.6349313002515365,0.63514383655616,0.6374035789006289,0.6342121854092617,0.6339442228669357,0.6372772582491594,0.6379259300053358,0.6395079340632398
VGG16,none,NIH,f1_stdSub,0.21023242278310927,0.20944784141457018,0.20906611930060587,0.20977878123613838,0.20875242770507077,0.2092101389955523,0.2099642370111069,0.20867541523111496,0.20956553503945705,0.20850296466115253


==> figures/yaning/NIH_embeddingsPlusRf/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_min_subconcept_4,acc_min_subconcept_5,acc_min_subconcept_6,acc_min_subconcept_7,acc_min_subconcept_8,acc_min_subconcept_9,acc_min_subconcept_10,acc_min_subconcept_11,acc_min_subconcept_12,acc_min_subconcept_13,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3,subconcept_4,subconcept_5,subconcept_6,subconcept_7,subconcept_8,subconcept_9,subconcept_10,subconcept_11,subconcept_12,subconcept_13
rf,none,NIH,roc_auc,0.9949999999999999,0.9992287917737789,0.998635886673662,0.9945068664169787,0.998960498960499,0.986652078774617,0.9957110609480813,0.9914556962025316,0.9889967637540453,0.9921311475409837,0.9969696969696968,0.9869318181818182,0.9988636363636363,1.0,0.033495588682689384,,,,,,,,,,,,,,,,,
rf,none,NIH,balanced_accuracy,0.9912612612612612,0.9987146529562982,0.9979013641133264,0.9920099875156054,0.9981288981288982,0.9798687089715535,0.9914221218961625,0.9844936708860759,0.983495145631068,0.9908196721311475,0.9965367965367964,0.9818181818181817,0.996590909090909,1.0,0.045857418111753374,,,,,,,,,,,,,,,,,
rf,none,NIH,f1,0.998018018018018,0.9996572407883463,0.9992654774396641,0.9971285892634206,1.0,0.9929978118161925,0.998645598194131,0.9987341772151899,0.9964401294498382,0.9957377049180328,0.9991341991341992,0.9943181818181819,1.0,1.0,0.02204644559375317,,,,,,,,,,,,,,,,,
rf,none,NIH,roc_auc_par_classifier,,,,,,,,,,,,,,,,0.6259660036926745,14.0,1.0,0.638394715248614,0.7663649738945264,0.631152168846371,0.5646489363990597,0.7197289857064116,0.510043287939521,0.5602513453458287,0.3950385846001294,0.61142354701221,0.5738652510693258,0.7200952721152455,0.5119023480034319,0.5878705695084471,0.411445192508525
rf,none,NIH,roc_auc_noWeights,,,,,,,,,,,,,,,,0.6597928028931477,14.0,1.0,0.6587657812969648,0.8011672791649691,0.6823125494744205,0.60272590506163,0.7511281869967602,0.5297817785378689,0.5876973223517962,0.46945770899040973,0.6351531596636615,0.6239552068838827,0.7484457772562428,0.538190391901983,0.6230672253413355,0.477821721934895
rf,none,NIH,roc_auc_par,,,,,,,,,,,,,,,,0.6328369120172648,14.0,1.0,0.6587657812969648,0.8011672791649691,0.6823125494744205,0.60272590506163,0.7511281869967602,0.5297817785378689,0.5876973223517962,0.46945770899040973,0.6351531596636615,0.6239552068838827,0.7484457772562428,0.538190391901983,0.6230672253413355,0.477821721934895
rf,none,NIH,balanced_accuracy_par_classifier,,,,,,,,,,,,,,,,0.5107643892125039,14.0,1.0,0.5103700590397935,0.5123840773157075,0.5122696874368304,0.5105717586854137,0.5122175450141377,0.5071686273119898,0.5102040401913605,0.5086776582881702,0.508330126949748,0.5108554050371297,0.5117544503065122,0.5083832602442955,0.5118373814233318,0.5127154490645186
rf,none,NIH,balanced_accuracy_noWeights,,,,,,,,,,,,,,,,0.519156186533354,14.0,1.0,0.5185593396865074,0.5222860355340259,0.5218793911125398,0.5189337028136793,0.5219931581203258,0.5128630635416535,0.518639770003958,0.5151755444989148,0.5146762818714107,0.5183385451214504,0.5211971073242749,0.5138377999649676,0.5212241636013313,0.5229287090558767
rf,none,NIH,balanced_accuracy_par,,,,,,,,,,,,,,,,0.5195842882468111,14.0,1.0,0.5185593396865074,0.5222860355340259,0.5218793911125398,0.5189337028136793,0.5219931581203258,0.5128630635416535,0.518639770003958,0.5151755444989148,0.5146762818714107,0.5183385451214504,0.5211971073242749,0.5138377999649676,0.5212241636013313,0.5229287090558767
rf,none,NIH,f1_par_classifier,,,,,,,,,,,,,,,,0.6523067210146942,14.0,1.0,0.3332020382896934,0.21231839814898446,0.20607805255838577,0.14583990669949354,0.09961238317665415,0.09004122587744842,0.09046150504691934,0.07594940274766279,0.06785229713704535,0.07687036287842387,0.05315196933889822,0.04210183611565907,0.019335472038403762,0.010734663563782793
rf,none,NIH,f1_noWeights,,,,,,,,,,,,,,,,0.622864423879834,14.0,1.0,0.314734060144734,0.19480370907717381,0.16491640088675147,0.1420758850494163,0.09070695442841006,0.08599274931882907,0.08403466650931704,0.0614295842949497,0.060016582463788916,0.05924524365680757,0.04567863791456013,0.03501904265817462,0.017923373423696695,0.00924634114277899
rf,none,NIH,f1_par,,,,,,,,,,,,,,,,0.9253767851507824,14.0,1.0,0.38528280546922516,0.4646389735596288,0.6140397703133725,0.326589128622577,0.5462734865736361,0.29486011941135415,0.3509893350526566,0.4571894844013388,0.4386280198030851,0.5171483942440775,0.5466590053854821,0.3969067892082597,0.43869706149853493,0.5901557881271948


==> figures/yaning/NIH_embeddingsPlusRf/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_min_subconcept_3,acc_min_subconcept_4,acc_min_subconcept_5,acc_min_subconcept_6,acc_min_subconcept_7,acc_min_subconcept_8,acc_min_subconcept_9,acc_min_subconcept_10,acc_min_subconcept_11,acc_min_subconcept_12,acc_min_subconcept_13,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2,subconcept_3,subconcept_4,subconcept_5,subconcept_6,subconcept_7,subconcept_8,subconcept_9,subconcept_10,subconcept_11,subconcept_12,subconcept_13
rf,none,NIH,roc_auc,"[0.9936936936936936, 0.9914414414414414, 0.9986486486486487, 0.9977477477477478, 0.9927927927927928, 0.9914414414414414, 0.9981981981981982, 0.9891891891891892, 0.9981981981981982, 0.9986486486486487]","[1.0, 0.998286203941731, 1.0, 1.0, 0.998286203941731, 0.998286203941731, 0.9991431019708654, 0.998286203941731, 1.0, 1.0]","[0.9968520461699895, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 1.0, 0.9989506820566632, 0.9968520461699895, 0.9989506820566632, 0.9989506820566632]","[0.9925093632958801, 0.9912609238451935, 0.9987515605493134, 0.9975031210986267, 0.9900124843945068, 0.9912609238451935, 0.9962546816479401, 0.9925093632958801, 0.9975031210986267, 0.9975031210986267]","[0.997920997920998, 0.997920997920998, 1.0, 1.0, 0.9958419958419958, 1.0, 1.0, 0.997920997920998, 1.0, 1.0]","[0.9846827133479212, 0.9781181619256017, 0.9934354485776805, 0.9934354485776805, 0.986870897155361, 0.973741794310722, 0.9912472647702407, 0.9803063457330415, 0.9912472647702407, 0.9934354485776805]","[0.9909706546275395, 0.9909706546275395, 1.0, 0.9977426636568849, 0.9932279909706546, 0.9909706546275395, 1.0, 0.9954853273137697, 1.0, 0.9977426636568849]","[0.9841772151898734, 0.9873417721518988, 0.9968354430379747, 1.0, 0.9841772151898734, 0.9810126582278481, 0.9968354430379747, 0.9841772151898734, 1.0, 1.0]","[0.9805825242718447, 0.9773462783171522, 0.9935275080906149, 1.0, 0.9902912621359223, 0.9805825242718447, 0.9935275080906149, 0.9773462783171522, 1.0, 0.9967637540453075]","[0.9868852459016394, 0.9901639344262295, 0.9967213114754099, 0.9934426229508196, 0.9901639344262295, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295, 0.9967213114754099, 0.9934426229508196]","[0.9956709956709957, 0.9956709956709957, 1.0, 1.0, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 1.0]","[0.9772727272727273, 0.9772727272727273, 0.9943181818181818, 0.9886363636363636, 0.9829545454545454, 0.9829545454545454, 0.9943181818181818, 0.9829545454545454, 0.9943181818181818, 0.9943181818181818]","[0.9886363636363636, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.04238921001926782, 0.04685123212655917, 0.02078896663624379, 0.02078896663624379, 0.04431599229287091, 0.04715546090660176, 0.023425616063279586, 0.04482304025960856, 0.020383328262853665, 0.02403407362336477]",,,,,,,,,,,,,,,,,
rf,none,NIH,balanced_accuracy,"[0.9936936936936936, 0.9914414414414414, 0.990990990990991, 0.9887387387387387, 0.9927927927927928, 0.9914414414414414, 0.9905405405405405, 0.9891891891891892, 0.9932432432432432, 0.9905405405405405]","[1.0, 0.998286203941731, 0.9991431019708654, 0.9991431019708654, 0.998286203941731, 0.998286203941731, 0.998286203941731, 0.998286203941731, 0.9991431019708654, 0.998286203941731]","[0.9968520461699895, 0.9989506820566632, 0.9989506820566632, 0.9968520461699895, 0.9989506820566632, 1.0, 0.9968520461699895, 0.9968520461699895, 0.9968520461699895, 0.9979013641133263]","[0.9925093632958801, 0.9912609238451935, 0.9925093632958801, 0.9937578027465668, 0.9900124843945068, 0.9912609238451935, 0.9912609238451935, 0.9925093632958801, 0.9937578027465668, 0.9912609238451935]","[0.997920997920998, 0.997920997920998, 0.9958419958419958, 1.0, 0.9958419958419958, 1.0, 1.0, 0.997920997920998, 0.997920997920998, 0.997920997920998]","[0.9846827133479212, 0.9781181619256017, 0.9846827133479212, 0.9824945295404814, 0.986870897155361, 0.973741794310722, 0.9781181619256017, 0.9803063457330415, 0.975929978118162, 0.973741794310722]","[0.9909706546275395, 0.9909706546275395, 0.9932279909706546, 0.9932279909706546, 0.9932279909706546, 0.9909706546275395, 0.9887133182844243, 0.9954853273137697, 0.9954853273137697, 0.981941309255079]","[0.9841772151898734, 0.9873417721518988, 0.9810126582278481, 0.9841772151898734, 0.9841772151898734, 0.9810126582278481, 0.9873417721518988, 0.9841772151898734, 0.9841772151898734, 0.9873417721518988]","[0.9805825242718447, 0.9773462783171522, 0.9902912621359223, 0.9870550161812298, 0.9902912621359223, 0.9805825242718447, 0.9838187702265372, 0.9773462783171522, 0.9870550161812298, 0.9805825242718447]","[0.9868852459016394, 0.9901639344262295, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295]","[0.9956709956709957, 0.9956709956709957, 1.0, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 1.0, 0.9956709956709957]","[0.9772727272727273, 0.9772727272727273, 0.9772727272727273, 0.9886363636363636, 0.9829545454545454, 0.9829545454545454, 0.9829545454545454, 0.9829545454545454, 0.9772727272727273, 0.9886363636363636]","[0.9886363636363636, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0.9886363636363636]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.04238921001926782, 0.04685123212655917, 0.04451881147956597, 0.046242774566473986, 0.04431599229287091, 0.04715546090660176, 0.047054051313254235, 0.04482304025960856, 0.04370753473278572, 0.05151607342054559]",,,,,,,,,,,,,,,,,
rf,none,NIH,f1,"[0.9986486486486487, 0.9977477477477478, 0.9986486486486487, 0.9977477477477478, 0.9977477477477478, 0.9972972972972973, 0.9981981981981982, 0.9972972972972973, 0.9981981981981982, 0.9986486486486487]","[1.0, 0.9991431019708654, 1.0, 1.0, 0.9991431019708654, 1.0, 0.9991431019708654, 0.9991431019708654, 1.0, 1.0]","[1.0, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 1.0, 0.9989506820566632, 1.0, 0.9989506820566632, 0.9989506820566632]","[0.9975031210986267, 0.9975031210986267, 0.9987515605493134, 0.9975031210986267, 0.9950062421972534, 0.9962546816479401, 0.9962546816479401, 0.9975031210986267, 0.9975031210986267, 0.9975031210986267]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.9956236323851203, 0.9912472647702407, 0.9934354485776805, 0.9934354485776805, 0.9912472647702407, 0.9956236323851203, 0.9912472647702407, 0.9934354485776805, 0.9912472647702407, 0.9934354485776805]","[1.0, 1.0, 1.0, 0.9977426636568849, 0.9954853273137697, 0.9977426636568849, 1.0, 0.9977426636568849, 1.0, 0.9977426636568849]","[1.0, 1.0, 0.9968354430379747, 1.0, 0.9936708860759493, 1.0, 0.9968354430379747, 1.0, 1.0, 1.0]","[1.0, 0.9935275080906149, 0.9935275080906149, 1.0, 0.9967637540453075, 0.9967637540453075, 0.9935275080906149, 0.9935275080906149, 1.0, 0.9967637540453075]","[1.0, 0.9967213114754099, 0.9967213114754099, 0.9934426229508196, 0.9967213114754099, 0.9934426229508196, 0.9934426229508196, 0.9967213114754099, 0.9967213114754099, 0.9934426229508196]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0.9956709956709957, 1.0, 0.9956709956709957, 1.0]","[0.9943181818181818, 0.9943181818181818, 0.9943181818181818, 0.9886363636363636, 0.9943181818181818, 1.0, 0.9943181818181818, 0.9943181818181818, 0.9943181818181818, 0.9943181818181818]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.020687557042896258, 0.021600243383024034, 0.02078896663624379, 0.02078896663624379, 0.021498833789676503, 0.024338302403407362, 0.023425616063279586, 0.022918568096541934, 0.020383328262853665, 0.02403407362336477]",,,,,,,,,,,,,,,,,
rf,none,NIH,roc_auc_par_classifier,,,,,,,,,,,,,,,,"[0.6238177362749306, 0.6275011751123981, 0.6278846223980674, 0.6240130154408768, 0.6268544375566193, 0.6257544936419535, 0.6272276228177363, 0.6261528364699344, 0.6256911523086424, 0.6247629449055864]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.638308485734673, 0.6365035019202185, 0.6404761017879181, 0.6408249352127439, 0.6430236278790363, 0.6263331706908573, 0.6368361243690143, 0.6412482185474608, 0.6355656985490507, 0.6448272877951675]","[0.7657926121499666, 0.7586491600023502, 0.773478222479466, 0.7678958070789634, 0.7665772995403511, 0.7607079984944548, 0.7698577743074398, 0.7614725117793224, 0.7753475659061609, 0.7638707872067876]","[0.620028754466142, 0.6505641011288581, 0.6325002215126021, 0.6236006915008726, 0.6242207595648075, 0.6501306707455414, 0.6313194989783226, 0.6341805453875963, 0.6250250629476337, 0.6199513822313343]","[0.5666086902946509, 0.5612548786569003, 0.5658607027425707, 0.5538901904364113, 0.5630002305610202, 0.5704691056121869, 0.5676324215645531, 0.5621082569212611, 0.5749449002598924, 0.5607199869411492]","[0.717843942291986, 0.7075264331308344, 0.7303842874758737, 0.7240427809250871, 0.7238582151958285, 0.7052689615269117, 0.7253165497240175, 0.7173485399301315, 0.7285575477074087, 0.7171425991560368]","[0.5129297182447141, 0.5188521472607888, 0.4982828037243782, 0.5105917224578285, 0.5138131420318893, 0.5237248271095994, 0.510394206245659, 0.5102179519587718, 0.4963230693207754, 0.5053032910408061]","[0.5578432904811002, 0.5759126614487022, 0.554623673247157, 0.5613359596213359, 0.5678314122581085, 0.5602356447160973, 0.5598504609418904, 0.5608339646521362, 0.555522955730636, 0.5485234303611228]","[0.3940682653994508, 0.38683337844077037, 0.39886874082151524, 0.3874728412816673, 0.41139993537765834, 0.38808580044171914, 0.4099193364491411, 0.3908517697256594, 0.3870524800628611, 0.39583329800085165]","[0.6096539968811802, 0.618513176377878, 0.6167450954618489, 0.6030029860642776, 0.6057469012107798, 0.6215942492546882, 0.6151110689865154, 0.6069875704555507, 0.6073970511184686, 0.6094833743109134]","[0.5495941444953966, 0.5903017813644431, 0.581032164480689, 0.5636989248703647, 0.5650244909888812, 0.5926054448656994, 0.5809454362538535, 0.5797110762456549, 0.5699497269274101, 0.5657893202008659]","[0.7238639909253445, 0.720297156730049, 0.7224483793171834, 0.7205204033202298, 0.7316630096116392, 0.6945427699796343, 0.7127129353177841, 0.7248025936816307, 0.7172638746136528, 0.7328376076553075]","[0.5184783346913119, 0.5199294024428635, 0.5066529839679914, 0.49943289272251956, 0.5173777927524726, 0.5297391800825223, 0.5113563789324789, 0.5079910625824204, 0.49965027085128394, 0.5084151810084544]","[0.5951089509861425, 0.5830404912914514, 0.5865747475021615, 0.5898817438543376, 0.5896857559299807, 0.5664883016399938, 0.5725691047549032, 0.6043040250237259, 0.5885925172866348, 0.6024600568151387]","[0.4250297467969206, 0.4326197524688101, 0.39638642448839917, 0.40597391375059155, 0.42228271759005354, 0.4257096172317558, 0.40549077403451483, 0.3977263737591884, 0.40718574154100606, 0.3960468634240102]"
rf,none,NIH,roc_auc_noWeights,,,,,,,,,,,,,,,,"[0.659471515172002, 0.6598963518330216, 0.6605906497208088, 0.6598021622169783, 0.6600539224449072, 0.6597287569995713, 0.6600083566478963, 0.6584468747725516, 0.6587200284657438, 0.661209410657996]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6584949491627313, 0.6557959465397859, 0.6611198131505402, 0.6610050193180708, 0.6640141891206691, 0.64926631072813, 0.6585108001216915, 0.6594006921433146, 0.6558613146154978, 0.6641887780692162]","[0.8025629949528958, 0.794593000374442, 0.8052124183389908, 0.8039750822638618, 0.7985233824713648, 0.7987089959172863, 0.8024212648357152, 0.796985119728059, 0.8061919289955576, 0.8024986037715158]","[0.6770945098037964, 0.6961913302140039, 0.680558716846219, 0.6799101423745998, 0.6727136792177266, 0.6995961599709201, 0.6793552095001953, 0.683652720346925, 0.6768197568446953, 0.6772332696251239]","[0.605028118056972, 0.598219748891616, 0.6038099368994314, 0.5961135691226653, 0.5995311103995982, 0.6079016430759593, 0.6040004755236362, 0.5987547762842335, 0.6109877357693918, 0.6029119365927972]","[0.7519690011323721, 0.7397138309824651, 0.7582648291501348, 0.7560924290464905, 0.7516818496435169, 0.73985340094254, 0.7564999648966793, 0.7441579324755473, 0.7570900801810445, 0.7559585515168115]","[0.5312861909646938, 0.5378924601190687, 0.5203397243567425, 0.5318309624125453, 0.5335038878485344, 0.5387026273516984, 0.5265432398745185, 0.5306732953480069, 0.5207216191273139, 0.5263237779755672]","[0.586752702290964, 0.5982234321172651, 0.5825342463401553, 0.5886799423956883, 0.5907939775978654, 0.5886630026442037, 0.5854687149115367, 0.5896274239010278, 0.5864867024095424, 0.5797430789097119]","[0.46874049285062364, 0.46668373942098973, 0.4743497912117676, 0.46275155034729576, 0.47952424780396885, 0.4656539185822169, 0.4797421500630922, 0.4590462491928952, 0.4584519119559343, 0.47963303847531324]","[0.6350918544467122, 0.6395174478651312, 0.6367252380910187, 0.6313423249839435, 0.6304309513893607, 0.6444130041886429, 0.6371830580998206, 0.6297755631760434, 0.6340567545845177, 0.6329953998114242]","[0.6078803566292782, 0.6361955775442587, 0.6268319809283467, 0.6198313940826671, 0.6136680182404272, 0.6394563115834693, 0.6273184144859447, 0.6253078446139038, 0.6200471803976918, 0.6230149903328396]","[0.7544706924080213, 0.7413001763473317, 0.7468706799403484, 0.7509595498643262, 0.7594959548108317, 0.7262428272467824, 0.7484405531256764, 0.7524556706181288, 0.746299098596026, 0.7579225696049547]","[0.5481027186990072, 0.5392869983682275, 0.5307288353569157, 0.5345800951406366, 0.5393763079532778, 0.5541371656940565, 0.5331338560536918, 0.5359260770159766, 0.5275782236726867, 0.5390536410653539]","[0.6290218122816237, 0.6153188409805386, 0.6205875303076399, 0.6260924578919711, 0.6264370200330042, 0.6109697522840206, 0.6137585161010777, 0.6344276350360927, 0.6217618073033345, 0.6322968811940519]","[0.4855558935875333, 0.4896122773214346, 0.46423508997284474, 0.47774059426021703, 0.4832955864291429, 0.4944213455926264, 0.4625697190954264, 0.4715996799963943, 0.476124801406213, 0.47306223168711753]"
rf,none,NIH,roc_auc_par,,,,,,,,,,,,,,,,"[0.634381267281404, 0.6340625691366137, 0.6296814033963971, 0.6343887425074535, 0.633174224487222, 0.6356425949309251, 0.6319503986738593, 0.6311631606404714, 0.6329828722684037, 0.6309418868498979]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6584949491627313, 0.6557959465397859, 0.6611198131505402, 0.6610050193180708, 0.6640141891206691, 0.64926631072813, 0.6585108001216915, 0.6594006921433146, 0.6558613146154978, 0.6641887780692162]","[0.8025629949528958, 0.794593000374442, 0.8052124183389908, 0.8039750822638618, 0.7985233824713648, 0.7987089959172863, 0.8024212648357152, 0.796985119728059, 0.8061919289955576, 0.8024986037715158]","[0.6770945098037964, 0.6961913302140039, 0.680558716846219, 0.6799101423745998, 0.6727136792177266, 0.6995961599709201, 0.6793552095001953, 0.683652720346925, 0.6768197568446953, 0.6772332696251239]","[0.605028118056972, 0.598219748891616, 0.6038099368994314, 0.5961135691226653, 0.5995311103995982, 0.6079016430759593, 0.6040004755236362, 0.5987547762842335, 0.6109877357693918, 0.6029119365927972]","[0.7519690011323721, 0.7397138309824651, 0.7582648291501348, 0.7560924290464905, 0.7516818496435169, 0.73985340094254, 0.7564999648966793, 0.7441579324755473, 0.7570900801810445, 0.7559585515168115]","[0.5312861909646938, 0.5378924601190687, 0.5203397243567425, 0.5318309624125453, 0.5335038878485344, 0.5387026273516984, 0.5265432398745185, 0.5306732953480069, 0.5207216191273139, 0.5263237779755672]","[0.586752702290964, 0.5982234321172651, 0.5825342463401553, 0.5886799423956883, 0.5907939775978654, 0.5886630026442037, 0.5854687149115367, 0.5896274239010278, 0.5864867024095424, 0.5797430789097119]","[0.46874049285062364, 0.46668373942098973, 0.4743497912117676, 0.46275155034729576, 0.47952424780396885, 0.4656539185822169, 0.4797421500630922, 0.4590462491928952, 0.4584519119559343, 0.47963303847531324]","[0.6350918544467122, 0.6395174478651312, 0.6367252380910187, 0.6313423249839435, 0.6304309513893607, 0.6444130041886429, 0.6371830580998206, 0.6297755631760434, 0.6340567545845177, 0.6329953998114242]","[0.6078803566292782, 0.6361955775442587, 0.6268319809283467, 0.6198313940826671, 0.6136680182404272, 0.6394563115834693, 0.6273184144859447, 0.6253078446139038, 0.6200471803976918, 0.6230149903328396]","[0.7544706924080213, 0.7413001763473317, 0.7468706799403484, 0.7509595498643262, 0.7594959548108317, 0.7262428272467824, 0.7484405531256764, 0.7524556706181288, 0.746299098596026, 0.7579225696049547]","[0.5481027186990072, 0.5392869983682275, 0.5307288353569157, 0.5345800951406366, 0.5393763079532778, 0.5541371656940565, 0.5331338560536918, 0.5359260770159766, 0.5275782236726867, 0.5390536410653539]","[0.6290218122816237, 0.6153188409805386, 0.6205875303076399, 0.6260924578919711, 0.6264370200330042, 0.6109697522840206, 0.6137585161010777, 0.6344276350360927, 0.6217618073033345, 0.6322968811940519]","[0.4855558935875333, 0.4896122773214346, 0.46423508997284474, 0.47774059426021703, 0.4832955864291429, 0.4944213455926264, 0.4625697190954264, 0.4715996799963943, 0.476124801406213, 0.47306223168711753]"
rf,none,NIH,balanced_accuracy_par_classifier,,,,,,,,,,,,,,,,"[0.5099441754983117, 0.5108002020803699, 0.5106682294195954, 0.5105588682934359, 0.5106182119779777, 0.5106737125696966, 0.5115590168453636, 0.5103706117996016, 0.5107338589071975, 0.5117170047334886]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5101249169028368, 0.5104873481669956, 0.5100117690761876, 0.509403374239935, 0.5103827484603949, 0.5105537133078841, 0.5110894898861166, 0.5096028329754991, 0.510582452463093, 0.5114619449189929]","[0.5117003696877533, 0.5124477885546667, 0.5123177860367144, 0.5122142551061651, 0.5118594431270898, 0.512188571271441, 0.5131621044727183, 0.5121793055293861, 0.5123366727206946, 0.5134344766504456]","[0.5110631810085453, 0.5126811244384999, 0.5123063107096877, 0.5117649083611525, 0.5120708248878476, 0.5126388742815771, 0.5129363901606979, 0.5119538216106476, 0.5118430306375169, 0.5134384082721317]","[0.5097097681975444, 0.5105256117365221, 0.5104565940486232, 0.5108706277511319, 0.5095302742842165, 0.5103566452041591, 0.5111020198057346, 0.5105948057659302, 0.5108844110997427, 0.5116868289605322]","[0.5112633922760161, 0.5123303427138851, 0.5114538721582491, 0.5124394386626907, 0.5112174189490301, 0.5126388742815771, 0.5136256569714378, 0.5120612459936537, 0.5118760149900249, 0.5132691931448127]","[0.50769502706264, 0.5068606874603802, 0.508277692359546, 0.5073304038666676, 0.5089310743955276, 0.5053997850957138, 0.5076290697972557, 0.5070841600355948, 0.5056046326349612, 0.5068737404116103]","[0.5090670847487957, 0.5102220721976038, 0.510513878519307, 0.5105018237017336, 0.5102638631972904, 0.5098380944752702, 0.5102498769441225, 0.511294431096795, 0.5111460398006654, 0.5089432372320211]","[0.5070124561721518, 0.5098384052246138, 0.5078636604057024, 0.5089217760550847, 0.5085178415392897, 0.5082336817497248, 0.5102072478846064, 0.5074900637119182, 0.5080116643250834, 0.5106797858135266]","[0.5068534127087627, 0.5061788277514907, 0.5101370709551936, 0.5090936966804277, 0.5101276209396702, 0.5070732455156117, 0.5094493961809063, 0.5060272061547835, 0.5090084146399988, 0.5093523779706347]","[0.5091931478626504, 0.5109035343005994, 0.510482215271677, 0.5111510262126852, 0.5101956407240343, 0.5106364629205538, 0.5123254139034494, 0.5106675146924763, 0.5111747717718087, 0.5118243227113625]","[0.5104682111222439, 0.5117490877149617, 0.5125228312440103, 0.5113433001342825, 0.5108322937965473, 0.5116831493109837, 0.5123306912970221, 0.511310618947015, 0.5125742784531216, 0.5127300410449354]","[0.5064586237431784, 0.5072036759630705, 0.507090371958654, 0.5101239954527464, 0.5085654646020191, 0.5088317315537977, 0.509578349733644, 0.508068469761625, 0.5066179401711915, 0.5112939795030276]","[0.5089106388207637, 0.5129026383861964, 0.5095404244696703, 0.5124394386626907, 0.5122773471276222, 0.5126388742815771, 0.5136256569714378, 0.5126182944763724, 0.5125742784531216, 0.5108462225838647]","[0.5117003696877533, 0.5129026383861964, 0.5125228312440103, 0.5124394386626907, 0.5122773471276222, 0.5126388742815771, 0.5136256569714378, 0.5126182944763724, 0.5125742784531216, 0.513854761354404]"
rf,none,NIH,balanced_accuracy_noWeights,,,,,,,,,,,,,,,,"[0.5176911015061304, 0.5194841746218382, 0.5186933396737169, 0.5194301960920458, 0.5188421803306197, 0.5196362890118594, 0.5195855842151856, 0.5182823910006752, 0.518537951550577, 0.5213786573308934]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5180414518564808, 0.5191463367840004, 0.5177549012352785, 0.5174907566526064, 0.5185543925428319, 0.5192984511740216, 0.5187972959268974, 0.5170061147243988, 0.5184753889880145, 0.521028306980543]","[0.5211946050096339, 0.5225687180341451, 0.5218309567252157, 0.5226929382686697, 0.521301098117301, 0.5227208324241663, 0.5226701276274925, 0.5215546221006697, 0.5214253183518256, 0.5249011386811383]","[0.5196206280946286, 0.5229009570916112, 0.5217347467681146, 0.5215474103682317, 0.521633337174767, 0.5235777304533009, 0.5219530487416219, 0.520837543214799, 0.5202797904513876, 0.5247087187669359]","[0.517449286657574, 0.5190560779858764, 0.5185140873877231, 0.5200002886565204, 0.5171642383436889, 0.5192081923758977, 0.5191574875792239, 0.5186662017777444, 0.5187326687396763, 0.5213884986328695]","[0.5201551039701329, 0.5223861150237785, 0.5201804036607809, 0.523121387283237, 0.5200789940674334, 0.5235777304533009, 0.5235270256566271, 0.5213720190903033, 0.5208142663268919, 0.5247185356707718]","[0.5135359616835945, 0.5124846970260805, 0.5146007624137436, 0.5143686520534777, 0.515593444724116, 0.5104486276086619, 0.5125861066194279, 0.512564692996325, 0.5098187564254738, 0.5126289338656338]","[0.5166799323234037, 0.5189109433770493, 0.5188734012251103, 0.5197353827685643, 0.5187719916317628, 0.5190630577670706, 0.5178836847988393, 0.5201541837866891, 0.5195964310232777, 0.5167286913378123]","[0.5132832126045707, 0.517096502139229, 0.512765734853707, 0.5152099948781738, 0.5142466037413722, 0.5140840595672249, 0.5171979117325765, 0.514500127724741, 0.5139423749613296, 0.5194289227862222]","[0.5114858671455562, 0.5120987552218557, 0.5174050368077442, 0.516648895373852, 0.5173036272143966, 0.5138689925892233, 0.5154364107698957, 0.5110846592883803, 0.5153812754570077, 0.5160492988461951]","[0.5146372279604536, 0.5185075832763943, 0.5173413729528977, 0.5198426987586469, 0.5172399633595502, 0.5186596976664156, 0.5202483371320369, 0.517493487342919, 0.5185750788418027, 0.5208400039233876]","[0.5190301028451317, 0.5212611138987775, 0.522259405739783, 0.5209568851187348, 0.5199934939819333, 0.5214132282887988, 0.521362523492125, 0.5202470179653021, 0.5218537673663929, 0.5235935345457706]","[0.5098309686459975, 0.5120619796996433, 0.5108957693761467, 0.5174395691014189, 0.5136352688737081, 0.5150550031805736, 0.5150042983838998, 0.513888792857077, 0.5104901310027565, 0.5200762185284546]","[0.5155127868278158, 0.5234256160632795, 0.5165775875579648, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5200762185284546]","[0.5211946050096339, 0.5234256160632795, 0.522259405739783, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5257580367102728]"
rf,none,NIH,balanced_accuracy_par,,,,,,,,,,,,,,,,"[0.5172858018686066, 0.519892180646478, 0.5188550369102111, 0.5203364169476753, 0.5191525413886968, 0.5201933059707712, 0.5203947847533739, 0.5188726392520139, 0.5188366153619836, 0.522023559368301]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5180414518564808, 0.5191463367840004, 0.5177549012352785, 0.5174907566526064, 0.5185543925428319, 0.5192984511740216, 0.5187972959268974, 0.5170061147243988, 0.5184753889880145, 0.521028306980543]","[0.5211946050096339, 0.5225687180341451, 0.5218309567252157, 0.5226929382686697, 0.521301098117301, 0.5227208324241663, 0.5226701276274925, 0.5215546221006697, 0.5214253183518256, 0.5249011386811383]","[0.5196206280946286, 0.5229009570916112, 0.5217347467681146, 0.5215474103682317, 0.521633337174767, 0.5235777304533009, 0.5219530487416219, 0.520837543214799, 0.5202797904513876, 0.5247087187669359]","[0.517449286657574, 0.5190560779858764, 0.5185140873877231, 0.5200002886565204, 0.5171642383436889, 0.5192081923758977, 0.5191574875792239, 0.5186662017777444, 0.5187326687396763, 0.5213884986328695]","[0.5201551039701329, 0.5223861150237785, 0.5201804036607809, 0.523121387283237, 0.5200789940674334, 0.5235777304533009, 0.5235270256566271, 0.5213720190903033, 0.5208142663268919, 0.5247185356707718]","[0.5135359616835945, 0.5124846970260805, 0.5146007624137436, 0.5143686520534777, 0.515593444724116, 0.5104486276086619, 0.5125861066194279, 0.512564692996325, 0.5098187564254738, 0.5126289338656338]","[0.5166799323234037, 0.5189109433770493, 0.5188734012251103, 0.5197353827685643, 0.5187719916317628, 0.5190630577670706, 0.5178836847988393, 0.5201541837866891, 0.5195964310232777, 0.5167286913378123]","[0.5132832126045707, 0.517096502139229, 0.512765734853707, 0.5152099948781738, 0.5142466037413722, 0.5140840595672249, 0.5171979117325765, 0.514500127724741, 0.5139423749613296, 0.5194289227862222]","[0.5114858671455562, 0.5120987552218557, 0.5174050368077442, 0.516648895373852, 0.5173036272143966, 0.5138689925892233, 0.5154364107698957, 0.5110846592883803, 0.5153812754570077, 0.5160492988461951]","[0.5146372279604536, 0.5185075832763943, 0.5173413729528977, 0.5198426987586469, 0.5172399633595502, 0.5186596976664156, 0.5202483371320369, 0.517493487342919, 0.5185750788418027, 0.5208400039233876]","[0.5190301028451317, 0.5212611138987775, 0.522259405739783, 0.5209568851187348, 0.5199934939819333, 0.5214132282887988, 0.521362523492125, 0.5202470179653021, 0.5218537673663929, 0.5235935345457706]","[0.5098309686459975, 0.5120619796996433, 0.5108957693761467, 0.5174395691014189, 0.5136352688737081, 0.5150550031805736, 0.5150042983838998, 0.513888792857077, 0.5104901310027565, 0.5200762185284546]","[0.5155127868278158, 0.5234256160632795, 0.5165775875579648, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5200762185284546]","[0.5211946050096339, 0.5234256160632795, 0.522259405739783, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5257580367102728]"
rf,none,NIH,f1_par_classifier,,,,,,,,,,,,,,,,"[0.6533831046884689, 0.6516146265781538, 0.6507796666355907, 0.6538027663157915, 0.6511512588727382, 0.6545926214359302, 0.6505294467329267, 0.6519981284102085, 0.6507571680308533, 0.6544584224462797]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.334263007472721, 0.33352151677718, 0.3287003422109487, 0.3362978917435162, 0.3292469892466977, 0.3365452961324925, 0.33071978926364815, 0.33345497690235365, 0.3338987673321812, 0.33537180581519505]","[0.21269078341898162, 0.21036576448131172, 0.21192020898606587, 0.21244311484354703, 0.21122549652630362, 0.21373682528386118, 0.2104958150213703, 0.21291303231933914, 0.21243436262722115, 0.21495857798184312]","[0.2085381802640238, 0.20352103412951483, 0.20754675700177594, 0.2049852720498409, 0.2082004340392388, 0.20760478022691195, 0.2054606472616976, 0.20605196977443363, 0.20162295098846345, 0.20724849984795676]","[0.1466134784439354, 0.14432812311306276, 0.14502553967434853, 0.14615883468312918, 0.1464087682460897, 0.14710204261592774, 0.14431744890739856, 0.14603948135280553, 0.14516228327963995, 0.14724306667859802]","[0.09995014262835422, 0.09919159819917238, 0.09850221654180163, 0.10055598904122369, 0.09680434453302651, 0.10098841863358797, 0.09954507556567213, 0.09927325641481914, 0.10045217944666941, 0.10086061076221448]","[0.09032468644618778, 0.08930635294524704, 0.09133750061793676, 0.09036392536659445, 0.09035609411735845, 0.08959515561212766, 0.0898763344971148, 0.09010033678185456, 0.08952689111676936, 0.08962498127329326]","[0.09044750553505261, 0.09056964317484886, 0.0907152801501088, 0.09133686265386129, 0.09112001433505926, 0.09008246494427719, 0.09048083540959147, 0.08915394214261407, 0.09050055312401693, 0.09020794899976292]","[0.07464256500027493, 0.08054194403543631, 0.07485399202710138, 0.07561068814810137, 0.07459736468144101, 0.07673234196681131, 0.07609625453757632, 0.07600454011839633, 0.07394135884162684, 0.07647297811986202]","[0.06801135368789502, 0.06658287378695521, 0.06841385761025112, 0.0687275470964503, 0.06906511346701869, 0.06753729944644012, 0.06764048395503981, 0.06671809711938892, 0.0668072209493781, 0.06901912425163623]","[0.07775868509315127, 0.07624985322978824, 0.07583817790888206, 0.076890015242526, 0.07757807692391783, 0.07699738102110036, 0.07721702337475982, 0.0777885688389495, 0.07474948617235949, 0.07763636097880414]","[0.052409880631220526, 0.05492306640198716, 0.05122923374576519, 0.055454561632523734, 0.05005532914959979, 0.05641841104942326, 0.052322931794817645, 0.0514184119410861, 0.053060217951619706, 0.05422764909093905]","[0.04281774783096104, 0.04081171965826895, 0.042901305585361676, 0.04234565134500616, 0.04360194046546634, 0.0422804011220969, 0.04144047723566041, 0.041870811051314, 0.04134841426102891, 0.041599892601426255]","[0.019669820938422178, 0.018922592980387825, 0.018927631373487533, 0.020087649372537094, 0.019041596017288987, 0.01953570860693069, 0.018925131311874725, 0.019165556236166607, 0.019316305909426394, 0.01976272763751558]","[0.010219315059799375, 0.011583506053131023, 0.010468160709449878, 0.010360775501291178, 0.012014105718868686, 0.010157013878543524, 0.010211348071511367, 0.010931074600148416, 0.010576671024455008, 0.010824665020629471]"
rf,none,NIH,f1_noWeights,,,,,,,,,,,,,,,,"[0.622946982405493, 0.6226820222525864, 0.6227026183322277, 0.6225413674679987, 0.6223888173050642, 0.6234466588511137, 0.6229585058998203, 0.6229982032653699, 0.6225516972298089, 0.6234273657888567]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.3146019582801192, 0.31456365831143934, 0.3146242815582204, 0.3143850684834291, 0.3145413234876456, 0.31504802561366063, 0.315086023034267, 0.31473452270950314, 0.31441543700340524, 0.3153403029656497]","[0.19464598448836629, 0.1946415157332443, 0.19466221851542953, 0.19466221851542953, 0.19462527124019363, 0.19523212045169386, 0.19493438100810834, 0.1948529411764706, 0.19459729864932465, 0.19518314099347717]","[0.1648361151950186, 0.16480567817882802, 0.1646916356716547, 0.1646916356716547, 0.1647914142288385, 0.1653509152424742, 0.16506285218899003, 0.16515033359327613, 0.16463467358408992, 0.16514875531268974]","[0.14195611619436796, 0.14206970128022758, 0.14213378342364752, 0.1419687277896233, 0.14172668267093447, 0.14224598930481283, 0.14213197969543148, 0.1422340898976413, 0.1419182948490231, 0.14237348538845332]","[0.09059233449477352, 0.09066918001885015, 0.0906008664531927, 0.0906008664531927, 0.09066063518989728, 0.0909005008031749, 0.09082326283987915, 0.09078040954987261, 0.09056674825833176, 0.09087474022293596]","[0.08610086100861009, 0.08581170676264444, 0.08592788871013533, 0.08592788871013533, 0.08580357988445876, 0.08639513908667996, 0.08595825426944971, 0.08609899487957519, 0.08571428571428572, 0.0861888941623161]","[0.08403680166935408, 0.08410860072147333, 0.08404477328780117, 0.08386301109951617, 0.08373682711478211, 0.08414239482200647, 0.08425256751616585, 0.08403041825095058, 0.08401289588469561, 0.08411837472642497]","[0.061424822626105546, 0.06147859922178988, 0.06124234470691164, 0.061430793157076204, 0.06109543729934819, 0.061640495464742026, 0.061397524607738035, 0.06155644297263076, 0.06140691799455888, 0.06162246489859594]","[0.06014598540145986, 0.059820732657833206, 0.059774143302180685, 0.06015183959509441, 0.06000389635690629, 0.06016800156280524, 0.05992582471208276, 0.05989659545410204, 0.060128429655575015, 0.06015037593984962]","[0.059413655400798675, 0.05927659159598323, 0.05923039454456892, 0.059041309431021045, 0.05927081302398128, 0.05924332779352821, 0.05919124829068177, 0.05935181569699336, 0.059207323011003996, 0.05922595777951525]","[0.04565668544322562, 0.0456973293768546, 0.045661197865190746, 0.045661197865190746, 0.04569280981109682, 0.045819696518893185, 0.04558517490833416, 0.045756165197583444, 0.04545005434245628, 0.04580606781677573]","[0.03497202238209433, 0.035003500350035, 0.0349755171380034, 0.034779132520487706, 0.035, 0.035295297302717334, 0.03506662659052199, 0.03504906869617464, 0.03496154230346619, 0.03508771929824561]","[0.017898911827519577, 0.017915309446254073, 0.01790073230268511, 0.01790073230268511, 0.017913486005089057, 0.01796468306624477, 0.017948194982663677, 0.0179390480073387, 0.017893452623017485, 0.017959183673469388]","[0.009233610341643583, 0.009242144177449169, 0.009234557767289145, 0.009234557767289145, 0.009241195194578498, 0.009267840593141797, 0.009259259259259259, 0.009254498714652956, 0.009230769230769232, 0.00926497838171711]"
rf,none,NIH,f1_par,,,,,,,,,,,,,,,,"[0.9262036214234689, 0.9248936620158448, 0.9265517280192378, 0.9239597410907588, 0.9246145850993908, 0.9260809623563837, 0.9253198144103258, 0.9250918261266426, 0.9237403466722053, 0.9273115642935649]","[14, 14, 14, 14, 14, 14, 14, 14, 14, 14]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.3822864795038753, 0.387976334097753, 0.38681967261489264, 0.38324462664274195, 0.3842502494238635, 0.3864125732246852, 0.3881675503895394, 0.38278823313290344, 0.3859953271697628, 0.3848870084922348]","[0.4627505521023828, 0.46588790100631144, 0.45717447184137416, 0.47180933528763896, 0.4703957247346878, 0.45928990547380005, 0.4573682649738474, 0.47222689753472286, 0.46588500683983597, 0.46360167580168615]","[0.6164535132963428, 0.6112635822984133, 0.608802781224972, 0.6183485342486061, 0.6220290625458259, 0.6067481416107124, 0.6101965610178076, 0.6185359517367837, 0.604596456903503, 0.6234231182507581]","[0.32853171866345443, 0.32435963160739617, 0.32112192689923713, 0.3321150438678146, 0.3230235843606101, 0.32966508745655804, 0.3245552957455587, 0.3289042393932924, 0.3198266883498723, 0.33378806988197596]","[0.5564663558253959, 0.5357578785907235, 0.5419610898499644, 0.5497363993135725, 0.5380450494498249, 0.5549132894983215, 0.5590280112718229, 0.5343717166867687, 0.5406814986526596, 0.5517735765973067]","[0.2957330532952174, 0.2937115415642778, 0.2980071145009837, 0.29135897559898566, 0.2929570221504032, 0.29725629378685026, 0.2953911224359073, 0.2943602245133831, 0.30293263489713873, 0.2868932113703944]","[0.34971601789515266, 0.35261537198869486, 0.3481471599166873, 0.3534000653909603, 0.3523627582289268, 0.3488501419901629, 0.351423573737013, 0.35118818122735546, 0.35314563370508745, 0.349044446446525]","[0.4659821879437361, 0.4489595495056776, 0.46224119529017843, 0.45122950861130146, 0.4606388569556224, 0.4527520979486846, 0.45078951952409424, 0.46391006356479086, 0.46458154739014135, 0.45081031727916]","[0.43713936209289844, 0.4393597709113136, 0.45682403728152265, 0.4210589353621725, 0.43386490385517645, 0.44361093495376236, 0.45294130929664134, 0.4233341236703703, 0.44067565444955287, 0.4374711661574398]","[0.5300697334949248, 0.5060816506691961, 0.511629463035245, 0.5214004705600858, 0.5101528842621879, 0.5240414816531902, 0.5077486155295786, 0.5267074495787174, 0.5182654405338507, 0.5153867531237983]","[0.5573208134727046, 0.5363192548767203, 0.5625891298021165, 0.5313501118134344, 0.5399219692411138, 0.5543752142777748, 0.5486013074552646, 0.543960099227129, 0.5503656283754309, 0.5417865253131321]","[0.3907755654071374, 0.4022699953594554, 0.41306787058440075, 0.37917882292799143, 0.40767005632229397, 0.3884482493613526, 0.39059971899692253, 0.40348799203242586, 0.39070175713191524, 0.4028678639587019]","[0.41776666872814133, 0.4601701868800162, 0.44644487750841233, 0.42960863345853884, 0.4218347414464617, 0.4562684781679381, 0.45377197201608327, 0.4241495416795137, 0.42749160598693464, 0.44946390911330886]","[0.5854183992701019, 0.5930916682482444, 0.6083711948115444, 0.5710949869157241, 0.5856195276380728, 0.5937678130343911, 0.5935422602089269, 0.5859718350275487, 0.5507416684631244, 0.6339385276542704]"


==> figures/yaning/NIH_embeddingsPlusRf/results/NIH_rf_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3708.0,0.608771736785329,0.0
1,2.0,1690.0,0.6196497041420118,0.0
2,3.0,1403.0,0.6224872416250891,0.0
3,4.0,1121.0,0.6022365744870651,0.0
4,5.0,853.0,0.6144075029308323,0.0
5,6.0,614.0,0.618314006514658,0.0
6,7.0,412.0,0.6122776699029127,0.0
7,8.0,397.0,0.6169027707808564,0.0
8,9.0,375.0,0.6192,0.0
9,10.0,282.0,0.6107886524822695,0.0
10,11.0,280.0,0.6232,0.0
11,12.0,190.0,0.6232,0.0
12,13.0,127.0,0.6113889763779528,0.0
13,14.0,33.0,0.6080484848484848,0.0
14,1.0,2220.0,0.5180414518564808,1.0
15,3.0,1167.0,0.5211946050096339,1.0
16,6.0,953.0,0.5196206280946286,1.0
17,2.0,801.0,0.517449286657574,1.0
18,8.0,481.0,0.5201551039701329,1.0
19,4.0,457.0,0.5135359616835945,1.0
20,5.0,443.0,0.5166799323234037,1.0
21,9.0,316.0,0.5132832126045707,1.0
22,7.0,309.0,0.5114858671455562,1.0
23,11.0,305.0,0.5146372279604536,1.0
24,12.0,231.0,0.5190301028451317,1.0
25,10.0,176.0,0.5098309686459975,1.0
26,13.0,88.0,0.5155127868278158,1.0
27,14.0,45.0,0.5211946050096339,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3619.0,0.618094584139265,0.0
1,2.0,1724.0,0.6247696055684455,0.0
2,3.0,1385.0,0.6293389891696751,0.0
3,4.0,1127.0,0.6172776397515528,0.0
4,5.0,843.0,0.6208032028469751,0.0
5,6.0,627.0,0.6281051036682616,0.0
6,8.0,432.0,0.6215981481481482,0.0
7,7.0,405.0,0.6235271604938272,0.0
8,9.0,402.0,0.616018407960199,0.0
9,11.0,307.0,0.6297,0.0
10,10.0,269.0,0.6241237918215613,0.0
11,12.0,207.0,0.6297,0.0
12,13.0,107.0,0.6110084112149533,0.0
13,14.0,32.0,0.6297,0.0
14,1.0,2220.0,0.5191463367840004,1.0
15,3.0,1167.0,0.5225687180341451,1.0
16,6.0,953.0,0.5229009570916112,1.0
17,2.0,801.0,0.5190560779858764,1.0
18,8.0,481.0,0.5223861150237785,1.0
19,4.0,457.0,0.5124846970260805,1.0
20,5.0,443.0,0.5189109433770493,1.0
21,9.0,316.0,0.517096502139229,1.0
22,7.0,309.0,0.5120987552218557,1.0
23,11.0,305.0,0.5185075832763943,1.0
24,12.0,231.0,0.5212611138987775,1.0
25,10.0,176.0,0.5120619796996433,1.0
26,13.0,88.0,0.5234256160632795,1.0
27,14.0,45.0,0.5234256160632795,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3638.0,0.6160684991753711,0.0
1,2.0,1751.0,0.6251167332952599,0.0
2,3.0,1435.0,0.6290515679442509,0.0
3,4.0,1106.0,0.6149334538878842,0.0
4,5.0,859.0,0.6183406286379511,0.0
5,6.0,633.0,0.6262404423380726,0.0
6,8.0,421.0,0.6258370546318289,0.0
7,9.0,379.0,0.6175266490765171,0.0
8,7.0,377.0,0.6201161803713527,0.0
9,11.0,300.0,0.6260666666666667,0.0
10,10.0,257.0,0.6235634241245136,0.0
11,12.0,186.0,0.6294,0.0
12,13.0,113.0,0.620550442477876,0.0
13,14.0,30.0,0.6127333333333334,0.0
14,1.0,2220.0,0.5177549012352785,1.0
15,3.0,1167.0,0.5218309567252157,1.0
16,6.0,953.0,0.5217347467681146,1.0
17,2.0,801.0,0.5185140873877231,1.0
18,8.0,481.0,0.5201804036607809,1.0
19,4.0,457.0,0.5146007624137436,1.0
20,5.0,443.0,0.5188734012251103,1.0
21,9.0,316.0,0.512765734853707,1.0
22,7.0,309.0,0.5174050368077442,1.0
23,11.0,305.0,0.5173413729528977,1.0
24,12.0,231.0,0.522259405739783,1.0
25,10.0,176.0,0.5108957693761467,1.0
26,13.0,88.0,0.5165775875579648,1.0
27,14.0,45.0,0.522259405739783,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3689.0,0.6088594198969911,0.0
1,2.0,1663.0,0.6152861094407697,0.0
2,3.0,1353.0,0.6212304508499631,0.0
3,4.0,1142.0,0.6027733800350262,0.0
4,5.0,837.0,0.6138341696535246,0.0
5,6.0,608.0,0.6199552631578947,0.0
6,7.0,440.0,0.6170545454545455,0.0
7,8.0,408.0,0.6117960784313725,0.0
8,9.0,398.0,0.6115497487437186,0.0
9,10.0,294.0,0.6079945578231293,0.0
10,11.0,287.0,0.6216,0.0
11,12.0,211.0,0.6216,0.0
12,13.0,121.0,0.6133355371900827,0.0
13,14.0,35.0,0.6216,0.0
14,1.0,2220.0,0.5174907566526064,1.0
15,3.0,1167.0,0.5226929382686697,1.0
16,6.0,953.0,0.5215474103682317,1.0
17,2.0,801.0,0.5200002886565204,1.0
18,8.0,481.0,0.523121387283237,1.0
19,4.0,457.0,0.5143686520534777,1.0
20,5.0,443.0,0.5197353827685643,1.0
21,9.0,316.0,0.5152099948781738,1.0
22,7.0,309.0,0.516648895373852,1.0
23,11.0,305.0,0.5198426987586469,1.0
24,12.0,231.0,0.5209568851187348,1.0
25,10.0,176.0,0.5174395691014189,1.0
26,13.0,88.0,0.523121387283237,1.0
27,14.0,45.0,0.523121387283237,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3676.0,0.6091626768226333,0.0
1,2.0,1729.0,0.6154514170040486,0.0
2,3.0,1360.0,0.6191323529411765,0.0
3,4.0,1131.0,0.6013744473916888,0.0
4,5.0,839.0,0.6111567342073898,0.0
5,6.0,599.0,0.6186652754590984,0.0
6,8.0,428.0,0.6124906542056074,0.0
7,7.0,416.0,0.6098846153846154,0.0
8,9.0,380.0,0.6129210526315789,0.0
9,11.0,302.0,0.6178443708609271,0.0
10,10.0,263.0,0.6099942965779468,0.0
11,12.0,204.0,0.6194999999999999,0.0
12,13.0,125.0,0.6114999999999999,0.0
13,14.0,33.0,0.6043484848484848,0.0
14,1.0,2220.0,0.5185543925428319,1.0
15,3.0,1167.0,0.521301098117301,1.0
16,6.0,953.0,0.521633337174767,1.0
17,2.0,801.0,0.5171642383436889,1.0
18,8.0,481.0,0.5200789940674334,1.0
19,4.0,457.0,0.515593444724116,1.0
20,5.0,443.0,0.5187719916317628,1.0
21,9.0,316.0,0.5142466037413722,1.0
22,7.0,309.0,0.5173036272143966,1.0
23,11.0,305.0,0.5172399633595502,1.0
24,12.0,231.0,0.5199934939819333,1.0
25,10.0,176.0,0.5136352688737081,1.0
26,13.0,88.0,0.5221579961464354,1.0
27,14.0,45.0,0.5221579961464354,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3651.0,0.6181552999178308,0.0
1,2.0,1685.0,0.6287685459940653,0.0
2,3.0,1428.0,0.6335994397759104,0.0
3,4.0,1117.0,0.617094897045658,0.0
4,5.0,857.0,0.6268319719953326,0.0
5,6.0,642.0,0.6318847352024922,0.0
6,8.0,401.0,0.6275187032418953,0.0
7,7.0,401.0,0.6300124688279302,0.0
8,9.0,397.0,0.6299622166246852,0.0
9,10.0,288.0,0.6211111111111112,0.0
10,11.0,285.0,0.635,0.0
11,12.0,193.0,0.6324093264248705,0.0
12,13.0,109.0,0.6212385321100917,0.0
13,14.0,32.0,0.619375,0.0
14,1.0,2220.0,0.5192984511740216,1.0
15,3.0,1167.0,0.5227208324241663,1.0
16,6.0,953.0,0.5235777304533009,1.0
17,2.0,801.0,0.5192081923758977,1.0
18,8.0,481.0,0.5235777304533009,1.0
19,4.0,457.0,0.5104486276086619,1.0
20,5.0,443.0,0.5190630577670706,1.0
21,9.0,316.0,0.5140840595672249,1.0
22,7.0,309.0,0.5138689925892233,1.0
23,11.0,305.0,0.5186596976664156,1.0
24,12.0,231.0,0.5214132282887988,1.0
25,10.0,176.0,0.5150550031805736,1.0
26,13.0,88.0,0.5235777304533009,1.0
27,14.0,45.0,0.5235777304533009,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3625.0,0.6178931034482759,0.0
1,2.0,1723.0,0.6271667440510738,0.0
2,3.0,1436.0,0.6317518105849582,0.0
3,4.0,1120.0,0.610225,0.0
4,5.0,849.0,0.6203214369846879,0.0
5,6.0,631.0,0.6289304278922345,0.0
6,9.0,398.0,0.624562311557789,0.0
7,8.0,394.0,0.6270238578680203,0.0
8,7.0,384.0,0.6229854166666666,0.0
9,11.0,304.0,0.6321,0.0
10,10.0,283.0,0.6197325088339223,0.0
11,12.0,196.0,0.6321,0.0
12,13.0,110.0,0.6139181818181818,0.0
13,14.0,32.0,0.616475,0.0
14,1.0,2220.0,0.5187972959268974,1.0
15,3.0,1167.0,0.5226701276274925,1.0
16,6.0,953.0,0.5219530487416219,1.0
17,2.0,801.0,0.5191574875792239,1.0
18,8.0,481.0,0.5235270256566271,1.0
19,4.0,457.0,0.5125861066194279,1.0
20,5.0,443.0,0.5178836847988393,1.0
21,9.0,316.0,0.5171979117325765,1.0
22,7.0,309.0,0.5154364107698957,1.0
23,11.0,305.0,0.5202483371320369,1.0
24,12.0,231.0,0.521362523492125,1.0
25,10.0,176.0,0.5150042983838998,1.0
26,13.0,88.0,0.5235270256566271,1.0
27,14.0,45.0,0.5235270256566271,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3702.0,0.609579470556456,0.0
1,2.0,1691.0,0.6180518036664696,0.0
2,3.0,1352.0,0.6204905325443787,0.0
3,4.0,1128.0,0.6051992907801419,0.0
4,5.0,847.0,0.6133355371900827,0.0
5,6.0,610.0,0.6166819672131147,0.0
6,8.0,435.0,0.6112551724137931,0.0
7,7.0,433.0,0.6146715935334873,0.0
8,9.0,379.0,0.6084073878627968,0.0
9,11.0,283.0,0.6216,0.0
10,10.0,268.0,0.6141373134328358,0.0
11,12.0,201.0,0.6191124378109453,0.0
12,13.0,124.0,0.6135354838709678,0.0
13,14.0,33.0,0.6216,0.0
14,1.0,2220.0,0.5170061147243988,1.0
15,3.0,1167.0,0.5215546221006697,1.0
16,6.0,953.0,0.520837543214799,1.0
17,2.0,801.0,0.5186662017777444,1.0
18,8.0,481.0,0.5213720190903033,1.0
19,4.0,457.0,0.512564692996325,1.0
20,5.0,443.0,0.5201541837866891,1.0
21,9.0,316.0,0.514500127724741,1.0
22,7.0,309.0,0.5110846592883803,1.0
23,11.0,305.0,0.517493487342919,1.0
24,12.0,231.0,0.5202470179653021,1.0
25,10.0,176.0,0.513888792857077,1.0
26,13.0,88.0,0.5224115201298043,1.0
27,14.0,45.0,0.5224115201298043,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3647.0,0.6099320811625993,0.0
1,2.0,1758.0,0.6163493742889647,0.0
2,3.0,1385.0,0.6205389891696751,0.0
3,4.0,1077.0,0.6009371402042711,0.0
4,5.0,840.0,0.6131619047619048,0.0
5,6.0,644.0,0.6193472049689441,0.0
6,8.0,423.0,0.6173539007092198,0.0
7,7.0,406.0,0.6135108374384236,0.0
8,9.0,377.0,0.6102899204244031,0.0
9,11.0,292.0,0.6209,0.0
10,10.0,282.0,0.6120347517730497,0.0
11,12.0,194.0,0.6209,0.0
12,13.0,122.0,0.6168016393442622,0.0
13,14.0,38.0,0.6077421052631579,0.0
14,1.0,2220.0,0.5184753889880145,1.0
15,3.0,1167.0,0.5214253183518256,1.0
16,6.0,953.0,0.5202797904513876,1.0
17,2.0,801.0,0.5187326687396763,1.0
18,8.0,481.0,0.5208142663268919,1.0
19,4.0,457.0,0.5098187564254738,1.0
20,5.0,443.0,0.5195964310232777,1.0
21,9.0,316.0,0.5139423749613296,1.0
22,7.0,309.0,0.5153812754570077,1.0
23,11.0,305.0,0.5185750788418027,1.0
24,12.0,231.0,0.5218537673663929,1.0
25,10.0,176.0,0.5104901310027565,1.0
26,13.0,88.0,0.5218537673663929,1.0
27,14.0,45.0,0.5218537673663929,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3680.0,0.618254347826087,0.0
1,2.0,1656.0,0.6277652173913043,0.0
2,3.0,1403.0,0.6317744832501782,0.0
3,4.0,1171.0,0.6148396242527754,0.0
4,5.0,856.0,0.6232700934579439,0.0
5,6.0,597.0,0.6306874371859297,0.0
6,7.0,411.0,0.6234676399026764,0.0
7,8.0,406.0,0.6245793103448276,0.0
8,9.0,400.0,0.62195,0.0
9,11.0,295.0,0.6315050847457627,0.0
10,10.0,269.0,0.6257650557620817,0.0
11,12.0,203.0,0.6332,0.0
12,13.0,112.0,0.6242714285714286,0.0
13,14.0,27.0,0.6146814814814815,0.0
14,1.0,2220.0,0.521028306980543,1.0
15,3.0,1167.0,0.5249011386811383,1.0
16,6.0,953.0,0.5247087187669359,1.0
17,2.0,801.0,0.5213884986328695,1.0
18,8.0,481.0,0.5247185356707718,1.0
19,4.0,457.0,0.5126289338656338,1.0
20,5.0,443.0,0.5167286913378123,1.0
21,9.0,316.0,0.5194289227862222,1.0
22,7.0,309.0,0.5160492988461951,1.0
23,11.0,305.0,0.5208400039233876,1.0
24,12.0,231.0,0.5235935345457706,1.0
25,10.0,176.0,0.5200762185284546,1.0
26,13.0,88.0,0.5200762185284546,1.0
27,14.0,45.0,0.5257580367102728,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3708.0,0.608771736785329,0.0
1,2.0,1690.0,0.6196497041420118,0.0
2,3.0,1403.0,0.6224872416250891,0.0
3,4.0,1121.0,0.6022365744870651,0.0
4,5.0,853.0,0.6144075029308323,0.0
5,6.0,614.0,0.618314006514658,0.0
6,7.0,412.0,0.6122776699029127,0.0
7,8.0,397.0,0.6169027707808564,0.0
8,9.0,375.0,0.6192,0.0
9,10.0,282.0,0.6107886524822695,0.0
10,11.0,280.0,0.6232,0.0
11,12.0,190.0,0.6232,0.0
12,13.0,127.0,0.6113889763779528,0.0
13,14.0,33.0,0.6080484848484848,0.0
14,1.0,2220.0,0.5180414518564808,1.0
15,3.0,1167.0,0.5211946050096339,1.0
16,6.0,953.0,0.5196206280946286,1.0
17,2.0,801.0,0.517449286657574,1.0
18,8.0,481.0,0.5201551039701329,1.0
19,4.0,457.0,0.5135359616835945,1.0
20,5.0,443.0,0.5166799323234037,1.0
21,9.0,316.0,0.5132832126045707,1.0
22,7.0,309.0,0.5114858671455562,1.0
23,11.0,305.0,0.5146372279604536,1.0
24,12.0,231.0,0.5190301028451317,1.0
25,10.0,176.0,0.5098309686459975,1.0
26,13.0,88.0,0.5155127868278158,1.0
27,14.0,45.0,0.5211946050096339,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3619.0,0.618094584139265,0.0
1,2.0,1724.0,0.6247696055684455,0.0
2,3.0,1385.0,0.6293389891696751,0.0
3,4.0,1127.0,0.6172776397515528,0.0
4,5.0,843.0,0.6208032028469751,0.0
5,6.0,627.0,0.6281051036682616,0.0
6,8.0,432.0,0.6215981481481482,0.0
7,7.0,405.0,0.6235271604938272,0.0
8,9.0,402.0,0.616018407960199,0.0
9,11.0,307.0,0.6297,0.0
10,10.0,269.0,0.6241237918215613,0.0
11,12.0,207.0,0.6297,0.0
12,13.0,107.0,0.6110084112149533,0.0
13,14.0,32.0,0.6297,0.0
14,1.0,2220.0,0.5191463367840004,1.0
15,3.0,1167.0,0.5225687180341451,1.0
16,6.0,953.0,0.5229009570916112,1.0
17,2.0,801.0,0.5190560779858764,1.0
18,8.0,481.0,0.5223861150237785,1.0
19,4.0,457.0,0.5124846970260805,1.0
20,5.0,443.0,0.5189109433770493,1.0
21,9.0,316.0,0.517096502139229,1.0
22,7.0,309.0,0.5120987552218557,1.0
23,11.0,305.0,0.5185075832763943,1.0
24,12.0,231.0,0.5212611138987775,1.0
25,10.0,176.0,0.5120619796996433,1.0
26,13.0,88.0,0.5234256160632795,1.0
27,14.0,45.0,0.5234256160632795,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3638.0,0.6160684991753711,0.0
1,2.0,1751.0,0.6251167332952599,0.0
2,3.0,1435.0,0.6290515679442509,0.0
3,4.0,1106.0,0.6149334538878842,0.0
4,5.0,859.0,0.6183406286379511,0.0
5,6.0,633.0,0.6262404423380726,0.0
6,8.0,421.0,0.6258370546318289,0.0
7,9.0,379.0,0.6175266490765171,0.0
8,7.0,377.0,0.6201161803713527,0.0
9,11.0,300.0,0.6260666666666667,0.0
10,10.0,257.0,0.6235634241245136,0.0
11,12.0,186.0,0.6294,0.0
12,13.0,113.0,0.620550442477876,0.0
13,14.0,30.0,0.6127333333333334,0.0
14,1.0,2220.0,0.5177549012352785,1.0
15,3.0,1167.0,0.5218309567252157,1.0
16,6.0,953.0,0.5217347467681146,1.0
17,2.0,801.0,0.5185140873877231,1.0
18,8.0,481.0,0.5201804036607809,1.0
19,4.0,457.0,0.5146007624137436,1.0
20,5.0,443.0,0.5188734012251103,1.0
21,9.0,316.0,0.512765734853707,1.0
22,7.0,309.0,0.5174050368077442,1.0
23,11.0,305.0,0.5173413729528977,1.0
24,12.0,231.0,0.522259405739783,1.0
25,10.0,176.0,0.5108957693761467,1.0
26,13.0,88.0,0.5165775875579648,1.0
27,14.0,45.0,0.522259405739783,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3689.0,0.6088594198969911,0.0
1,2.0,1663.0,0.6152861094407697,0.0
2,3.0,1353.0,0.6212304508499631,0.0
3,4.0,1142.0,0.6027733800350262,0.0
4,5.0,837.0,0.6138341696535246,0.0
5,6.0,608.0,0.6199552631578947,0.0
6,7.0,440.0,0.6170545454545455,0.0
7,8.0,408.0,0.6117960784313725,0.0
8,9.0,398.0,0.6115497487437186,0.0
9,10.0,294.0,0.6079945578231293,0.0
10,11.0,287.0,0.6216,0.0
11,12.0,211.0,0.6216,0.0
12,13.0,121.0,0.6133355371900827,0.0
13,14.0,35.0,0.6216,0.0
14,1.0,2220.0,0.5174907566526064,1.0
15,3.0,1167.0,0.5226929382686697,1.0
16,6.0,953.0,0.5215474103682317,1.0
17,2.0,801.0,0.5200002886565204,1.0
18,8.0,481.0,0.523121387283237,1.0
19,4.0,457.0,0.5143686520534777,1.0
20,5.0,443.0,0.5197353827685643,1.0
21,9.0,316.0,0.5152099948781738,1.0
22,7.0,309.0,0.516648895373852,1.0
23,11.0,305.0,0.5198426987586469,1.0
24,12.0,231.0,0.5209568851187348,1.0
25,10.0,176.0,0.5174395691014189,1.0
26,13.0,88.0,0.523121387283237,1.0
27,14.0,45.0,0.523121387283237,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3676.0,0.6091626768226333,0.0
1,2.0,1729.0,0.6154514170040486,0.0
2,3.0,1360.0,0.6191323529411765,0.0
3,4.0,1131.0,0.6013744473916888,0.0
4,5.0,839.0,0.6111567342073898,0.0
5,6.0,599.0,0.6186652754590984,0.0
6,8.0,428.0,0.6124906542056074,0.0
7,7.0,416.0,0.6098846153846154,0.0
8,9.0,380.0,0.6129210526315789,0.0
9,11.0,302.0,0.6178443708609271,0.0
10,10.0,263.0,0.6099942965779468,0.0
11,12.0,204.0,0.6194999999999999,0.0
12,13.0,125.0,0.6114999999999999,0.0
13,14.0,33.0,0.6043484848484848,0.0
14,1.0,2220.0,0.5185543925428319,1.0
15,3.0,1167.0,0.521301098117301,1.0
16,6.0,953.0,0.521633337174767,1.0
17,2.0,801.0,0.5171642383436889,1.0
18,8.0,481.0,0.5200789940674334,1.0
19,4.0,457.0,0.515593444724116,1.0
20,5.0,443.0,0.5187719916317628,1.0
21,9.0,316.0,0.5142466037413722,1.0
22,7.0,309.0,0.5173036272143966,1.0
23,11.0,305.0,0.5172399633595502,1.0
24,12.0,231.0,0.5199934939819333,1.0
25,10.0,176.0,0.5136352688737081,1.0
26,13.0,88.0,0.5221579961464354,1.0
27,14.0,45.0,0.5221579961464354,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3651.0,0.6181552999178308,0.0
1,2.0,1685.0,0.6287685459940653,0.0
2,3.0,1428.0,0.6335994397759104,0.0
3,4.0,1117.0,0.617094897045658,0.0
4,5.0,857.0,0.6268319719953326,0.0
5,6.0,642.0,0.6318847352024922,0.0
6,8.0,401.0,0.6275187032418953,0.0
7,7.0,401.0,0.6300124688279302,0.0
8,9.0,397.0,0.6299622166246852,0.0
9,10.0,288.0,0.6211111111111112,0.0
10,11.0,285.0,0.635,0.0
11,12.0,193.0,0.6324093264248705,0.0
12,13.0,109.0,0.6212385321100917,0.0
13,14.0,32.0,0.619375,0.0
14,1.0,2220.0,0.5192984511740216,1.0
15,3.0,1167.0,0.5227208324241663,1.0
16,6.0,953.0,0.5235777304533009,1.0
17,2.0,801.0,0.5192081923758977,1.0
18,8.0,481.0,0.5235777304533009,1.0
19,4.0,457.0,0.5104486276086619,1.0
20,5.0,443.0,0.5190630577670706,1.0
21,9.0,316.0,0.5140840595672249,1.0
22,7.0,309.0,0.5138689925892233,1.0
23,11.0,305.0,0.5186596976664156,1.0
24,12.0,231.0,0.5214132282887988,1.0
25,10.0,176.0,0.5150550031805736,1.0
26,13.0,88.0,0.5235777304533009,1.0
27,14.0,45.0,0.5235777304533009,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3625.0,0.6178931034482759,0.0
1,2.0,1723.0,0.6271667440510738,0.0
2,3.0,1436.0,0.6317518105849582,0.0
3,4.0,1120.0,0.610225,0.0
4,5.0,849.0,0.6203214369846879,0.0
5,6.0,631.0,0.6289304278922345,0.0
6,9.0,398.0,0.624562311557789,0.0
7,8.0,394.0,0.6270238578680203,0.0
8,7.0,384.0,0.6229854166666666,0.0
9,11.0,304.0,0.6321,0.0
10,10.0,283.0,0.6197325088339223,0.0
11,12.0,196.0,0.6321,0.0
12,13.0,110.0,0.6139181818181818,0.0
13,14.0,32.0,0.616475,0.0
14,1.0,2220.0,0.5187972959268974,1.0
15,3.0,1167.0,0.5226701276274925,1.0
16,6.0,953.0,0.5219530487416219,1.0
17,2.0,801.0,0.5191574875792239,1.0
18,8.0,481.0,0.5235270256566271,1.0
19,4.0,457.0,0.5125861066194279,1.0
20,5.0,443.0,0.5178836847988393,1.0
21,9.0,316.0,0.5171979117325765,1.0
22,7.0,309.0,0.5154364107698957,1.0
23,11.0,305.0,0.5202483371320369,1.0
24,12.0,231.0,0.521362523492125,1.0
25,10.0,176.0,0.5150042983838998,1.0
26,13.0,88.0,0.5235270256566271,1.0
27,14.0,45.0,0.5235270256566271,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3702.0,0.609579470556456,0.0
1,2.0,1691.0,0.6180518036664696,0.0
2,3.0,1352.0,0.6204905325443787,0.0
3,4.0,1128.0,0.6051992907801419,0.0
4,5.0,847.0,0.6133355371900827,0.0
5,6.0,610.0,0.6166819672131147,0.0
6,8.0,435.0,0.6112551724137931,0.0
7,7.0,433.0,0.6146715935334873,0.0
8,9.0,379.0,0.6084073878627968,0.0
9,11.0,283.0,0.6216,0.0
10,10.0,268.0,0.6141373134328358,0.0
11,12.0,201.0,0.6191124378109453,0.0
12,13.0,124.0,0.6135354838709678,0.0
13,14.0,33.0,0.6216,0.0
14,1.0,2220.0,0.5170061147243988,1.0
15,3.0,1167.0,0.5215546221006697,1.0
16,6.0,953.0,0.520837543214799,1.0
17,2.0,801.0,0.5186662017777444,1.0
18,8.0,481.0,0.5213720190903033,1.0
19,4.0,457.0,0.512564692996325,1.0
20,5.0,443.0,0.5201541837866891,1.0
21,9.0,316.0,0.514500127724741,1.0
22,7.0,309.0,0.5110846592883803,1.0
23,11.0,305.0,0.517493487342919,1.0
24,12.0,231.0,0.5202470179653021,1.0
25,10.0,176.0,0.513888792857077,1.0
26,13.0,88.0,0.5224115201298043,1.0
27,14.0,45.0,0.5224115201298043,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3647.0,0.6099320811625993,0.0
1,2.0,1758.0,0.6163493742889647,0.0
2,3.0,1385.0,0.6205389891696751,0.0
3,4.0,1077.0,0.6009371402042711,0.0
4,5.0,840.0,0.6131619047619048,0.0
5,6.0,644.0,0.6193472049689441,0.0
6,8.0,423.0,0.6173539007092198,0.0
7,7.0,406.0,0.6135108374384236,0.0
8,9.0,377.0,0.6102899204244031,0.0
9,11.0,292.0,0.6209,0.0
10,10.0,282.0,0.6120347517730497,0.0
11,12.0,194.0,0.6209,0.0
12,13.0,122.0,0.6168016393442622,0.0
13,14.0,38.0,0.6077421052631579,0.0
14,1.0,2220.0,0.5184753889880145,1.0
15,3.0,1167.0,0.5214253183518256,1.0
16,6.0,953.0,0.5202797904513876,1.0
17,2.0,801.0,0.5187326687396763,1.0
18,8.0,481.0,0.5208142663268919,1.0
19,4.0,457.0,0.5098187564254738,1.0
20,5.0,443.0,0.5195964310232777,1.0
21,9.0,316.0,0.5139423749613296,1.0
22,7.0,309.0,0.5153812754570077,1.0
23,11.0,305.0,0.5185750788418027,1.0
24,12.0,231.0,0.5218537673663929,1.0
25,10.0,176.0,0.5104901310027565,1.0
26,13.0,88.0,0.5218537673663929,1.0
27,14.0,45.0,0.5218537673663929,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3680.0,0.618254347826087,0.0
1,2.0,1656.0,0.6277652173913043,0.0
2,3.0,1403.0,0.6317744832501782,0.0
3,4.0,1171.0,0.6148396242527754,0.0
4,5.0,856.0,0.6232700934579439,0.0
5,6.0,597.0,0.6306874371859297,0.0
6,7.0,411.0,0.6234676399026764,0.0
7,8.0,406.0,0.6245793103448276,0.0
8,9.0,400.0,0.62195,0.0
9,11.0,295.0,0.6315050847457627,0.0
10,10.0,269.0,0.6257650557620817,0.0
11,12.0,203.0,0.6332,0.0
12,13.0,112.0,0.6242714285714286,0.0
13,14.0,27.0,0.6146814814814815,0.0
14,1.0,2220.0,0.521028306980543,1.0
15,3.0,1167.0,0.5249011386811383,1.0
16,6.0,953.0,0.5247087187669359,1.0
17,2.0,801.0,0.5213884986328695,1.0
18,8.0,481.0,0.5247185356707718,1.0
19,4.0,457.0,0.5126289338656338,1.0
20,5.0,443.0,0.5167286913378123,1.0
21,9.0,316.0,0.5194289227862222,1.0
22,7.0,309.0,0.5160492988461951,1.0
23,11.0,305.0,0.5208400039233876,1.0
24,12.0,231.0,0.5235935345457706,1.0
25,10.0,176.0,0.5200762185284546,1.0
26,13.0,88.0,0.5200762185284546,1.0
27,14.0,45.0,0.5257580367102728,1.0


==> figures/yaning/NIH_embeddingsPlusRf/results/NIH_rf_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,1.0,3708.0,0.6164741590085153,0.0
1,2.0,1690.0,0.42789988565620635,0.0
2,3.0,1403.0,0.3842256606873887,0.0
3,4.0,1121.0,0.32523475927858103,0.0
4,5.0,853.0,0.2725217952857604,0.0
5,6.0,614.0,0.21418588399720476,0.0
6,7.0,412.0,0.15485810937793648,0.0
7,8.0,397.0,0.1497164461247637,0.0
8,9.0,375.0,0.14258482653450247,0.0
9,10.0,282.0,0.1103202846975089,0.0
10,11.0,280.0,0.1107375914573858,0.0
11,12.0,190.0,0.07791675210170186,0.0
12,13.0,127.0,0.05346242896232372,0.0
13,14.0,33.0,0.014028934677772907,0.0
14,1.0,2220.0,0.3146019582801192,1.0
15,3.0,1167.0,0.19464598448836629,1.0
16,6.0,953.0,0.1648361151950186,1.0
17,2.0,801.0,0.14195611619436796,1.0
18,8.0,481.0,0.09059233449477352,1.0
19,4.0,457.0,0.08610086100861009,1.0
20,5.0,443.0,0.08403680166935408,1.0
21,9.0,316.0,0.061424822626105546,1.0
22,7.0,309.0,0.06014598540145986,1.0
23,11.0,305.0,0.059413655400798675,1.0
24,12.0,231.0,0.04565668544322562,1.0
25,10.0,176.0,0.03497202238209433,1.0
26,13.0,88.0,0.017898911827519577,1.0
27,14.0,45.0,0.009233610341643583,1.0
,Class,Size,f1,IsTesting
0,1.0,3619.0,0.6129059902305253,0.0
1,2.0,1724.0,0.4334639201314293,0.0
2,3.0,1385.0,0.3821620875327903,0.0
3,4.0,1127.0,0.33253944626376897,0.0
4,5.0,843.0,0.27229894394800974,0.0
5,6.0,627.0,0.21861358477387813,0.0
6,8.0,432.0,0.1601350084380274,0.0
7,7.0,405.0,0.15259371450208253,0.0
8,9.0,402.0,0.15057841835767116,0.0
9,11.0,307.0,0.12067610062893082,0.0
10,10.0,269.0,0.10620882411659013,0.0
11,12.0,207.0,0.08469721767594109,0.0
12,13.0,107.0,0.0452314913590783,0.0
13,14.0,32.0,0.014103129131776113,0.0
14,1.0,2220.0,0.31456365831143934,1.0
15,3.0,1167.0,0.1946415157332443,1.0
16,6.0,953.0,0.16480567817882802,1.0
17,2.0,801.0,0.14206970128022758,1.0
18,8.0,481.0,0.09066918001885015,1.0
19,4.0,457.0,0.08581170676264444,1.0
20,5.0,443.0,0.08410860072147333,1.0
21,9.0,316.0,0.06147859922178988,1.0
22,7.0,309.0,0.059820732657833206,1.0
23,11.0,305.0,0.05927659159598323,1.0
24,12.0,231.0,0.0456973293768546,1.0
25,10.0,176.0,0.035003500350035,1.0
26,13.0,88.0,0.017915309446254073,1.0
27,14.0,45.0,0.009242144177449169,1.0
,Class,Size,f1,IsTesting
0,1.0,3638.0,0.6115449915110357,0.0
1,2.0,1751.0,0.43449048152295633,0.0
2,3.0,1435.0,0.3873144399460189,0.0
3,4.0,1106.0,0.32338530066815147,0.0
4,5.0,859.0,0.27314888853350394,0.0
5,6.0,633.0,0.2177433247200689,0.0
6,8.0,421.0,0.1557620817843866,0.0
7,9.0,379.0,0.14166981488477523,0.0
8,7.0,377.0,0.14242538723082734,0.0
9,11.0,300.0,0.11673151750972763,0.0
10,10.0,257.0,0.1013259449831783,0.0
11,12.0,186.0,0.07534107106495622,0.0
12,13.0,113.0,0.04700944386149003,0.0
13,14.0,30.0,0.012611437268971515,0.0
14,1.0,2220.0,0.3146242815582204,1.0
15,3.0,1167.0,0.19466221851542953,1.0
16,6.0,953.0,0.1646916356716547,1.0
17,2.0,801.0,0.14213378342364752,1.0
18,8.0,481.0,0.0906008664531927,1.0
19,4.0,457.0,0.08592788871013533,1.0
20,5.0,443.0,0.08404477328780117,1.0
21,9.0,316.0,0.06124234470691164,1.0
22,7.0,309.0,0.059774143302180685,1.0
23,11.0,305.0,0.05923039454456892,1.0
24,12.0,231.0,0.045661197865190746,1.0
25,10.0,176.0,0.0349755171380034,1.0
26,13.0,88.0,0.01790073230268511,1.0
27,14.0,45.0,0.009234557767289145,1.0
,Class,Size,f1,IsTesting
0,1.0,3689.0,0.6150453735900263,0.0
1,2.0,1663.0,0.42508978963571065,0.0
2,3.0,1353.0,0.3767752715121136,0.0
3,4.0,1142.0,0.3312045150750037,0.0
4,5.0,837.0,0.2707892595606184,0.0
5,6.0,608.0,0.21331927604990336,0.0
6,7.0,440.0,0.16361598804632052,0.0
7,8.0,408.0,0.15279878971255673,0.0
8,9.0,398.0,0.1499335737331562,0.0
9,10.0,294.0,0.11536941920189649,0.0
10,11.0,287.0,0.11366336633663367,0.0
11,12.0,211.0,0.08615761535320539,0.0
12,13.0,121.0,0.050879796480814074,0.0
13,14.0,35.0,0.015398152221733392,0.0
14,1.0,2220.0,0.3143850684834291,1.0
15,3.0,1167.0,0.19466221851542953,1.0
16,6.0,953.0,0.1646916356716547,1.0
17,2.0,801.0,0.1419687277896233,1.0
18,8.0,481.0,0.0906008664531927,1.0
19,4.0,457.0,0.08592788871013533,1.0
20,5.0,443.0,0.08386301109951617,1.0
21,9.0,316.0,0.061430793157076204,1.0
22,7.0,309.0,0.06015183959509441,1.0
23,11.0,305.0,0.059041309431021045,1.0
24,12.0,231.0,0.045661197865190746,1.0
25,10.0,176.0,0.034779132520487706,1.0
26,13.0,88.0,0.01790073230268511,1.0
27,14.0,45.0,0.009234557767289145,1.0
,Class,Size,f1,IsTesting
0,1.0,3676.0,0.6146959459459459,0.0
1,2.0,1729.0,0.43199197693368435,0.0
2,3.0,1360.0,0.3754313319530711,0.0
3,4.0,1131.0,0.32736951057223124,0.0
4,5.0,839.0,0.2682808716707022,0.0
5,6.0,599.0,0.20901782593498777,0.0
6,8.0,428.0,0.15805132019338045,0.0
7,7.0,416.0,0.1546218487394958,0.0
8,9.0,380.0,0.14239727324370385,0.0
9,11.0,302.0,0.11776174692922597,0.0
10,10.0,263.0,0.10338680926916222,0.0
11,12.0,204.0,0.08270829110075005,0.0
12,13.0,125.0,0.05194805194805195,0.0
13,14.0,33.0,0.013943355119825708,0.0
14,1.0,2220.0,0.3145413234876456,1.0
15,3.0,1167.0,0.19462527124019363,1.0
16,6.0,953.0,0.1647914142288385,1.0
17,2.0,801.0,0.14172668267093447,1.0
18,8.0,481.0,0.09066063518989728,1.0
19,4.0,457.0,0.08580357988445876,1.0
20,5.0,443.0,0.08373682711478211,1.0
21,9.0,316.0,0.06109543729934819,1.0
22,7.0,309.0,0.06000389635690629,1.0
23,11.0,305.0,0.05927081302398128,1.0
24,12.0,231.0,0.04569280981109682,1.0
25,10.0,176.0,0.035,1.0
26,13.0,88.0,0.017913486005089057,1.0
27,14.0,45.0,0.009241195194578498,1.0
,Class,Size,f1,IsTesting
0,1.0,3651.0,0.615979381443299,0.0
1,2.0,1685.0,0.4310744653439835,0.0
2,3.0,1428.0,0.3933884297520661,0.0
3,4.0,1117.0,0.3310157194679565,0.0
4,5.0,857.0,0.27818687612502047,0.0
5,6.0,642.0,0.22542641111306488,0.0
6,8.0,401.0,0.15227840799846185,0.0
7,7.0,401.0,0.15298866038823755,0.0
8,9.0,397.0,0.15097246293086847,0.0
9,10.0,288.0,0.11414790996784566,0.0
10,11.0,285.0,0.11459589867310012,0.0
11,12.0,193.0,0.08018375443725204,0.0
12,13.0,109.0,0.04674312919281541,0.0
13,14.0,32.0,0.01432408236347359,0.0
14,1.0,2220.0,0.31504802561366063,1.0
15,3.0,1167.0,0.19523212045169386,1.0
16,6.0,953.0,0.1653509152424742,1.0
17,2.0,801.0,0.14224598930481283,1.0
18,8.0,481.0,0.0909005008031749,1.0
19,4.0,457.0,0.08639513908667996,1.0
20,5.0,443.0,0.08414239482200647,1.0
21,9.0,316.0,0.061640495464742026,1.0
22,7.0,309.0,0.06016800156280524,1.0
23,11.0,305.0,0.05924332779352821,1.0
24,12.0,231.0,0.045819696518893185,1.0
25,10.0,176.0,0.035295297302717334,1.0
26,13.0,88.0,0.01796468306624477,1.0
27,14.0,45.0,0.009267840593141797,1.0
,Class,Size,f1,IsTesting
0,1.0,3625.0,0.6134410450326573,0.0
1,2.0,1723.0,0.43488194973343486,0.0
2,3.0,1436.0,0.39267158873393493,0.0
3,4.0,1120.0,0.3284748309541698,0.0
4,5.0,849.0,0.2748614281056407,0.0
5,6.0,631.0,0.22093634928984746,0.0
6,9.0,398.0,0.15055406954528086,0.0
7,8.0,394.0,0.1499617444529457,0.0
8,7.0,384.0,0.14669738863287252,0.0
9,11.0,304.0,0.12039603960396039,0.0
10,10.0,283.0,0.1122652816620056,0.0
11,12.0,196.0,0.08109226313611916,0.0
12,13.0,110.0,0.0463519313304721,0.0
13,14.0,32.0,0.013762486126526082,0.0
14,1.0,2220.0,0.315086023034267,1.0
15,3.0,1167.0,0.19493438100810834,1.0
16,6.0,953.0,0.16506285218899003,1.0
17,2.0,801.0,0.14213197969543148,1.0
18,8.0,481.0,0.09082326283987915,1.0
19,4.0,457.0,0.08595825426944971,1.0
20,5.0,443.0,0.08425256751616585,1.0
21,9.0,316.0,0.061397524607738035,1.0
22,7.0,309.0,0.05992582471208276,1.0
23,11.0,305.0,0.05919124829068177,1.0
24,12.0,231.0,0.04558517490833416,1.0
25,10.0,176.0,0.03506662659052199,1.0
26,13.0,88.0,0.017948194982663677,1.0
27,14.0,45.0,0.009259259259259259,1.0
,Class,Size,f1,IsTesting
0,1.0,3702.0,0.6163851351351352,0.0
1,2.0,1691.0,0.42808088515833653,0.0
2,3.0,1352.0,0.37592103433894064,0.0
3,4.0,1128.0,0.3297650906928338,0.0
4,5.0,847.0,0.27202072538860106,0.0
5,6.0,610.0,0.21338472319551507,0.0
6,8.0,435.0,0.16131441374159822,0.0
7,7.0,433.0,0.16137467314157639,0.0
8,9.0,379.0,0.14304787335494945,0.0
9,11.0,283.0,0.11196834817012859,0.0
10,10.0,268.0,0.10591280111487159,0.0
11,12.0,201.0,0.0821917808219178,0.0
12,13.0,124.0,0.05235381042854127,0.0
13,14.0,33.0,0.014489571899012075,0.0
14,1.0,2220.0,0.31473452270950314,1.0
15,3.0,1167.0,0.1948529411764706,1.0
16,6.0,953.0,0.16515033359327613,1.0
17,2.0,801.0,0.1422340898976413,1.0
18,8.0,481.0,0.09078040954987261,1.0
19,4.0,457.0,0.08609899487957519,1.0
20,5.0,443.0,0.08403041825095058,1.0
21,9.0,316.0,0.06155644297263076,1.0
22,7.0,309.0,0.05989659545410204,1.0
23,11.0,305.0,0.05935181569699336,1.0
24,12.0,231.0,0.045756165197583444,1.0
25,10.0,176.0,0.03504906869617464,1.0
26,13.0,88.0,0.0179390480073387,1.0
27,14.0,45.0,0.009254498714652956,1.0
,Class,Size,f1,IsTesting
0,1.0,3647.0,0.612467046517561,0.0
1,2.0,1758.0,0.4366583541147132,0.0
2,3.0,1385.0,0.38044224694410106,0.0
3,4.0,1077.0,0.31813393528969147,0.0
4,5.0,840.0,0.26884503396958914,0.0
5,6.0,644.0,0.2218006209037599,0.0
6,8.0,423.0,0.15723622782446312,0.0
7,7.0,406.0,0.15185115579778238,0.0
8,9.0,377.0,0.1414448669201521,0.0
9,11.0,292.0,0.11462217860647694,0.0
10,10.0,282.0,0.11001577287066246,0.0
11,12.0,194.0,0.07919983670136763,0.0
12,13.0,122.0,0.050904501472444255,0.0
13,14.0,38.0,0.01656856333115326,0.0
14,1.0,2220.0,0.31441543700340524,1.0
15,3.0,1167.0,0.19459729864932465,1.0
16,6.0,953.0,0.16463467358408992,1.0
17,2.0,801.0,0.1419182948490231,1.0
18,8.0,481.0,0.09056674825833176,1.0
19,4.0,457.0,0.08571428571428572,1.0
20,5.0,443.0,0.08401289588469561,1.0
21,9.0,316.0,0.06140691799455888,1.0
22,7.0,309.0,0.060128429655575015,1.0
23,11.0,305.0,0.059207323011003996,1.0
24,12.0,231.0,0.04545005434245628,1.0
25,10.0,176.0,0.03496154230346619,1.0
26,13.0,88.0,0.017893452623017485,1.0
27,14.0,45.0,0.009230769230769232,1.0
,Class,Size,f1,IsTesting
0,1.0,3680.0,0.6162859811496986,0.0
1,2.0,1656.0,0.42368082368082366,0.0
2,3.0,1403.0,0.3857574924388232,0.0
3,4.0,1171.0,0.33951707891637223,0.0
4,5.0,856.0,0.2756275303643725,0.0
5,6.0,597.0,0.21087954786294597,0.0
6,7.0,411.0,0.15468986384266264,0.0
7,8.0,406.0,0.15238817285822592,0.0
8,9.0,400.0,0.15010450313509405,0.0
9,11.0,295.0,0.1166468960063266,0.0
10,10.0,269.0,0.1070929070929071,0.0
11,12.0,203.0,0.08329913828477636,0.0
12,13.0,112.0,0.04774083546462063,0.0
13,14.0,27.0,0.0115018801150188,0.0
14,1.0,2220.0,0.3153403029656497,1.0
15,3.0,1167.0,0.19518314099347717,1.0
16,6.0,953.0,0.16514875531268974,1.0
17,2.0,801.0,0.14237348538845332,1.0
18,8.0,481.0,0.09087474022293596,1.0
19,4.0,457.0,0.0861888941623161,1.0
20,5.0,443.0,0.08411837472642497,1.0
21,9.0,316.0,0.06162246489859594,1.0
22,7.0,309.0,0.06015037593984962,1.0
23,11.0,305.0,0.05922595777951525,1.0
24,12.0,231.0,0.04580606781677573,1.0
25,10.0,176.0,0.03508771929824561,1.0
26,13.0,88.0,0.017959183673469388,1.0
27,14.0,45.0,0.00926497838171711,1.0
,Class,Size,f1,IsTesting
0,1.0,3708.0,0.6164741590085153,0.0
1,2.0,1690.0,0.42789988565620635,0.0
2,3.0,1403.0,0.3842256606873887,0.0
3,4.0,1121.0,0.32523475927858103,0.0
4,5.0,853.0,0.2725217952857604,0.0
5,6.0,614.0,0.21418588399720476,0.0
6,7.0,412.0,0.15485810937793648,0.0
7,8.0,397.0,0.1497164461247637,0.0
8,9.0,375.0,0.14258482653450247,0.0
9,10.0,282.0,0.1103202846975089,0.0
10,11.0,280.0,0.1107375914573858,0.0
11,12.0,190.0,0.07791675210170186,0.0
12,13.0,127.0,0.05346242896232372,0.0
13,14.0,33.0,0.014028934677772907,0.0
14,1.0,2220.0,0.3146019582801192,1.0
15,3.0,1167.0,0.19464598448836629,1.0
16,6.0,953.0,0.1648361151950186,1.0
17,2.0,801.0,0.14195611619436796,1.0
18,8.0,481.0,0.09059233449477352,1.0
19,4.0,457.0,0.08610086100861009,1.0
20,5.0,443.0,0.08403680166935408,1.0
21,9.0,316.0,0.061424822626105546,1.0
22,7.0,309.0,0.06014598540145986,1.0
23,11.0,305.0,0.059413655400798675,1.0
24,12.0,231.0,0.04565668544322562,1.0
25,10.0,176.0,0.03497202238209433,1.0
26,13.0,88.0,0.017898911827519577,1.0
27,14.0,45.0,0.009233610341643583,1.0
,Class,Size,f1,IsTesting
0,1.0,3619.0,0.6129059902305253,0.0
1,2.0,1724.0,0.4334639201314293,0.0
2,3.0,1385.0,0.3821620875327903,0.0
3,4.0,1127.0,0.33253944626376897,0.0
4,5.0,843.0,0.27229894394800974,0.0
5,6.0,627.0,0.21861358477387813,0.0
6,8.0,432.0,0.1601350084380274,0.0
7,7.0,405.0,0.15259371450208253,0.0
8,9.0,402.0,0.15057841835767116,0.0
9,11.0,307.0,0.12067610062893082,0.0
10,10.0,269.0,0.10620882411659013,0.0
11,12.0,207.0,0.08469721767594109,0.0
12,13.0,107.0,0.0452314913590783,0.0
13,14.0,32.0,0.014103129131776113,0.0
14,1.0,2220.0,0.31456365831143934,1.0
15,3.0,1167.0,0.1946415157332443,1.0
16,6.0,953.0,0.16480567817882802,1.0
17,2.0,801.0,0.14206970128022758,1.0
18,8.0,481.0,0.09066918001885015,1.0
19,4.0,457.0,0.08581170676264444,1.0
20,5.0,443.0,0.08410860072147333,1.0
21,9.0,316.0,0.06147859922178988,1.0
22,7.0,309.0,0.059820732657833206,1.0
23,11.0,305.0,0.05927659159598323,1.0
24,12.0,231.0,0.0456973293768546,1.0
25,10.0,176.0,0.035003500350035,1.0
26,13.0,88.0,0.017915309446254073,1.0
27,14.0,45.0,0.009242144177449169,1.0
,Class,Size,f1,IsTesting
0,1.0,3638.0,0.6115449915110357,0.0
1,2.0,1751.0,0.43449048152295633,0.0
2,3.0,1435.0,0.3873144399460189,0.0
3,4.0,1106.0,0.32338530066815147,0.0
4,5.0,859.0,0.27314888853350394,0.0
5,6.0,633.0,0.2177433247200689,0.0
6,8.0,421.0,0.1557620817843866,0.0
7,9.0,379.0,0.14166981488477523,0.0
8,7.0,377.0,0.14242538723082734,0.0
9,11.0,300.0,0.11673151750972763,0.0
10,10.0,257.0,0.1013259449831783,0.0
11,12.0,186.0,0.07534107106495622,0.0
12,13.0,113.0,0.04700944386149003,0.0
13,14.0,30.0,0.012611437268971515,0.0
14,1.0,2220.0,0.3146242815582204,1.0
15,3.0,1167.0,0.19466221851542953,1.0
16,6.0,953.0,0.1646916356716547,1.0
17,2.0,801.0,0.14213378342364752,1.0
18,8.0,481.0,0.0906008664531927,1.0
19,4.0,457.0,0.08592788871013533,1.0
20,5.0,443.0,0.08404477328780117,1.0
21,9.0,316.0,0.06124234470691164,1.0
22,7.0,309.0,0.059774143302180685,1.0
23,11.0,305.0,0.05923039454456892,1.0
24,12.0,231.0,0.045661197865190746,1.0
25,10.0,176.0,0.0349755171380034,1.0
26,13.0,88.0,0.01790073230268511,1.0
27,14.0,45.0,0.009234557767289145,1.0
,Class,Size,f1,IsTesting
0,1.0,3689.0,0.6150453735900263,0.0
1,2.0,1663.0,0.42508978963571065,0.0
2,3.0,1353.0,0.3767752715121136,0.0
3,4.0,1142.0,0.3312045150750037,0.0
4,5.0,837.0,0.2707892595606184,0.0
5,6.0,608.0,0.21331927604990336,0.0
6,7.0,440.0,0.16361598804632052,0.0
7,8.0,408.0,0.15279878971255673,0.0
8,9.0,398.0,0.1499335737331562,0.0
9,10.0,294.0,0.11536941920189649,0.0
10,11.0,287.0,0.11366336633663367,0.0
11,12.0,211.0,0.08615761535320539,0.0
12,13.0,121.0,0.050879796480814074,0.0
13,14.0,35.0,0.015398152221733392,0.0
14,1.0,2220.0,0.3143850684834291,1.0
15,3.0,1167.0,0.19466221851542953,1.0
16,6.0,953.0,0.1646916356716547,1.0
17,2.0,801.0,0.1419687277896233,1.0
18,8.0,481.0,0.0906008664531927,1.0
19,4.0,457.0,0.08592788871013533,1.0
20,5.0,443.0,0.08386301109951617,1.0
21,9.0,316.0,0.061430793157076204,1.0
22,7.0,309.0,0.06015183959509441,1.0
23,11.0,305.0,0.059041309431021045,1.0
24,12.0,231.0,0.045661197865190746,1.0
25,10.0,176.0,0.034779132520487706,1.0
26,13.0,88.0,0.01790073230268511,1.0
27,14.0,45.0,0.009234557767289145,1.0
,Class,Size,f1,IsTesting
0,1.0,3676.0,0.6146959459459459,0.0
1,2.0,1729.0,0.43199197693368435,0.0
2,3.0,1360.0,0.3754313319530711,0.0
3,4.0,1131.0,0.32736951057223124,0.0
4,5.0,839.0,0.2682808716707022,0.0
5,6.0,599.0,0.20901782593498777,0.0
6,8.0,428.0,0.15805132019338045,0.0
7,7.0,416.0,0.1546218487394958,0.0
8,9.0,380.0,0.14239727324370385,0.0
9,11.0,302.0,0.11776174692922597,0.0
10,10.0,263.0,0.10338680926916222,0.0
11,12.0,204.0,0.08270829110075005,0.0
12,13.0,125.0,0.05194805194805195,0.0
13,14.0,33.0,0.013943355119825708,0.0
14,1.0,2220.0,0.3145413234876456,1.0
15,3.0,1167.0,0.19462527124019363,1.0
16,6.0,953.0,0.1647914142288385,1.0
17,2.0,801.0,0.14172668267093447,1.0
18,8.0,481.0,0.09066063518989728,1.0
19,4.0,457.0,0.08580357988445876,1.0
20,5.0,443.0,0.08373682711478211,1.0
21,9.0,316.0,0.06109543729934819,1.0
22,7.0,309.0,0.06000389635690629,1.0
23,11.0,305.0,0.05927081302398128,1.0
24,12.0,231.0,0.04569280981109682,1.0
25,10.0,176.0,0.035,1.0
26,13.0,88.0,0.017913486005089057,1.0
27,14.0,45.0,0.009241195194578498,1.0
,Class,Size,f1,IsTesting
0,1.0,3651.0,0.615979381443299,0.0
1,2.0,1685.0,0.4310744653439835,0.0
2,3.0,1428.0,0.3933884297520661,0.0
3,4.0,1117.0,0.3310157194679565,0.0
4,5.0,857.0,0.27818687612502047,0.0
5,6.0,642.0,0.22542641111306488,0.0
6,8.0,401.0,0.15227840799846185,0.0
7,7.0,401.0,0.15298866038823755,0.0
8,9.0,397.0,0.15097246293086847,0.0
9,10.0,288.0,0.11414790996784566,0.0
10,11.0,285.0,0.11459589867310012,0.0
11,12.0,193.0,0.08018375443725204,0.0
12,13.0,109.0,0.04674312919281541,0.0
13,14.0,32.0,0.01432408236347359,0.0
14,1.0,2220.0,0.31504802561366063,1.0
15,3.0,1167.0,0.19523212045169386,1.0
16,6.0,953.0,0.1653509152424742,1.0
17,2.0,801.0,0.14224598930481283,1.0
18,8.0,481.0,0.0909005008031749,1.0
19,4.0,457.0,0.08639513908667996,1.0
20,5.0,443.0,0.08414239482200647,1.0
21,9.0,316.0,0.061640495464742026,1.0
22,7.0,309.0,0.06016800156280524,1.0
23,11.0,305.0,0.05924332779352821,1.0
24,12.0,231.0,0.045819696518893185,1.0
25,10.0,176.0,0.035295297302717334,1.0
26,13.0,88.0,0.01796468306624477,1.0
27,14.0,45.0,0.009267840593141797,1.0
,Class,Size,f1,IsTesting
0,1.0,3625.0,0.6134410450326573,0.0
1,2.0,1723.0,0.43488194973343486,0.0
2,3.0,1436.0,0.39267158873393493,0.0
3,4.0,1120.0,0.3284748309541698,0.0
4,5.0,849.0,0.2748614281056407,0.0
5,6.0,631.0,0.22093634928984746,0.0
6,9.0,398.0,0.15055406954528086,0.0
7,8.0,394.0,0.1499617444529457,0.0
8,7.0,384.0,0.14669738863287252,0.0
9,11.0,304.0,0.12039603960396039,0.0
10,10.0,283.0,0.1122652816620056,0.0
11,12.0,196.0,0.08109226313611916,0.0
12,13.0,110.0,0.0463519313304721,0.0
13,14.0,32.0,0.013762486126526082,0.0
14,1.0,2220.0,0.315086023034267,1.0
15,3.0,1167.0,0.19493438100810834,1.0
16,6.0,953.0,0.16506285218899003,1.0
17,2.0,801.0,0.14213197969543148,1.0
18,8.0,481.0,0.09082326283987915,1.0
19,4.0,457.0,0.08595825426944971,1.0
20,5.0,443.0,0.08425256751616585,1.0
21,9.0,316.0,0.061397524607738035,1.0
22,7.0,309.0,0.05992582471208276,1.0
23,11.0,305.0,0.05919124829068177,1.0
24,12.0,231.0,0.04558517490833416,1.0
25,10.0,176.0,0.03506662659052199,1.0
26,13.0,88.0,0.017948194982663677,1.0
27,14.0,45.0,0.009259259259259259,1.0
,Class,Size,f1,IsTesting
0,1.0,3702.0,0.6163851351351352,0.0
1,2.0,1691.0,0.42808088515833653,0.0
2,3.0,1352.0,0.37592103433894064,0.0
3,4.0,1128.0,0.3297650906928338,0.0
4,5.0,847.0,0.27202072538860106,0.0
5,6.0,610.0,0.21338472319551507,0.0
6,8.0,435.0,0.16131441374159822,0.0
7,7.0,433.0,0.16137467314157639,0.0
8,9.0,379.0,0.14304787335494945,0.0
9,11.0,283.0,0.11196834817012859,0.0
10,10.0,268.0,0.10591280111487159,0.0
11,12.0,201.0,0.0821917808219178,0.0
12,13.0,124.0,0.05235381042854127,0.0
13,14.0,33.0,0.014489571899012075,0.0
14,1.0,2220.0,0.31473452270950314,1.0
15,3.0,1167.0,0.1948529411764706,1.0
16,6.0,953.0,0.16515033359327613,1.0
17,2.0,801.0,0.1422340898976413,1.0
18,8.0,481.0,0.09078040954987261,1.0
19,4.0,457.0,0.08609899487957519,1.0
20,5.0,443.0,0.08403041825095058,1.0
21,9.0,316.0,0.06155644297263076,1.0
22,7.0,309.0,0.05989659545410204,1.0
23,11.0,305.0,0.05935181569699336,1.0
24,12.0,231.0,0.045756165197583444,1.0
25,10.0,176.0,0.03504906869617464,1.0
26,13.0,88.0,0.0179390480073387,1.0
27,14.0,45.0,0.009254498714652956,1.0
,Class,Size,f1,IsTesting
0,1.0,3647.0,0.612467046517561,0.0
1,2.0,1758.0,0.4366583541147132,0.0
2,3.0,1385.0,0.38044224694410106,0.0
3,4.0,1077.0,0.31813393528969147,0.0
4,5.0,840.0,0.26884503396958914,0.0
5,6.0,644.0,0.2218006209037599,0.0
6,8.0,423.0,0.15723622782446312,0.0
7,7.0,406.0,0.15185115579778238,0.0
8,9.0,377.0,0.1414448669201521,0.0
9,11.0,292.0,0.11462217860647694,0.0
10,10.0,282.0,0.11001577287066246,0.0
11,12.0,194.0,0.07919983670136763,0.0
12,13.0,122.0,0.050904501472444255,0.0
13,14.0,38.0,0.01656856333115326,0.0
14,1.0,2220.0,0.31441543700340524,1.0
15,3.0,1167.0,0.19459729864932465,1.0
16,6.0,953.0,0.16463467358408992,1.0
17,2.0,801.0,0.1419182948490231,1.0
18,8.0,481.0,0.09056674825833176,1.0
19,4.0,457.0,0.08571428571428572,1.0
20,5.0,443.0,0.08401289588469561,1.0
21,9.0,316.0,0.06140691799455888,1.0
22,7.0,309.0,0.060128429655575015,1.0
23,11.0,305.0,0.059207323011003996,1.0
24,12.0,231.0,0.04545005434245628,1.0
25,10.0,176.0,0.03496154230346619,1.0
26,13.0,88.0,0.017893452623017485,1.0
27,14.0,45.0,0.009230769230769232,1.0
,Class,Size,f1,IsTesting
0,1.0,3680.0,0.6162859811496986,0.0
1,2.0,1656.0,0.42368082368082366,0.0
2,3.0,1403.0,0.3857574924388232,0.0
3,4.0,1171.0,0.33951707891637223,0.0
4,5.0,856.0,0.2756275303643725,0.0
5,6.0,597.0,0.21087954786294597,0.0
6,7.0,411.0,0.15468986384266264,0.0
7,8.0,406.0,0.15238817285822592,0.0
8,9.0,400.0,0.15010450313509405,0.0
9,11.0,295.0,0.1166468960063266,0.0
10,10.0,269.0,0.1070929070929071,0.0
11,12.0,203.0,0.08329913828477636,0.0
12,13.0,112.0,0.04774083546462063,0.0
13,14.0,27.0,0.0115018801150188,0.0
14,1.0,2220.0,0.3153403029656497,1.0
15,3.0,1167.0,0.19518314099347717,1.0
16,6.0,953.0,0.16514875531268974,1.0
17,2.0,801.0,0.14237348538845332,1.0
18,8.0,481.0,0.09087474022293596,1.0
19,4.0,457.0,0.0861888941623161,1.0
20,5.0,443.0,0.08411837472642497,1.0
21,9.0,316.0,0.06162246489859594,1.0
22,7.0,309.0,0.06015037593984962,1.0
23,11.0,305.0,0.05922595777951525,1.0
24,12.0,231.0,0.04580606781677573,1.0
25,10.0,176.0,0.03508771929824561,1.0
26,13.0,88.0,0.017959183673469388,1.0
27,14.0,45.0,0.00926497838171711,1.0


==> figures/yaning/NIH_embeddingsPlusRf/results/NIH_rf_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,1.0,3708.0,0.6087717367853289,0.0
1,2.0,1690.0,0.6196497041420118,0.0
2,3.0,1403.0,0.6224872416250891,0.0
3,4.0,1121.0,0.602236574487065,0.0
4,5.0,853.0,0.6144075029308323,0.0
5,6.0,614.0,0.618314006514658,0.0
6,7.0,412.0,0.6122776699029127,0.0
7,8.0,397.0,0.6169027707808564,0.0
8,9.0,375.0,0.6192,0.0
9,10.0,282.0,0.6107886524822694,0.0
10,11.0,280.0,0.6232,0.0
11,12.0,190.0,0.6232,0.0
12,13.0,127.0,0.6113889763779528,0.0
13,14.0,33.0,0.6080484848484848,0.0
14,1.0,2220.0,0.5180414518564808,1.0
15,3.0,1167.0,0.5211946050096339,1.0
16,6.0,953.0,0.5196206280946286,1.0
17,2.0,801.0,0.517449286657574,1.0
18,8.0,481.0,0.520155103970133,1.0
19,4.0,457.0,0.5135359616835945,1.0
20,5.0,443.0,0.5166799323234037,1.0
21,9.0,316.0,0.5132832126045707,1.0
22,7.0,309.0,0.5114858671455562,1.0
23,11.0,305.0,0.5146372279604536,1.0
24,12.0,231.0,0.5190301028451317,1.0
25,10.0,176.0,0.5098309686459976,1.0
26,13.0,88.0,0.5155127868278158,1.0
27,14.0,45.0,0.5211946050096339,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3619.0,0.618094584139265,0.0
1,2.0,1724.0,0.6247696055684455,0.0
2,3.0,1385.0,0.629338989169675,0.0
3,4.0,1127.0,0.6172776397515527,0.0
4,5.0,843.0,0.620803202846975,0.0
5,6.0,627.0,0.6281051036682614,0.0
6,8.0,432.0,0.6215981481481481,0.0
7,7.0,405.0,0.6235271604938271,0.0
8,9.0,402.0,0.6160184079601989,0.0
9,11.0,307.0,0.6296999999999999,0.0
10,10.0,269.0,0.6241237918215613,0.0
11,12.0,207.0,0.6296999999999999,0.0
12,13.0,107.0,0.6110084112149532,0.0
13,14.0,32.0,0.6296999999999999,0.0
14,1.0,2220.0,0.5191463367840002,1.0
15,3.0,1167.0,0.5225687180341451,1.0
16,6.0,953.0,0.5229009570916112,1.0
17,2.0,801.0,0.5190560779858764,1.0
18,8.0,481.0,0.5223861150237785,1.0
19,4.0,457.0,0.5124846970260805,1.0
20,5.0,443.0,0.5189109433770493,1.0
21,9.0,316.0,0.517096502139229,1.0
22,7.0,309.0,0.5120987552218557,1.0
23,11.0,305.0,0.5185075832763943,1.0
24,12.0,231.0,0.5212611138987775,1.0
25,10.0,176.0,0.5120619796996432,1.0
26,13.0,88.0,0.5234256160632795,1.0
27,14.0,45.0,0.5234256160632795,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3638.0,0.5410522264980758,0.0
1,2.0,1751.0,0.5445722444317533,0.0
2,3.0,1435.0,0.546,0.0
3,4.0,1106.0,0.5383146473779384,0.0
4,5.0,859.0,0.5430896391152503,0.0
5,6.0,633.0,0.5452101105845182,0.0
6,8.0,421.0,0.543624703087886,0.0
7,9.0,379.0,0.5407229551451187,0.0
8,7.0,377.0,0.546,0.0
9,11.0,300.0,0.546,0.0
10,10.0,257.0,0.5440544747081713,0.0
11,12.0,186.0,0.5433118279569893,0.0
12,13.0,113.0,0.5415752212389381,0.0
13,14.0,30.0,0.5293333333333333,0.0
14,1.0,2220.0,0.5097188076424463,1.0
15,3.0,1167.0,0.5103944833181219,1.0
16,6.0,953.0,0.5098698243464534,1.0
17,2.0,801.0,0.5097702635927785,1.0
18,8.0,481.0,0.5103944833181219,1.0
19,4.0,457.0,0.5071122076069621,1.0
20,5.0,443.0,0.5103944833181219,1.0
21,9.0,316.0,0.5088122048371092,1.0
22,7.0,309.0,0.5071582373634294,1.0
23,11.0,305.0,0.5087551390558268,1.0
24,12.0,231.0,0.5103944833181219,1.0
25,10.0,176.0,0.5075535742272128,1.0
26,13.0,88.0,0.5103944833181219,1.0
27,14.0,45.0,0.5103944833181219,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3689.0,0.54386110056926,0.0
1,2.0,1663.0,0.5505960312687913,0.0
2,3.0,1353.0,0.5524,0.0
3,4.0,1142.0,0.5405786339754817,0.0
4,5.0,837.0,0.5494131421744325,0.0
5,6.0,608.0,0.5515776315789473,0.0
6,7.0,440.0,0.5501272727272728,0.0
7,8.0,408.0,0.5474980392156863,0.0
8,9.0,398.0,0.5486311557788944,0.0
9,10.0,294.0,0.5489986394557823,0.0
10,11.0,287.0,0.5524,0.0
11,12.0,211.0,0.5524,0.0
12,13.0,121.0,0.5482677685950413,0.0
13,14.0,35.0,0.5524,0.0
14,1.0,2220.0,0.5092683571919958,1.0
15,3.0,1167.0,0.5103944833181219,1.0
16,6.0,953.0,0.5098698243464534,1.0
17,2.0,801.0,0.5091460438674352,1.0
18,8.0,481.0,0.5103944833181219,1.0
19,4.0,457.0,0.5071122076069621,1.0
20,5.0,443.0,0.5092658151465643,1.0
21,9.0,316.0,0.5103944833181219,1.0
22,7.0,309.0,0.5103944833181219,1.0
23,11.0,305.0,0.5071157947935316,1.0
24,12.0,231.0,0.5103944833181219,1.0
25,10.0,176.0,0.5047126651363038,1.0
26,13.0,88.0,0.5103944833181219,1.0
27,14.0,45.0,0.5103944833181219,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3676.0,0.6091626768226334,0.0
1,2.0,1729.0,0.6154514170040486,0.0
2,3.0,1360.0,0.6191323529411765,0.0
3,4.0,1131.0,0.6013744473916888,0.0
4,5.0,839.0,0.6111567342073898,0.0
5,6.0,599.0,0.6186652754590984,0.0
6,8.0,428.0,0.6124906542056076,0.0
7,7.0,416.0,0.6098846153846154,0.0
8,9.0,380.0,0.6129210526315789,0.0
9,11.0,302.0,0.6178443708609271,0.0
10,10.0,263.0,0.6099942965779468,0.0
11,12.0,204.0,0.6194999999999999,0.0
12,13.0,125.0,0.6115,0.0
13,14.0,33.0,0.6043484848484849,0.0
14,1.0,2220.0,0.5185543925428319,1.0
15,3.0,1167.0,0.521301098117301,1.0
16,6.0,953.0,0.521633337174767,1.0
17,2.0,801.0,0.5171642383436889,1.0
18,8.0,481.0,0.5200789940674333,1.0
19,4.0,457.0,0.515593444724116,1.0
20,5.0,443.0,0.5187719916317628,1.0
21,9.0,316.0,0.5142466037413721,1.0
22,7.0,309.0,0.5173036272143966,1.0
23,11.0,305.0,0.5172399633595501,1.0
24,12.0,231.0,0.5199934939819333,1.0
25,10.0,176.0,0.5136352688737081,1.0
26,13.0,88.0,0.5221579961464354,1.0
27,14.0,45.0,0.5221579961464354,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3651.0,0.6181552999178308,0.0
1,2.0,1685.0,0.6287685459940653,0.0
2,3.0,1428.0,0.6335994397759104,0.0
3,4.0,1117.0,0.617094897045658,0.0
4,5.0,857.0,0.6268319719953326,0.0
5,6.0,642.0,0.6318847352024922,0.0
6,8.0,401.0,0.6275187032418953,0.0
7,7.0,401.0,0.6300124688279302,0.0
8,9.0,397.0,0.6299622166246852,0.0
9,10.0,288.0,0.6211111111111112,0.0
10,11.0,285.0,0.635,0.0
11,12.0,193.0,0.6324093264248705,0.0
12,13.0,109.0,0.6212385321100917,0.0
13,14.0,32.0,0.619375,0.0
14,1.0,2220.0,0.5192984511740215,1.0
15,3.0,1167.0,0.5227208324241663,1.0
16,6.0,953.0,0.5235777304533009,1.0
17,2.0,801.0,0.5192081923758975,1.0
18,8.0,481.0,0.5235777304533009,1.0
19,4.0,457.0,0.5104486276086619,1.0
20,5.0,443.0,0.5190630577670706,1.0
21,9.0,316.0,0.5140840595672249,1.0
22,7.0,309.0,0.5138689925892233,1.0
23,11.0,305.0,0.5186596976664156,1.0
24,12.0,231.0,0.5214132282887987,1.0
25,10.0,176.0,0.5150550031805735,1.0
26,13.0,88.0,0.5235777304533009,1.0
27,14.0,45.0,0.5235777304533009,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3625.0,0.5480758620689655,0.0
1,2.0,1723.0,0.5528980847359257,0.0
2,3.0,1436.0,0.5558000000000001,0.0
3,4.0,1120.0,0.5437464285714286,0.0
4,5.0,849.0,0.5522664310954064,0.0
5,6.0,631.0,0.5550076069730587,0.0
6,9.0,398.0,0.5507748743718592,0.0
7,8.0,394.0,0.5532619289340102,0.0
8,7.0,384.0,0.5531958333333333,0.0
9,11.0,304.0,0.5558000000000001,0.0
10,10.0,283.0,0.5522664310954064,0.0
11,12.0,196.0,0.5558000000000001,0.0
12,13.0,110.0,0.5467090909090909,0.0
13,14.0,32.0,0.540175,0.0
14,1.0,2220.0,0.5108119071307389,1.0
15,3.0,1167.0,0.5112843590170726,1.0
16,6.0,953.0,0.5111881490599715,1.0
17,2.0,801.0,0.5098401488556099,1.0
18,8.0,481.0,0.5117128080316398,1.0
19,4.0,457.0,0.5073364404167602,1.0
20,5.0,443.0,0.5117128080316398,1.0
21,9.0,316.0,0.5101305295506272,1.0
22,7.0,309.0,0.5084765620769472,1.0
23,11.0,305.0,0.5084341195070496,1.0
24,12.0,231.0,0.5095483058671376,1.0
25,10.0,176.0,0.5088718989407307,1.0
26,13.0,88.0,0.5117128080316398,1.0
27,14.0,45.0,0.5117128080316398,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3702.0,0.6095794705564559,0.0
1,2.0,1691.0,0.6180518036664696,0.0
2,3.0,1352.0,0.6204905325443787,0.0
3,4.0,1128.0,0.6051992907801418,0.0
4,5.0,847.0,0.6133355371900826,0.0
5,6.0,610.0,0.6166819672131147,0.0
6,8.0,435.0,0.6112551724137931,0.0
7,7.0,433.0,0.6146715935334873,0.0
8,9.0,379.0,0.6084073878627968,0.0
9,11.0,283.0,0.6215999999999999,0.0
10,10.0,268.0,0.6141373134328358,0.0
11,12.0,201.0,0.6191124378109453,0.0
12,13.0,124.0,0.6135354838709677,0.0
13,14.0,33.0,0.6215999999999999,0.0
14,1.0,2220.0,0.5170061147243988,1.0
15,3.0,1167.0,0.5215546221006697,1.0
16,6.0,953.0,0.520837543214799,1.0
17,2.0,801.0,0.5186662017777444,1.0
18,8.0,481.0,0.5213720190903033,1.0
19,4.0,457.0,0.512564692996325,1.0
20,5.0,443.0,0.5201541837866891,1.0
21,9.0,316.0,0.514500127724741,1.0
22,7.0,309.0,0.5110846592883804,1.0
23,11.0,305.0,0.5174934873429191,1.0
24,12.0,231.0,0.5202470179653021,1.0
25,10.0,176.0,0.513888792857077,1.0
26,13.0,88.0,0.5224115201298043,1.0
27,14.0,45.0,0.5224115201298043,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3647.0,0.5425934466684946,0.0
1,2.0,1758.0,0.5469091012514221,0.0
2,3.0,1385.0,0.5488999999999999,0.0
3,4.0,1077.0,0.5396149489322192,0.0
4,5.0,840.0,0.5435428571428572,0.0
5,6.0,644.0,0.548123602484472,0.0
6,8.0,423.0,0.5465359338061465,0.0
7,7.0,406.0,0.5464369458128079,0.0
8,9.0,377.0,0.542268700265252,0.0
9,11.0,292.0,0.5488999999999999,0.0
10,10.0,282.0,0.5435808510638298,0.0
11,12.0,194.0,0.5488999999999999,0.0
12,13.0,122.0,0.5448016393442623,0.0
13,14.0,38.0,0.5488999999999999,0.0
14,1.0,2220.0,0.5092907632305259,1.0
15,3.0,1167.0,0.5101916641314268,1.0
16,6.0,953.0,0.5096670051597584,1.0
17,2.0,801.0,0.5089432246807402,1.0
18,8.0,481.0,0.5101916641314268,1.0
19,4.0,457.0,0.5058152965165472,1.0
20,5.0,443.0,0.5101916641314268,1.0
21,9.0,316.0,0.5101916641314268,1.0
22,7.0,309.0,0.5101916641314268,1.0
23,11.0,305.0,0.5085523198691317,1.0
24,12.0,231.0,0.5080271619669248,1.0
25,10.0,176.0,0.5073507550405177,1.0
26,13.0,88.0,0.5101916641314268,1.0
27,14.0,45.0,0.5101916641314268,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3680.0,0.5462706521739131,0.0
1,2.0,1656.0,0.5501806763285024,0.0
2,3.0,1403.0,0.5532,0.0
3,4.0,1171.0,0.5455142613151154,0.0
4,5.0,856.0,0.5502794392523365,0.0
5,6.0,597.0,0.5532,0.0
6,7.0,411.0,0.5507669099756691,0.0
7,8.0,406.0,0.5482738916256158,0.0
8,9.0,400.0,0.54695,0.0
9,11.0,295.0,0.5532,0.0
10,10.0,269.0,0.5513412639405204,0.0
11,12.0,203.0,0.5532,0.0
12,13.0,112.0,0.5532,0.0
13,14.0,27.0,0.5346814814814815,0.0
14,1.0,2220.0,0.5113413611360067,1.0
15,3.0,1167.0,0.5120170368116823,1.0
16,6.0,953.0,0.5114923778400139,1.0
17,2.0,801.0,0.5107685973609958,1.0
18,8.0,481.0,0.5120170368116823,1.0
19,4.0,457.0,0.5087347611005226,1.0
20,5.0,443.0,0.5108883686401248,1.0
21,9.0,316.0,0.5120170368116823,1.0
22,7.0,309.0,0.5103989138343361,1.0
23,11.0,305.0,0.5087383482870922,1.0
24,12.0,231.0,0.5120170368116823,1.0
25,10.0,176.0,0.5091761277207733,1.0
26,13.0,88.0,0.5120170368116823,1.0
27,14.0,45.0,0.5120170368116823,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3708.0,0.6087717367853289,0.0
1,2.0,1690.0,0.6196497041420118,0.0
2,3.0,1403.0,0.6224872416250891,0.0
3,4.0,1121.0,0.602236574487065,0.0
4,5.0,853.0,0.6144075029308323,0.0
5,6.0,614.0,0.618314006514658,0.0
6,7.0,412.0,0.6122776699029127,0.0
7,8.0,397.0,0.6169027707808564,0.0
8,9.0,375.0,0.6192,0.0
9,10.0,282.0,0.6107886524822694,0.0
10,11.0,280.0,0.6232,0.0
11,12.0,190.0,0.6232,0.0
12,13.0,127.0,0.6113889763779528,0.0
13,14.0,33.0,0.6080484848484848,0.0
14,1.0,2220.0,0.5180414518564808,1.0
15,3.0,1167.0,0.5211946050096339,1.0
16,6.0,953.0,0.5196206280946286,1.0
17,2.0,801.0,0.517449286657574,1.0
18,8.0,481.0,0.520155103970133,1.0
19,4.0,457.0,0.5135359616835945,1.0
20,5.0,443.0,0.5166799323234037,1.0
21,9.0,316.0,0.5132832126045707,1.0
22,7.0,309.0,0.5114858671455562,1.0
23,11.0,305.0,0.5146372279604536,1.0
24,12.0,231.0,0.5190301028451317,1.0
25,10.0,176.0,0.5098309686459976,1.0
26,13.0,88.0,0.5155127868278158,1.0
27,14.0,45.0,0.5211946050096339,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3619.0,0.618094584139265,0.0
1,2.0,1724.0,0.6247696055684455,0.0
2,3.0,1385.0,0.629338989169675,0.0
3,4.0,1127.0,0.6172776397515527,0.0
4,5.0,843.0,0.620803202846975,0.0
5,6.0,627.0,0.6281051036682614,0.0
6,8.0,432.0,0.6215981481481481,0.0
7,7.0,405.0,0.6235271604938271,0.0
8,9.0,402.0,0.6160184079601989,0.0
9,11.0,307.0,0.6296999999999999,0.0
10,10.0,269.0,0.6241237918215613,0.0
11,12.0,207.0,0.6296999999999999,0.0
12,13.0,107.0,0.6110084112149532,0.0
13,14.0,32.0,0.6296999999999999,0.0
14,1.0,2220.0,0.5191463367840002,1.0
15,3.0,1167.0,0.5225687180341451,1.0
16,6.0,953.0,0.5229009570916112,1.0
17,2.0,801.0,0.5190560779858764,1.0
18,8.0,481.0,0.5223861150237785,1.0
19,4.0,457.0,0.5124846970260805,1.0
20,5.0,443.0,0.5189109433770493,1.0
21,9.0,316.0,0.517096502139229,1.0
22,7.0,309.0,0.5120987552218557,1.0
23,11.0,305.0,0.5185075832763943,1.0
24,12.0,231.0,0.5212611138987775,1.0
25,10.0,176.0,0.5120619796996432,1.0
26,13.0,88.0,0.5234256160632795,1.0
27,14.0,45.0,0.5234256160632795,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3638.0,0.5410522264980758,0.0
1,2.0,1751.0,0.5445722444317533,0.0
2,3.0,1435.0,0.546,0.0
3,4.0,1106.0,0.5383146473779384,0.0
4,5.0,859.0,0.5430896391152503,0.0
5,6.0,633.0,0.5452101105845182,0.0
6,8.0,421.0,0.543624703087886,0.0
7,9.0,379.0,0.5407229551451187,0.0
8,7.0,377.0,0.546,0.0
9,11.0,300.0,0.546,0.0
10,10.0,257.0,0.5440544747081713,0.0
11,12.0,186.0,0.5433118279569893,0.0
12,13.0,113.0,0.5415752212389381,0.0
13,14.0,30.0,0.5293333333333333,0.0
14,1.0,2220.0,0.5097188076424463,1.0
15,3.0,1167.0,0.5103944833181219,1.0
16,6.0,953.0,0.5098698243464534,1.0
17,2.0,801.0,0.5097702635927785,1.0
18,8.0,481.0,0.5103944833181219,1.0
19,4.0,457.0,0.5071122076069621,1.0
20,5.0,443.0,0.5103944833181219,1.0
21,9.0,316.0,0.5088122048371092,1.0
22,7.0,309.0,0.5071582373634294,1.0
23,11.0,305.0,0.5087551390558268,1.0
24,12.0,231.0,0.5103944833181219,1.0
25,10.0,176.0,0.5075535742272128,1.0
26,13.0,88.0,0.5103944833181219,1.0
27,14.0,45.0,0.5103944833181219,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3689.0,0.54386110056926,0.0
1,2.0,1663.0,0.5505960312687913,0.0
2,3.0,1353.0,0.5524,0.0
3,4.0,1142.0,0.5405786339754817,0.0
4,5.0,837.0,0.5494131421744325,0.0
5,6.0,608.0,0.5515776315789473,0.0
6,7.0,440.0,0.5501272727272728,0.0
7,8.0,408.0,0.5474980392156863,0.0
8,9.0,398.0,0.5486311557788944,0.0
9,10.0,294.0,0.5489986394557823,0.0
10,11.0,287.0,0.5524,0.0
11,12.0,211.0,0.5524,0.0
12,13.0,121.0,0.5482677685950413,0.0
13,14.0,35.0,0.5524,0.0
14,1.0,2220.0,0.5092683571919958,1.0
15,3.0,1167.0,0.5103944833181219,1.0
16,6.0,953.0,0.5098698243464534,1.0
17,2.0,801.0,0.5091460438674352,1.0
18,8.0,481.0,0.5103944833181219,1.0
19,4.0,457.0,0.5071122076069621,1.0
20,5.0,443.0,0.5092658151465643,1.0
21,9.0,316.0,0.5103944833181219,1.0
22,7.0,309.0,0.5103944833181219,1.0
23,11.0,305.0,0.5071157947935316,1.0
24,12.0,231.0,0.5103944833181219,1.0
25,10.0,176.0,0.5047126651363038,1.0
26,13.0,88.0,0.5103944833181219,1.0
27,14.0,45.0,0.5103944833181219,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3676.0,0.6091626768226334,0.0
1,2.0,1729.0,0.6154514170040486,0.0
2,3.0,1360.0,0.6191323529411765,0.0
3,4.0,1131.0,0.6013744473916888,0.0
4,5.0,839.0,0.6111567342073898,0.0
5,6.0,599.0,0.6186652754590984,0.0
6,8.0,428.0,0.6124906542056076,0.0
7,7.0,416.0,0.6098846153846154,0.0
8,9.0,380.0,0.6129210526315789,0.0
9,11.0,302.0,0.6178443708609271,0.0
10,10.0,263.0,0.6099942965779468,0.0
11,12.0,204.0,0.6194999999999999,0.0
12,13.0,125.0,0.6115,0.0
13,14.0,33.0,0.6043484848484849,0.0
14,1.0,2220.0,0.5185543925428319,1.0
15,3.0,1167.0,0.521301098117301,1.0
16,6.0,953.0,0.521633337174767,1.0
17,2.0,801.0,0.5171642383436889,1.0
18,8.0,481.0,0.5200789940674333,1.0
19,4.0,457.0,0.515593444724116,1.0
20,5.0,443.0,0.5187719916317628,1.0
21,9.0,316.0,0.5142466037413721,1.0
22,7.0,309.0,0.5173036272143966,1.0
23,11.0,305.0,0.5172399633595501,1.0
24,12.0,231.0,0.5199934939819333,1.0
25,10.0,176.0,0.5136352688737081,1.0
26,13.0,88.0,0.5221579961464354,1.0
27,14.0,45.0,0.5221579961464354,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3651.0,0.6181552999178308,0.0
1,2.0,1685.0,0.6287685459940653,0.0
2,3.0,1428.0,0.6335994397759104,0.0
3,4.0,1117.0,0.617094897045658,0.0
4,5.0,857.0,0.6268319719953326,0.0
5,6.0,642.0,0.6318847352024922,0.0
6,8.0,401.0,0.6275187032418953,0.0
7,7.0,401.0,0.6300124688279302,0.0
8,9.0,397.0,0.6299622166246852,0.0
9,10.0,288.0,0.6211111111111112,0.0
10,11.0,285.0,0.635,0.0
11,12.0,193.0,0.6324093264248705,0.0
12,13.0,109.0,0.6212385321100917,0.0
13,14.0,32.0,0.619375,0.0
14,1.0,2220.0,0.5192984511740215,1.0
15,3.0,1167.0,0.5227208324241663,1.0
16,6.0,953.0,0.5235777304533009,1.0
17,2.0,801.0,0.5192081923758975,1.0
18,8.0,481.0,0.5235777304533009,1.0
19,4.0,457.0,0.5104486276086619,1.0
20,5.0,443.0,0.5190630577670706,1.0
21,9.0,316.0,0.5140840595672249,1.0
22,7.0,309.0,0.5138689925892233,1.0
23,11.0,305.0,0.5186596976664156,1.0
24,12.0,231.0,0.5214132282887987,1.0
25,10.0,176.0,0.5150550031805735,1.0
26,13.0,88.0,0.5235777304533009,1.0
27,14.0,45.0,0.5235777304533009,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3625.0,0.5480758620689655,0.0
1,2.0,1723.0,0.5528980847359257,0.0
2,3.0,1436.0,0.5558000000000001,0.0
3,4.0,1120.0,0.5437464285714286,0.0
4,5.0,849.0,0.5522664310954064,0.0
5,6.0,631.0,0.5550076069730587,0.0
6,9.0,398.0,0.5507748743718592,0.0
7,8.0,394.0,0.5532619289340102,0.0
8,7.0,384.0,0.5531958333333333,0.0
9,11.0,304.0,0.5558000000000001,0.0
10,10.0,283.0,0.5522664310954064,0.0
11,12.0,196.0,0.5558000000000001,0.0
12,13.0,110.0,0.5467090909090909,0.0
13,14.0,32.0,0.540175,0.0
14,1.0,2220.0,0.5108119071307389,1.0
15,3.0,1167.0,0.5112843590170726,1.0
16,6.0,953.0,0.5111881490599715,1.0
17,2.0,801.0,0.5098401488556099,1.0
18,8.0,481.0,0.5117128080316398,1.0
19,4.0,457.0,0.5073364404167602,1.0
20,5.0,443.0,0.5117128080316398,1.0
21,9.0,316.0,0.5101305295506272,1.0
22,7.0,309.0,0.5084765620769472,1.0
23,11.0,305.0,0.5084341195070496,1.0
24,12.0,231.0,0.5095483058671376,1.0
25,10.0,176.0,0.5088718989407307,1.0
26,13.0,88.0,0.5117128080316398,1.0
27,14.0,45.0,0.5117128080316398,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3702.0,0.6095794705564559,0.0
1,2.0,1691.0,0.6180518036664696,0.0
2,3.0,1352.0,0.6204905325443787,0.0
3,4.0,1128.0,0.6051992907801418,0.0
4,5.0,847.0,0.6133355371900826,0.0
5,6.0,610.0,0.6166819672131147,0.0
6,8.0,435.0,0.6112551724137931,0.0
7,7.0,433.0,0.6146715935334873,0.0
8,9.0,379.0,0.6084073878627968,0.0
9,11.0,283.0,0.6215999999999999,0.0
10,10.0,268.0,0.6141373134328358,0.0
11,12.0,201.0,0.6191124378109453,0.0
12,13.0,124.0,0.6135354838709677,0.0
13,14.0,33.0,0.6215999999999999,0.0
14,1.0,2220.0,0.5170061147243988,1.0
15,3.0,1167.0,0.5215546221006697,1.0
16,6.0,953.0,0.520837543214799,1.0
17,2.0,801.0,0.5186662017777444,1.0
18,8.0,481.0,0.5213720190903033,1.0
19,4.0,457.0,0.512564692996325,1.0
20,5.0,443.0,0.5201541837866891,1.0
21,9.0,316.0,0.514500127724741,1.0
22,7.0,309.0,0.5110846592883804,1.0
23,11.0,305.0,0.5174934873429191,1.0
24,12.0,231.0,0.5202470179653021,1.0
25,10.0,176.0,0.513888792857077,1.0
26,13.0,88.0,0.5224115201298043,1.0
27,14.0,45.0,0.5224115201298043,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3647.0,0.5425934466684946,0.0
1,2.0,1758.0,0.5469091012514221,0.0
2,3.0,1385.0,0.5488999999999999,0.0
3,4.0,1077.0,0.5396149489322192,0.0
4,5.0,840.0,0.5435428571428572,0.0
5,6.0,644.0,0.548123602484472,0.0
6,8.0,423.0,0.5465359338061465,0.0
7,7.0,406.0,0.5464369458128079,0.0
8,9.0,377.0,0.542268700265252,0.0
9,11.0,292.0,0.5488999999999999,0.0
10,10.0,282.0,0.5435808510638298,0.0
11,12.0,194.0,0.5488999999999999,0.0
12,13.0,122.0,0.5448016393442623,0.0
13,14.0,38.0,0.5488999999999999,0.0
14,1.0,2220.0,0.5092907632305259,1.0
15,3.0,1167.0,0.5101916641314268,1.0
16,6.0,953.0,0.5096670051597584,1.0
17,2.0,801.0,0.5089432246807402,1.0
18,8.0,481.0,0.5101916641314268,1.0
19,4.0,457.0,0.5058152965165472,1.0
20,5.0,443.0,0.5101916641314268,1.0
21,9.0,316.0,0.5101916641314268,1.0
22,7.0,309.0,0.5101916641314268,1.0
23,11.0,305.0,0.5085523198691317,1.0
24,12.0,231.0,0.5080271619669248,1.0
25,10.0,176.0,0.5073507550405177,1.0
26,13.0,88.0,0.5101916641314268,1.0
27,14.0,45.0,0.5101916641314268,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3680.0,0.5462706521739131,0.0
1,2.0,1656.0,0.5501806763285024,0.0
2,3.0,1403.0,0.5532,0.0
3,4.0,1171.0,0.5455142613151154,0.0
4,5.0,856.0,0.5502794392523365,0.0
5,6.0,597.0,0.5532,0.0
6,7.0,411.0,0.5507669099756691,0.0
7,8.0,406.0,0.5482738916256158,0.0
8,9.0,400.0,0.54695,0.0
9,11.0,295.0,0.5532,0.0
10,10.0,269.0,0.5513412639405204,0.0
11,12.0,203.0,0.5532,0.0
12,13.0,112.0,0.5532,0.0
13,14.0,27.0,0.5346814814814815,0.0
14,1.0,2220.0,0.5113413611360067,1.0
15,3.0,1167.0,0.5120170368116823,1.0
16,6.0,953.0,0.5114923778400139,1.0
17,2.0,801.0,0.5107685973609958,1.0
18,8.0,481.0,0.5120170368116823,1.0
19,4.0,457.0,0.5087347611005226,1.0
20,5.0,443.0,0.5108883686401248,1.0
21,9.0,316.0,0.5120170368116823,1.0
22,7.0,309.0,0.5103989138343361,1.0
23,11.0,305.0,0.5087383482870922,1.0
24,12.0,231.0,0.5120170368116823,1.0
25,10.0,176.0,0.5091761277207733,1.0
26,13.0,88.0,0.5120170368116823,1.0
27,14.0,45.0,0.5120170368116823,1.0


==> figures/yaning/NIH_embeddingsPlusRf/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
rf,none,NIH,roc_auc,0.80588404218859,0.038295690833772225,0.6597928028931477,0.0008054321887017706
rf,none,NIH,roc_auc_par,0.8217841462496297,0.037178931497706146,0.6328369120172648,0.001868989380992037
rf,none,NIH,roc_auc_meanSub,0.582976713977956,0.037645110214852104,0.5140350780042136,0.004550188542923562
rf,none,NIH,roc_auc_stdSub,0.004784411069122687,0.0010649156979491983,0.002489382989580132,0.0012483034057986428
rf,none,NIH,balanced_accuracy,0.6178132521664617,0.00526021376598699,0.5191561865333542,0.0010078552036694218
rf,none,NIH,balanced_accuracy_par,0.6190978298040555,0.005266825510846047,0.5195842882468111,0.0012782391368396549
rf,none,NIH,balanced_accuracy_meanSub,0.6190978298083424,0.005266825497631596,0.518752329446494,0.0011624435246028037
rf,none,NIH,balanced_accuracy_stdSub,0.00569615978455963,0.0005361966606923933,0.0035398976700525566,0.0004649428192733873
rf,none,NIH,f1,0.8324819652930362,0.0007674324002770113,0.622864423879834,0.0003616753948317149
rf,none,NIH,f1_par,0.9653609457141794,0.0005902594967959961,0.9253767851507824,0.0011493057705982967
rf,none,NIH,f1_meanSub,0.21931281222205617,0.0013458134009102973,0.09755880221209919,0.00012159851863361432
rf,none,NIH,f1_stdSub,0.16249931241280807,0.001044606813259239,0.07947620784570142,8.189621308336327e-05


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred/rf_none_balanced_accuracy.csv <==
,NIH
noWeight_full,0.519156186533354
noWeight_sc_0,0.5185593396865074
noWeight_sc_1,0.5222860355340259
noWeight_sc_2,0.5218793911125398
noWeight_sc_3,0.5189337028136793
noWeight_sc_4,0.5219931581203258
noWeight_sc_5,0.5128630635416535
noWeight_sc_6,0.518639770003958
noWeight_sc_7,0.5151755444989148
noWeight_sc_8,0.5146762818714107
noWeight_sc_9,0.5183385451214504
noWeight_sc_10,0.5211971073242749
noWeight_sc_11,0.5138377999649676
noWeight_sc_12,0.5212241636013313
noWeight_sc_13,0.5229287090558767
par_full,0.5195842882468111
par_sc_0,0.5185593396865074
par_sc_1,0.5222860355340259
par_sc_2,0.5218793911125398
par_sc_3,0.5189337028136793
par_sc_4,0.5219931581203258
par_sc_5,0.5128630635416535
par_sc_6,0.518639770003958
par_sc_7,0.5151755444989148
par_sc_8,0.5146762818714107
par_sc_9,0.5183385451214504
par_sc_10,0.5211971073242749
par_sc_11,0.5138377999649676
par_sc_12,0.5212241636013313
par_sc_13,0.5229287090558767
predPar_full,0.5107643892125039
predPar_sc_0,0.5103700590397935
predPar_sc_1,0.5123840773157075
predPar_sc_2,0.5122696874368304
predPar_sc_3,0.5105717586854137
predPar_sc_4,0.5122175450141377
predPar_sc_5,0.5071686273119898
predPar_sc_6,0.5102040401913605
predPar_sc_7,0.5086776582881702
predPar_sc_8,0.508330126949748
predPar_sc_9,0.5108554050371297
predPar_sc_10,0.5117544503065122
predPar_sc_11,0.5083832602442955
predPar_sc_12,0.5118373814233318
predPar_sc_13,0.5127154490645186
acc_maj_sc_0,0.045857418111753374
acc_min_sc_0,0.9912612612612612
acc_min_sc_1,0.9987146529562982
acc_min_sc_2,0.9979013641133264
acc_min_sc_3,0.9920099875156054
acc_min_sc_4,0.9981288981288982
acc_min_sc_5,0.9798687089715535
acc_min_sc_6,0.9914221218961625
acc_min_sc_7,0.9844936708860759
acc_min_sc_8,0.983495145631068
acc_min_sc_9,0.9908196721311475
acc_min_sc_10,0.9965367965367964
acc_min_sc_11,0.9818181818181817
acc_min_sc_12,0.996590909090909
acc_min_sc_13,1.0
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,14.0


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred/rf_none_f1.csv <==
,NIH
noWeight_full,0.622864423879834
noWeight_sc_0,0.314734060144734
noWeight_sc_1,0.19480370907717381
noWeight_sc_2,0.16491640088675147
noWeight_sc_3,0.1420758850494163
noWeight_sc_4,0.09070695442841006
noWeight_sc_5,0.08599274931882907
noWeight_sc_6,0.08403466650931704
noWeight_sc_7,0.0614295842949497
noWeight_sc_8,0.060016582463788916
noWeight_sc_9,0.05924524365680757
noWeight_sc_10,0.04567863791456013
noWeight_sc_11,0.03501904265817462
noWeight_sc_12,0.017923373423696695
noWeight_sc_13,0.00924634114277899
par_full,0.9253767851507824
par_sc_0,0.38528280546922516
par_sc_1,0.4646389735596288
par_sc_2,0.6140397703133725
par_sc_3,0.326589128622577
par_sc_4,0.5462734865736361
par_sc_5,0.29486011941135415
par_sc_6,0.3509893350526566
par_sc_7,0.4571894844013388
par_sc_8,0.4386280198030851
par_sc_9,0.5171483942440775
par_sc_10,0.5466590053854821
par_sc_11,0.3969067892082597
par_sc_12,0.43869706149853493
par_sc_13,0.5901557881271948
predPar_full,0.6523067210146942
predPar_sc_0,0.3332020382896934
predPar_sc_1,0.21231839814898446
predPar_sc_2,0.20607805255838577
predPar_sc_3,0.14583990669949354
predPar_sc_4,0.09961238317665415
predPar_sc_5,0.09004122587744842
predPar_sc_6,0.09046150504691934
predPar_sc_7,0.07594940274766279
predPar_sc_8,0.06785229713704535
predPar_sc_9,0.07687036287842387
predPar_sc_10,0.05315196933889822
predPar_sc_11,0.04210183611565907
predPar_sc_12,0.019335472038403762
predPar_sc_13,0.010734663563782793
acc_maj_sc_0,0.02204644559375317
acc_min_sc_0,0.998018018018018
acc_min_sc_1,0.9996572407883463
acc_min_sc_2,0.9992654774396641
acc_min_sc_3,0.9971285892634206
acc_min_sc_4,1.0
acc_min_sc_5,0.9929978118161925
acc_min_sc_6,0.998645598194131
acc_min_sc_7,0.9987341772151899
acc_min_sc_8,0.9964401294498382
acc_min_sc_9,0.9957377049180328
acc_min_sc_10,0.9991341991341992
acc_min_sc_11,0.9943181818181819
acc_min_sc_12,1.0
acc_min_sc_13,1.0
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,14.0


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred/rf_none_roc_auc.csv <==
,NIH
noWeight_full,0.6597928028931477
noWeight_sc_0,0.6587657812969648
noWeight_sc_1,0.8011672791649691
noWeight_sc_2,0.6823125494744205
noWeight_sc_3,0.60272590506163
noWeight_sc_4,0.7511281869967602
noWeight_sc_5,0.5297817785378689
noWeight_sc_6,0.5876973223517962
noWeight_sc_7,0.46945770899040973
noWeight_sc_8,0.6351531596636615
noWeight_sc_9,0.6239552068838827
noWeight_sc_10,0.7484457772562428
noWeight_sc_11,0.538190391901983
noWeight_sc_12,0.6230672253413355
noWeight_sc_13,0.477821721934895
par_full,0.6328369120172648
par_sc_0,0.6587657812969648
par_sc_1,0.8011672791649691
par_sc_2,0.6823125494744205
par_sc_3,0.60272590506163
par_sc_4,0.7511281869967602
par_sc_5,0.5297817785378689
par_sc_6,0.5876973223517962
par_sc_7,0.46945770899040973
par_sc_8,0.6351531596636615
par_sc_9,0.6239552068838827
par_sc_10,0.7484457772562428
par_sc_11,0.538190391901983
par_sc_12,0.6230672253413355
par_sc_13,0.477821721934895
predPar_full,0.6259660036926745
predPar_sc_0,0.638394715248614
predPar_sc_1,0.7663649738945264
predPar_sc_2,0.631152168846371
predPar_sc_3,0.5646489363990597
predPar_sc_4,0.7197289857064116
predPar_sc_5,0.510043287939521
predPar_sc_6,0.5602513453458287
predPar_sc_7,0.3950385846001294
predPar_sc_8,0.61142354701221
predPar_sc_9,0.5738652510693258
predPar_sc_10,0.7200952721152455
predPar_sc_11,0.5119023480034319
predPar_sc_12,0.5878705695084471
predPar_sc_13,0.411445192508525
acc_maj_sc_0,0.033495588682689384
acc_min_sc_0,0.9949999999999999
acc_min_sc_1,0.9992287917737789
acc_min_sc_2,0.998635886673662
acc_min_sc_3,0.9945068664169787
acc_min_sc_4,0.998960498960499
acc_min_sc_5,0.986652078774617
acc_min_sc_6,0.9957110609480813
acc_min_sc_7,0.9914556962025316
acc_min_sc_8,0.9889967637540453
acc_min_sc_9,0.9921311475409837
acc_min_sc_10,0.9969696969696968
acc_min_sc_11,0.9869318181818182
acc_min_sc_12,0.9988636363636363
acc_min_sc_13,1.0
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,14.0


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_NIH.csv <==
Balanced_Accuracy,AUC,F1_Score
0.1739356858507016,0.7450057126173432,0.36941532856622045
0.1731891430189361,0.7412930316170029,0.3621976027190434
0.1722669895327234,0.7425538162436892,0.3670992958139711
0.17303252452788195,0.7420362620584775,0.366221503578011
0.169408909893115,0.7417183302404975,0.37200049066548324
0.17510107060702554,0.7399627457645821,0.3639532902284546
0.17614304530086045,0.7300352513890142,0.3776024781019431
0.1724818205933435,0.7407984339548619,0.3706547617404841
0.1714678782728884,0.7431449916727373,0.3686009945911007
0.16969519288987162,0.7410596136888107,0.3569628176164782


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_balanced_accuracy.csv <==
,NIH
noWeight_full,"[0.5176911015061304, 0.5194841746218382, 0.5186933396737169, 0.5194301960920458, 0.5188421803306197, 0.5196362890118594, 0.5195855842151856, 0.5182823910006752, 0.518537951550577, 0.5213786573308934]"
noWeight_sc_0,"[0.5180414518564808, 0.5191463367840004, 0.5177549012352785, 0.5174907566526064, 0.5185543925428319, 0.5192984511740216, 0.5187972959268974, 0.5170061147243988, 0.5184753889880145, 0.521028306980543]"
noWeight_sc_1,"[0.5211946050096339, 0.5225687180341451, 0.5218309567252157, 0.5226929382686697, 0.521301098117301, 0.5227208324241663, 0.5226701276274925, 0.5215546221006697, 0.5214253183518256, 0.5249011386811383]"
noWeight_sc_2,"[0.5196206280946286, 0.5229009570916112, 0.5217347467681146, 0.5215474103682317, 0.521633337174767, 0.5235777304533009, 0.5219530487416219, 0.520837543214799, 0.5202797904513876, 0.5247087187669359]"
noWeight_sc_3,"[0.517449286657574, 0.5190560779858764, 0.5185140873877231, 0.5200002886565204, 0.5171642383436889, 0.5192081923758977, 0.5191574875792239, 0.5186662017777444, 0.5187326687396763, 0.5213884986328695]"
noWeight_sc_4,"[0.5201551039701329, 0.5223861150237785, 0.5201804036607809, 0.523121387283237, 0.5200789940674334, 0.5235777304533009, 0.5235270256566271, 0.5213720190903033, 0.5208142663268919, 0.5247185356707718]"
noWeight_sc_5,"[0.5135359616835945, 0.5124846970260805, 0.5146007624137436, 0.5143686520534777, 0.515593444724116, 0.5104486276086619, 0.5125861066194279, 0.512564692996325, 0.5098187564254738, 0.5126289338656338]"
noWeight_sc_6,"[0.5166799323234037, 0.5189109433770493, 0.5188734012251103, 0.5197353827685643, 0.5187719916317628, 0.5190630577670706, 0.5178836847988393, 0.5201541837866891, 0.5195964310232777, 0.5167286913378123]"
noWeight_sc_7,"[0.5132832126045707, 0.517096502139229, 0.512765734853707, 0.5152099948781738, 0.5142466037413722, 0.5140840595672249, 0.5171979117325765, 0.514500127724741, 0.5139423749613296, 0.5194289227862222]"
noWeight_sc_8,"[0.5114858671455562, 0.5120987552218557, 0.5174050368077442, 0.516648895373852, 0.5173036272143966, 0.5138689925892233, 0.5154364107698957, 0.5110846592883803, 0.5153812754570077, 0.5160492988461951]"
noWeight_sc_9,"[0.5146372279604536, 0.5185075832763943, 0.5173413729528977, 0.5198426987586469, 0.5172399633595502, 0.5186596976664156, 0.5202483371320369, 0.517493487342919, 0.5185750788418027, 0.5208400039233876]"
noWeight_sc_10,"[0.5190301028451317, 0.5212611138987775, 0.522259405739783, 0.5209568851187348, 0.5199934939819333, 0.5214132282887988, 0.521362523492125, 0.5202470179653021, 0.5218537673663929, 0.5235935345457706]"
noWeight_sc_11,"[0.5098309686459975, 0.5120619796996433, 0.5108957693761467, 0.5174395691014189, 0.5136352688737081, 0.5150550031805736, 0.5150042983838998, 0.513888792857077, 0.5104901310027565, 0.5200762185284546]"
noWeight_sc_12,"[0.5155127868278158, 0.5234256160632795, 0.5165775875579648, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5200762185284546]"
noWeight_sc_13,"[0.5211946050096339, 0.5234256160632795, 0.522259405739783, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5257580367102728]"
par_full,"[0.5172858018686066, 0.519892180646478, 0.5188550369102111, 0.5203364169476753, 0.5191525413886968, 0.5201933059707712, 0.5203947847533739, 0.5188726392520139, 0.5188366153619836, 0.522023559368301]"
par_sc_0,"[0.5180414518564808, 0.5191463367840004, 0.5177549012352785, 0.5174907566526064, 0.5185543925428319, 0.5192984511740216, 0.5187972959268974, 0.5170061147243988, 0.5184753889880145, 0.521028306980543]"
par_sc_1,"[0.5211946050096339, 0.5225687180341451, 0.5218309567252157, 0.5226929382686697, 0.521301098117301, 0.5227208324241663, 0.5226701276274925, 0.5215546221006697, 0.5214253183518256, 0.5249011386811383]"
par_sc_2,"[0.5196206280946286, 0.5229009570916112, 0.5217347467681146, 0.5215474103682317, 0.521633337174767, 0.5235777304533009, 0.5219530487416219, 0.520837543214799, 0.5202797904513876, 0.5247087187669359]"
par_sc_3,"[0.517449286657574, 0.5190560779858764, 0.5185140873877231, 0.5200002886565204, 0.5171642383436889, 0.5192081923758977, 0.5191574875792239, 0.5186662017777444, 0.5187326687396763, 0.5213884986328695]"
par_sc_4,"[0.5201551039701329, 0.5223861150237785, 0.5201804036607809, 0.523121387283237, 0.5200789940674334, 0.5235777304533009, 0.5235270256566271, 0.5213720190903033, 0.5208142663268919, 0.5247185356707718]"
par_sc_5,"[0.5135359616835945, 0.5124846970260805, 0.5146007624137436, 0.5143686520534777, 0.515593444724116, 0.5104486276086619, 0.5125861066194279, 0.512564692996325, 0.5098187564254738, 0.5126289338656338]"
par_sc_6,"[0.5166799323234037, 0.5189109433770493, 0.5188734012251103, 0.5197353827685643, 0.5187719916317628, 0.5190630577670706, 0.5178836847988393, 0.5201541837866891, 0.5195964310232777, 0.5167286913378123]"
par_sc_7,"[0.5132832126045707, 0.517096502139229, 0.512765734853707, 0.5152099948781738, 0.5142466037413722, 0.5140840595672249, 0.5171979117325765, 0.514500127724741, 0.5139423749613296, 0.5194289227862222]"
par_sc_8,"[0.5114858671455562, 0.5120987552218557, 0.5174050368077442, 0.516648895373852, 0.5173036272143966, 0.5138689925892233, 0.5154364107698957, 0.5110846592883803, 0.5153812754570077, 0.5160492988461951]"
par_sc_9,"[0.5146372279604536, 0.5185075832763943, 0.5173413729528977, 0.5198426987586469, 0.5172399633595502, 0.5186596976664156, 0.5202483371320369, 0.517493487342919, 0.5185750788418027, 0.5208400039233876]"
par_sc_10,"[0.5190301028451317, 0.5212611138987775, 0.522259405739783, 0.5209568851187348, 0.5199934939819333, 0.5214132282887988, 0.521362523492125, 0.5202470179653021, 0.5218537673663929, 0.5235935345457706]"
par_sc_11,"[0.5098309686459975, 0.5120619796996433, 0.5108957693761467, 0.5174395691014189, 0.5136352688737081, 0.5150550031805736, 0.5150042983838998, 0.513888792857077, 0.5104901310027565, 0.5200762185284546]"
par_sc_12,"[0.5155127868278158, 0.5234256160632795, 0.5165775875579648, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5200762185284546]"
par_sc_13,"[0.5211946050096339, 0.5234256160632795, 0.522259405739783, 0.523121387283237, 0.5221579961464354, 0.5235777304533009, 0.5235270256566271, 0.5224115201298043, 0.5218537673663929, 0.5257580367102728]"
predPar_full,"[0.5099441754983117, 0.5108002020803699, 0.5106682294195954, 0.5105588682934359, 0.5106182119779777, 0.5106737125696966, 0.5115590168453636, 0.5103706117996016, 0.5107338589071975, 0.5117170047334886]"
predPar_sc_0,"[0.5101249169028368, 0.5104873481669956, 0.5100117690761876, 0.509403374239935, 0.5103827484603949, 0.5105537133078841, 0.5110894898861166, 0.5096028329754991, 0.510582452463093, 0.5114619449189929]"
predPar_sc_1,"[0.5117003696877533, 0.5124477885546667, 0.5123177860367144, 0.5122142551061651, 0.5118594431270898, 0.512188571271441, 0.5131621044727183, 0.5121793055293861, 0.5123366727206946, 0.5134344766504456]"
predPar_sc_2,"[0.5110631810085453, 0.5126811244384999, 0.5123063107096877, 0.5117649083611525, 0.5120708248878476, 0.5126388742815771, 0.5129363901606979, 0.5119538216106476, 0.5118430306375169, 0.5134384082721317]"
predPar_sc_3,"[0.5097097681975444, 0.5105256117365221, 0.5104565940486232, 0.5108706277511319, 0.5095302742842165, 0.5103566452041591, 0.5111020198057346, 0.5105948057659302, 0.5108844110997427, 0.5116868289605322]"
predPar_sc_4,"[0.5112633922760161, 0.5123303427138851, 0.5114538721582491, 0.5124394386626907, 0.5112174189490301, 0.5126388742815771, 0.5136256569714378, 0.5120612459936537, 0.5118760149900249, 0.5132691931448127]"
predPar_sc_5,"[0.50769502706264, 0.5068606874603802, 0.508277692359546, 0.5073304038666676, 0.5089310743955276, 0.5053997850957138, 0.5076290697972557, 0.5070841600355948, 0.5056046326349612, 0.5068737404116103]"
predPar_sc_6,"[0.5090670847487957, 0.5102220721976038, 0.510513878519307, 0.5105018237017336, 0.5102638631972904, 0.5098380944752702, 0.5102498769441225, 0.511294431096795, 0.5111460398006654, 0.5089432372320211]"
predPar_sc_7,"[0.5070124561721518, 0.5098384052246138, 0.5078636604057024, 0.5089217760550847, 0.5085178415392897, 0.5082336817497248, 0.5102072478846064, 0.5074900637119182, 0.5080116643250834, 0.5106797858135266]"
predPar_sc_8,"[0.5068534127087627, 0.5061788277514907, 0.5101370709551936, 0.5090936966804277, 0.5101276209396702, 0.5070732455156117, 0.5094493961809063, 0.5060272061547835, 0.5090084146399988, 0.5093523779706347]"
predPar_sc_9,"[0.5091931478626504, 0.5109035343005994, 0.510482215271677, 0.5111510262126852, 0.5101956407240343, 0.5106364629205538, 0.5123254139034494, 0.5106675146924763, 0.5111747717718087, 0.5118243227113625]"
predPar_sc_10,"[0.5104682111222439, 0.5117490877149617, 0.5125228312440103, 0.5113433001342825, 0.5108322937965473, 0.5116831493109837, 0.5123306912970221, 0.511310618947015, 0.5125742784531216, 0.5127300410449354]"
predPar_sc_11,"[0.5064586237431784, 0.5072036759630705, 0.507090371958654, 0.5101239954527464, 0.5085654646020191, 0.5088317315537977, 0.509578349733644, 0.508068469761625, 0.5066179401711915, 0.5112939795030276]"
predPar_sc_12,"[0.5089106388207637, 0.5129026383861964, 0.5095404244696703, 0.5124394386626907, 0.5122773471276222, 0.5126388742815771, 0.5136256569714378, 0.5126182944763724, 0.5125742784531216, 0.5108462225838647]"
predPar_sc_13,"[0.5117003696877533, 0.5129026383861964, 0.5125228312440103, 0.5124394386626907, 0.5122773471276222, 0.5126388742815771, 0.5136256569714378, 0.5126182944763724, 0.5125742784531216, 0.513854761354404]"
acc_maj_sc_0,"[0.04238921001926782, 0.04685123212655917, 0.04451881147956597, 0.046242774566473986, 0.04431599229287091, 0.04715546090660176, 0.047054051313254235, 0.04482304025960856, 0.04370753473278572, 0.05151607342054559]"
acc_min_sc_0,"[0.9936936936936936, 0.9914414414414414, 0.990990990990991, 0.9887387387387387, 0.9927927927927928, 0.9914414414414414, 0.9905405405405405, 0.9891891891891892, 0.9932432432432432, 0.9905405405405405]"
acc_min_sc_1,"[1.0, 0.998286203941731, 0.9991431019708654, 0.9991431019708654, 0.998286203941731, 0.998286203941731, 0.998286203941731, 0.998286203941731, 0.9991431019708654, 0.998286203941731]"
acc_min_sc_2,"[0.9968520461699895, 0.9989506820566632, 0.9989506820566632, 0.9968520461699895, 0.9989506820566632, 1.0, 0.9968520461699895, 0.9968520461699895, 0.9968520461699895, 0.9979013641133263]"
acc_min_sc_3,"[0.9925093632958801, 0.9912609238451935, 0.9925093632958801, 0.9937578027465668, 0.9900124843945068, 0.9912609238451935, 0.9912609238451935, 0.9925093632958801, 0.9937578027465668, 0.9912609238451935]"
acc_min_sc_4,"[0.997920997920998, 0.997920997920998, 0.9958419958419958, 1.0, 0.9958419958419958, 1.0, 1.0, 0.997920997920998, 0.997920997920998, 0.997920997920998]"
acc_min_sc_5,"[0.9846827133479212, 0.9781181619256017, 0.9846827133479212, 0.9824945295404814, 0.986870897155361, 0.973741794310722, 0.9781181619256017, 0.9803063457330415, 0.975929978118162, 0.973741794310722]"
acc_min_sc_6,"[0.9909706546275395, 0.9909706546275395, 0.9932279909706546, 0.9932279909706546, 0.9932279909706546, 0.9909706546275395, 0.9887133182844243, 0.9954853273137697, 0.9954853273137697, 0.981941309255079]"
acc_min_sc_7,"[0.9841772151898734, 0.9873417721518988, 0.9810126582278481, 0.9841772151898734, 0.9841772151898734, 0.9810126582278481, 0.9873417721518988, 0.9841772151898734, 0.9841772151898734, 0.9873417721518988]"
acc_min_sc_8,"[0.9805825242718447, 0.9773462783171522, 0.9902912621359223, 0.9870550161812298, 0.9902912621359223, 0.9805825242718447, 0.9838187702265372, 0.9773462783171522, 0.9870550161812298, 0.9805825242718447]"
acc_min_sc_9,"[0.9868852459016394, 0.9901639344262295, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295]"
acc_min_sc_10,"[0.9956709956709957, 0.9956709956709957, 1.0, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 1.0, 0.9956709956709957]"
acc_min_sc_11,"[0.9772727272727273, 0.9772727272727273, 0.9772727272727273, 0.9886363636363636, 0.9829545454545454, 0.9829545454545454, 0.9829545454545454, 0.9829545454545454, 0.9772727272727273, 0.9886363636363636]"
acc_min_sc_12,"[0.9886363636363636, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0.9886363636363636]"
acc_min_sc_13,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_f1.csv <==
,NIH
noWeight_full,"[0.622946982405493, 0.6226820222525864, 0.6227026183322277, 0.6225413674679987, 0.6223888173050642, 0.6234466588511137, 0.6229585058998203, 0.6229982032653699, 0.6225516972298089, 0.6234273657888567]"
noWeight_sc_0,"[0.3146019582801192, 0.31456365831143934, 0.3146242815582204, 0.3143850684834291, 0.3145413234876456, 0.31504802561366063, 0.315086023034267, 0.31473452270950314, 0.31441543700340524, 0.3153403029656497]"
noWeight_sc_1,"[0.19464598448836629, 0.1946415157332443, 0.19466221851542953, 0.19466221851542953, 0.19462527124019363, 0.19523212045169386, 0.19493438100810834, 0.1948529411764706, 0.19459729864932465, 0.19518314099347717]"
noWeight_sc_2,"[0.1648361151950186, 0.16480567817882802, 0.1646916356716547, 0.1646916356716547, 0.1647914142288385, 0.1653509152424742, 0.16506285218899003, 0.16515033359327613, 0.16463467358408992, 0.16514875531268974]"
noWeight_sc_3,"[0.14195611619436796, 0.14206970128022758, 0.14213378342364752, 0.1419687277896233, 0.14172668267093447, 0.14224598930481283, 0.14213197969543148, 0.1422340898976413, 0.1419182948490231, 0.14237348538845332]"
noWeight_sc_4,"[0.09059233449477352, 0.09066918001885015, 0.0906008664531927, 0.0906008664531927, 0.09066063518989728, 0.0909005008031749, 0.09082326283987915, 0.09078040954987261, 0.09056674825833176, 0.09087474022293596]"
noWeight_sc_5,"[0.08610086100861009, 0.08581170676264444, 0.08592788871013533, 0.08592788871013533, 0.08580357988445876, 0.08639513908667996, 0.08595825426944971, 0.08609899487957519, 0.08571428571428572, 0.0861888941623161]"
noWeight_sc_6,"[0.08403680166935408, 0.08410860072147333, 0.08404477328780117, 0.08386301109951617, 0.08373682711478211, 0.08414239482200647, 0.08425256751616585, 0.08403041825095058, 0.08401289588469561, 0.08411837472642497]"
noWeight_sc_7,"[0.061424822626105546, 0.06147859922178988, 0.06124234470691164, 0.061430793157076204, 0.06109543729934819, 0.061640495464742026, 0.061397524607738035, 0.06155644297263076, 0.06140691799455888, 0.06162246489859594]"
noWeight_sc_8,"[0.06014598540145986, 0.059820732657833206, 0.059774143302180685, 0.06015183959509441, 0.06000389635690629, 0.06016800156280524, 0.05992582471208276, 0.05989659545410204, 0.060128429655575015, 0.06015037593984962]"
noWeight_sc_9,"[0.059413655400798675, 0.05927659159598323, 0.05923039454456892, 0.059041309431021045, 0.05927081302398128, 0.05924332779352821, 0.05919124829068177, 0.05935181569699336, 0.059207323011003996, 0.05922595777951525]"
noWeight_sc_10,"[0.04565668544322562, 0.0456973293768546, 0.045661197865190746, 0.045661197865190746, 0.04569280981109682, 0.045819696518893185, 0.04558517490833416, 0.045756165197583444, 0.04545005434245628, 0.04580606781677573]"
noWeight_sc_11,"[0.03497202238209433, 0.035003500350035, 0.0349755171380034, 0.034779132520487706, 0.035, 0.035295297302717334, 0.03506662659052199, 0.03504906869617464, 0.03496154230346619, 0.03508771929824561]"
noWeight_sc_12,"[0.017898911827519577, 0.017915309446254073, 0.01790073230268511, 0.01790073230268511, 0.017913486005089057, 0.01796468306624477, 0.017948194982663677, 0.0179390480073387, 0.017893452623017485, 0.017959183673469388]"
noWeight_sc_13,"[0.009233610341643583, 0.009242144177449169, 0.009234557767289145, 0.009234557767289145, 0.009241195194578498, 0.009267840593141797, 0.009259259259259259, 0.009254498714652956, 0.009230769230769232, 0.00926497838171711]"
par_full,"[0.9262036214234689, 0.9248936620158448, 0.9265517280192378, 0.9239597410907588, 0.9246145850993908, 0.9260809623563837, 0.9253198144103258, 0.9250918261266426, 0.9237403466722053, 0.9273115642935649]"
par_sc_0,"[0.3822864795038753, 0.387976334097753, 0.38681967261489264, 0.38324462664274195, 0.3842502494238635, 0.3864125732246852, 0.3881675503895394, 0.38278823313290344, 0.3859953271697628, 0.3848870084922348]"
par_sc_1,"[0.4627505521023828, 0.46588790100631144, 0.45717447184137416, 0.47180933528763896, 0.4703957247346878, 0.45928990547380005, 0.4573682649738474, 0.47222689753472286, 0.46588500683983597, 0.46360167580168615]"
par_sc_2,"[0.6164535132963428, 0.6112635822984133, 0.608802781224972, 0.6183485342486061, 0.6220290625458259, 0.6067481416107124, 0.6101965610178076, 0.6185359517367837, 0.604596456903503, 0.6234231182507581]"
par_sc_3,"[0.32853171866345443, 0.32435963160739617, 0.32112192689923713, 0.3321150438678146, 0.3230235843606101, 0.32966508745655804, 0.3245552957455587, 0.3289042393932924, 0.3198266883498723, 0.33378806988197596]"
par_sc_4,"[0.5564663558253959, 0.5357578785907235, 0.5419610898499644, 0.5497363993135725, 0.5380450494498249, 0.5549132894983215, 0.5590280112718229, 0.5343717166867687, 0.5406814986526596, 0.5517735765973067]"
par_sc_5,"[0.2957330532952174, 0.2937115415642778, 0.2980071145009837, 0.29135897559898566, 0.2929570221504032, 0.29725629378685026, 0.2953911224359073, 0.2943602245133831, 0.30293263489713873, 0.2868932113703944]"
par_sc_6,"[0.34971601789515266, 0.35261537198869486, 0.3481471599166873, 0.3534000653909603, 0.3523627582289268, 0.3488501419901629, 0.351423573737013, 0.35118818122735546, 0.35314563370508745, 0.349044446446525]"
par_sc_7,"[0.4659821879437361, 0.4489595495056776, 0.46224119529017843, 0.45122950861130146, 0.4606388569556224, 0.4527520979486846, 0.45078951952409424, 0.46391006356479086, 0.46458154739014135, 0.45081031727916]"
par_sc_8,"[0.43713936209289844, 0.4393597709113136, 0.45682403728152265, 0.4210589353621725, 0.43386490385517645, 0.44361093495376236, 0.45294130929664134, 0.4233341236703703, 0.44067565444955287, 0.4374711661574398]"
par_sc_9,"[0.5300697334949248, 0.5060816506691961, 0.511629463035245, 0.5214004705600858, 0.5101528842621879, 0.5240414816531902, 0.5077486155295786, 0.5267074495787174, 0.5182654405338507, 0.5153867531237983]"
par_sc_10,"[0.5573208134727046, 0.5363192548767203, 0.5625891298021165, 0.5313501118134344, 0.5399219692411138, 0.5543752142777748, 0.5486013074552646, 0.543960099227129, 0.5503656283754309, 0.5417865253131321]"
par_sc_11,"[0.3907755654071374, 0.4022699953594554, 0.41306787058440075, 0.37917882292799143, 0.40767005632229397, 0.3884482493613526, 0.39059971899692253, 0.40348799203242586, 0.39070175713191524, 0.4028678639587019]"
par_sc_12,"[0.41776666872814133, 0.4601701868800162, 0.44644487750841233, 0.42960863345853884, 0.4218347414464617, 0.4562684781679381, 0.45377197201608327, 0.4241495416795137, 0.42749160598693464, 0.44946390911330886]"
par_sc_13,"[0.5854183992701019, 0.5930916682482444, 0.6083711948115444, 0.5710949869157241, 0.5856195276380728, 0.5937678130343911, 0.5935422602089269, 0.5859718350275487, 0.5507416684631244, 0.6339385276542704]"
predPar_full,"[0.6533831046884689, 0.6516146265781538, 0.6507796666355907, 0.6538027663157915, 0.6511512588727382, 0.6545926214359302, 0.6505294467329267, 0.6519981284102085, 0.6507571680308533, 0.6544584224462797]"
predPar_sc_0,"[0.334263007472721, 0.33352151677718, 0.3287003422109487, 0.3362978917435162, 0.3292469892466977, 0.3365452961324925, 0.33071978926364815, 0.33345497690235365, 0.3338987673321812, 0.33537180581519505]"
predPar_sc_1,"[0.21269078341898162, 0.21036576448131172, 0.21192020898606587, 0.21244311484354703, 0.21122549652630362, 0.21373682528386118, 0.2104958150213703, 0.21291303231933914, 0.21243436262722115, 0.21495857798184312]"
predPar_sc_2,"[0.2085381802640238, 0.20352103412951483, 0.20754675700177594, 0.2049852720498409, 0.2082004340392388, 0.20760478022691195, 0.2054606472616976, 0.20605196977443363, 0.20162295098846345, 0.20724849984795676]"
predPar_sc_3,"[0.1466134784439354, 0.14432812311306276, 0.14502553967434853, 0.14615883468312918, 0.1464087682460897, 0.14710204261592774, 0.14431744890739856, 0.14603948135280553, 0.14516228327963995, 0.14724306667859802]"
predPar_sc_4,"[0.09995014262835422, 0.09919159819917238, 0.09850221654180163, 0.10055598904122369, 0.09680434453302651, 0.10098841863358797, 0.09954507556567213, 0.09927325641481914, 0.10045217944666941, 0.10086061076221448]"
predPar_sc_5,"[0.09032468644618778, 0.08930635294524704, 0.09133750061793676, 0.09036392536659445, 0.09035609411735845, 0.08959515561212766, 0.0898763344971148, 0.09010033678185456, 0.08952689111676936, 0.08962498127329326]"
predPar_sc_6,"[0.09044750553505261, 0.09056964317484886, 0.0907152801501088, 0.09133686265386129, 0.09112001433505926, 0.09008246494427719, 0.09048083540959147, 0.08915394214261407, 0.09050055312401693, 0.09020794899976292]"
predPar_sc_7,"[0.07464256500027493, 0.08054194403543631, 0.07485399202710138, 0.07561068814810137, 0.07459736468144101, 0.07673234196681131, 0.07609625453757632, 0.07600454011839633, 0.07394135884162684, 0.07647297811986202]"
predPar_sc_8,"[0.06801135368789502, 0.06658287378695521, 0.06841385761025112, 0.0687275470964503, 0.06906511346701869, 0.06753729944644012, 0.06764048395503981, 0.06671809711938892, 0.0668072209493781, 0.06901912425163623]"
predPar_sc_9,"[0.07775868509315127, 0.07624985322978824, 0.07583817790888206, 0.076890015242526, 0.07757807692391783, 0.07699738102110036, 0.07721702337475982, 0.0777885688389495, 0.07474948617235949, 0.07763636097880414]"
predPar_sc_10,"[0.052409880631220526, 0.05492306640198716, 0.05122923374576519, 0.055454561632523734, 0.05005532914959979, 0.05641841104942326, 0.052322931794817645, 0.0514184119410861, 0.053060217951619706, 0.05422764909093905]"
predPar_sc_11,"[0.04281774783096104, 0.04081171965826895, 0.042901305585361676, 0.04234565134500616, 0.04360194046546634, 0.0422804011220969, 0.04144047723566041, 0.041870811051314, 0.04134841426102891, 0.041599892601426255]"
predPar_sc_12,"[0.019669820938422178, 0.018922592980387825, 0.018927631373487533, 0.020087649372537094, 0.019041596017288987, 0.01953570860693069, 0.018925131311874725, 0.019165556236166607, 0.019316305909426394, 0.01976272763751558]"
predPar_sc_13,"[0.010219315059799375, 0.011583506053131023, 0.010468160709449878, 0.010360775501291178, 0.012014105718868686, 0.010157013878543524, 0.010211348071511367, 0.010931074600148416, 0.010576671024455008, 0.010824665020629471]"
acc_maj_sc_0,"[0.020687557042896258, 0.021600243383024034, 0.02078896663624379, 0.02078896663624379, 0.021498833789676503, 0.024338302403407362, 0.023425616063279586, 0.022918568096541934, 0.020383328262853665, 0.02403407362336477]"
acc_min_sc_0,"[0.9986486486486487, 0.9977477477477478, 0.9986486486486487, 0.9977477477477478, 0.9977477477477478, 0.9972972972972973, 0.9981981981981982, 0.9972972972972973, 0.9981981981981982, 0.9986486486486487]"
acc_min_sc_1,"[1.0, 0.9991431019708654, 1.0, 1.0, 0.9991431019708654, 1.0, 0.9991431019708654, 0.9991431019708654, 1.0, 1.0]"
acc_min_sc_2,"[1.0, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 1.0, 0.9989506820566632, 1.0, 0.9989506820566632, 0.9989506820566632]"
acc_min_sc_3,"[0.9975031210986267, 0.9975031210986267, 0.9987515605493134, 0.9975031210986267, 0.9950062421972534, 0.9962546816479401, 0.9962546816479401, 0.9975031210986267, 0.9975031210986267, 0.9975031210986267]"
acc_min_sc_4,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_5,"[0.9956236323851203, 0.9912472647702407, 0.9934354485776805, 0.9934354485776805, 0.9912472647702407, 0.9956236323851203, 0.9912472647702407, 0.9934354485776805, 0.9912472647702407, 0.9934354485776805]"
acc_min_sc_6,"[1.0, 1.0, 1.0, 0.9977426636568849, 0.9954853273137697, 0.9977426636568849, 1.0, 0.9977426636568849, 1.0, 0.9977426636568849]"
acc_min_sc_7,"[1.0, 1.0, 0.9968354430379747, 1.0, 0.9936708860759493, 1.0, 0.9968354430379747, 1.0, 1.0, 1.0]"
acc_min_sc_8,"[1.0, 0.9935275080906149, 0.9935275080906149, 1.0, 0.9967637540453075, 0.9967637540453075, 0.9935275080906149, 0.9935275080906149, 1.0, 0.9967637540453075]"
acc_min_sc_9,"[1.0, 0.9967213114754099, 0.9967213114754099, 0.9934426229508196, 0.9967213114754099, 0.9934426229508196, 0.9934426229508196, 0.9967213114754099, 0.9967213114754099, 0.9934426229508196]"
acc_min_sc_10,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0.9956709956709957, 1.0, 0.9956709956709957, 1.0]"
acc_min_sc_11,"[0.9943181818181818, 0.9943181818181818, 0.9943181818181818, 0.9886363636363636, 0.9943181818181818, 1.0, 0.9943181818181818, 0.9943181818181818, 0.9943181818181818, 0.9943181818181818]"
acc_min_sc_12,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_13,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14


==> figures/yaning/NIH_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_roc_auc.csv <==
,NIH
noWeight_full,"[0.659471515172002, 0.6598963518330216, 0.6605906497208088, 0.6598021622169783, 0.6600539224449072, 0.6597287569995713, 0.6600083566478963, 0.6584468747725516, 0.6587200284657438, 0.661209410657996]"
noWeight_sc_0,"[0.6584949491627313, 0.6557959465397859, 0.6611198131505402, 0.6610050193180708, 0.6640141891206691, 0.64926631072813, 0.6585108001216915, 0.6594006921433146, 0.6558613146154978, 0.6641887780692162]"
noWeight_sc_1,"[0.8025629949528958, 0.794593000374442, 0.8052124183389908, 0.8039750822638618, 0.7985233824713648, 0.7987089959172863, 0.8024212648357152, 0.796985119728059, 0.8061919289955576, 0.8024986037715158]"
noWeight_sc_2,"[0.6770945098037964, 0.6961913302140039, 0.680558716846219, 0.6799101423745998, 0.6727136792177266, 0.6995961599709201, 0.6793552095001953, 0.683652720346925, 0.6768197568446953, 0.6772332696251239]"
noWeight_sc_3,"[0.605028118056972, 0.598219748891616, 0.6038099368994314, 0.5961135691226653, 0.5995311103995982, 0.6079016430759593, 0.6040004755236362, 0.5987547762842335, 0.6109877357693918, 0.6029119365927972]"
noWeight_sc_4,"[0.7519690011323721, 0.7397138309824651, 0.7582648291501348, 0.7560924290464905, 0.7516818496435169, 0.73985340094254, 0.7564999648966793, 0.7441579324755473, 0.7570900801810445, 0.7559585515168115]"
noWeight_sc_5,"[0.5312861909646938, 0.5378924601190687, 0.5203397243567425, 0.5318309624125453, 0.5335038878485344, 0.5387026273516984, 0.5265432398745185, 0.5306732953480069, 0.5207216191273139, 0.5263237779755672]"
noWeight_sc_6,"[0.586752702290964, 0.5982234321172651, 0.5825342463401553, 0.5886799423956883, 0.5907939775978654, 0.5886630026442037, 0.5854687149115367, 0.5896274239010278, 0.5864867024095424, 0.5797430789097119]"
noWeight_sc_7,"[0.46874049285062364, 0.46668373942098973, 0.4743497912117676, 0.46275155034729576, 0.47952424780396885, 0.4656539185822169, 0.4797421500630922, 0.4590462491928952, 0.4584519119559343, 0.47963303847531324]"
noWeight_sc_8,"[0.6350918544467122, 0.6395174478651312, 0.6367252380910187, 0.6313423249839435, 0.6304309513893607, 0.6444130041886429, 0.6371830580998206, 0.6297755631760434, 0.6340567545845177, 0.6329953998114242]"
noWeight_sc_9,"[0.6078803566292782, 0.6361955775442587, 0.6268319809283467, 0.6198313940826671, 0.6136680182404272, 0.6394563115834693, 0.6273184144859447, 0.6253078446139038, 0.6200471803976918, 0.6230149903328396]"
noWeight_sc_10,"[0.7544706924080213, 0.7413001763473317, 0.7468706799403484, 0.7509595498643262, 0.7594959548108317, 0.7262428272467824, 0.7484405531256764, 0.7524556706181288, 0.746299098596026, 0.7579225696049547]"
noWeight_sc_11,"[0.5481027186990072, 0.5392869983682275, 0.5307288353569157, 0.5345800951406366, 0.5393763079532778, 0.5541371656940565, 0.5331338560536918, 0.5359260770159766, 0.5275782236726867, 0.5390536410653539]"
noWeight_sc_12,"[0.6290218122816237, 0.6153188409805386, 0.6205875303076399, 0.6260924578919711, 0.6264370200330042, 0.6109697522840206, 0.6137585161010777, 0.6344276350360927, 0.6217618073033345, 0.6322968811940519]"
noWeight_sc_13,"[0.4855558935875333, 0.4896122773214346, 0.46423508997284474, 0.47774059426021703, 0.4832955864291429, 0.4944213455926264, 0.4625697190954264, 0.4715996799963943, 0.476124801406213, 0.47306223168711753]"
par_full,"[0.634381267281404, 0.6340625691366137, 0.6296814033963971, 0.6343887425074535, 0.633174224487222, 0.6356425949309251, 0.6319503986738593, 0.6311631606404714, 0.6329828722684037, 0.6309418868498979]"
par_sc_0,"[0.6584949491627313, 0.6557959465397859, 0.6611198131505402, 0.6610050193180708, 0.6640141891206691, 0.64926631072813, 0.6585108001216915, 0.6594006921433146, 0.6558613146154978, 0.6641887780692162]"
par_sc_1,"[0.8025629949528958, 0.794593000374442, 0.8052124183389908, 0.8039750822638618, 0.7985233824713648, 0.7987089959172863, 0.8024212648357152, 0.796985119728059, 0.8061919289955576, 0.8024986037715158]"
par_sc_2,"[0.6770945098037964, 0.6961913302140039, 0.680558716846219, 0.6799101423745998, 0.6727136792177266, 0.6995961599709201, 0.6793552095001953, 0.683652720346925, 0.6768197568446953, 0.6772332696251239]"
par_sc_3,"[0.605028118056972, 0.598219748891616, 0.6038099368994314, 0.5961135691226653, 0.5995311103995982, 0.6079016430759593, 0.6040004755236362, 0.5987547762842335, 0.6109877357693918, 0.6029119365927972]"
par_sc_4,"[0.7519690011323721, 0.7397138309824651, 0.7582648291501348, 0.7560924290464905, 0.7516818496435169, 0.73985340094254, 0.7564999648966793, 0.7441579324755473, 0.7570900801810445, 0.7559585515168115]"
par_sc_5,"[0.5312861909646938, 0.5378924601190687, 0.5203397243567425, 0.5318309624125453, 0.5335038878485344, 0.5387026273516984, 0.5265432398745185, 0.5306732953480069, 0.5207216191273139, 0.5263237779755672]"
par_sc_6,"[0.586752702290964, 0.5982234321172651, 0.5825342463401553, 0.5886799423956883, 0.5907939775978654, 0.5886630026442037, 0.5854687149115367, 0.5896274239010278, 0.5864867024095424, 0.5797430789097119]"
par_sc_7,"[0.46874049285062364, 0.46668373942098973, 0.4743497912117676, 0.46275155034729576, 0.47952424780396885, 0.4656539185822169, 0.4797421500630922, 0.4590462491928952, 0.4584519119559343, 0.47963303847531324]"
par_sc_8,"[0.6350918544467122, 0.6395174478651312, 0.6367252380910187, 0.6313423249839435, 0.6304309513893607, 0.6444130041886429, 0.6371830580998206, 0.6297755631760434, 0.6340567545845177, 0.6329953998114242]"
par_sc_9,"[0.6078803566292782, 0.6361955775442587, 0.6268319809283467, 0.6198313940826671, 0.6136680182404272, 0.6394563115834693, 0.6273184144859447, 0.6253078446139038, 0.6200471803976918, 0.6230149903328396]"
par_sc_10,"[0.7544706924080213, 0.7413001763473317, 0.7468706799403484, 0.7509595498643262, 0.7594959548108317, 0.7262428272467824, 0.7484405531256764, 0.7524556706181288, 0.746299098596026, 0.7579225696049547]"
par_sc_11,"[0.5481027186990072, 0.5392869983682275, 0.5307288353569157, 0.5345800951406366, 0.5393763079532778, 0.5541371656940565, 0.5331338560536918, 0.5359260770159766, 0.5275782236726867, 0.5390536410653539]"
par_sc_12,"[0.6290218122816237, 0.6153188409805386, 0.6205875303076399, 0.6260924578919711, 0.6264370200330042, 0.6109697522840206, 0.6137585161010777, 0.6344276350360927, 0.6217618073033345, 0.6322968811940519]"
par_sc_13,"[0.4855558935875333, 0.4896122773214346, 0.46423508997284474, 0.47774059426021703, 0.4832955864291429, 0.4944213455926264, 0.4625697190954264, 0.4715996799963943, 0.476124801406213, 0.47306223168711753]"
predPar_full,"[0.6238177362749306, 0.6275011751123981, 0.6278846223980674, 0.6240130154408768, 0.6268544375566193, 0.6257544936419535, 0.6272276228177363, 0.6261528364699344, 0.6256911523086424, 0.6247629449055864]"
predPar_sc_0,"[0.638308485734673, 0.6365035019202185, 0.6404761017879181, 0.6408249352127439, 0.6430236278790363, 0.6263331706908573, 0.6368361243690143, 0.6412482185474608, 0.6355656985490507, 0.6448272877951675]"
predPar_sc_1,"[0.7657926121499666, 0.7586491600023502, 0.773478222479466, 0.7678958070789634, 0.7665772995403511, 0.7607079984944548, 0.7698577743074398, 0.7614725117793224, 0.7753475659061609, 0.7638707872067876]"
predPar_sc_2,"[0.620028754466142, 0.6505641011288581, 0.6325002215126021, 0.6236006915008726, 0.6242207595648075, 0.6501306707455414, 0.6313194989783226, 0.6341805453875963, 0.6250250629476337, 0.6199513822313343]"
predPar_sc_3,"[0.5666086902946509, 0.5612548786569003, 0.5658607027425707, 0.5538901904364113, 0.5630002305610202, 0.5704691056121869, 0.5676324215645531, 0.5621082569212611, 0.5749449002598924, 0.5607199869411492]"
predPar_sc_4,"[0.717843942291986, 0.7075264331308344, 0.7303842874758737, 0.7240427809250871, 0.7238582151958285, 0.7052689615269117, 0.7253165497240175, 0.7173485399301315, 0.7285575477074087, 0.7171425991560368]"
predPar_sc_5,"[0.5129297182447141, 0.5188521472607888, 0.4982828037243782, 0.5105917224578285, 0.5138131420318893, 0.5237248271095994, 0.510394206245659, 0.5102179519587718, 0.4963230693207754, 0.5053032910408061]"
predPar_sc_6,"[0.5578432904811002, 0.5759126614487022, 0.554623673247157, 0.5613359596213359, 0.5678314122581085, 0.5602356447160973, 0.5598504609418904, 0.5608339646521362, 0.555522955730636, 0.5485234303611228]"
predPar_sc_7,"[0.3940682653994508, 0.38683337844077037, 0.39886874082151524, 0.3874728412816673, 0.41139993537765834, 0.38808580044171914, 0.4099193364491411, 0.3908517697256594, 0.3870524800628611, 0.39583329800085165]"
predPar_sc_8,"[0.6096539968811802, 0.618513176377878, 0.6167450954618489, 0.6030029860642776, 0.6057469012107798, 0.6215942492546882, 0.6151110689865154, 0.6069875704555507, 0.6073970511184686, 0.6094833743109134]"
predPar_sc_9,"[0.5495941444953966, 0.5903017813644431, 0.581032164480689, 0.5636989248703647, 0.5650244909888812, 0.5926054448656994, 0.5809454362538535, 0.5797110762456549, 0.5699497269274101, 0.5657893202008659]"
predPar_sc_10,"[0.7238639909253445, 0.720297156730049, 0.7224483793171834, 0.7205204033202298, 0.7316630096116392, 0.6945427699796343, 0.7127129353177841, 0.7248025936816307, 0.7172638746136528, 0.7328376076553075]"
predPar_sc_11,"[0.5184783346913119, 0.5199294024428635, 0.5066529839679914, 0.49943289272251956, 0.5173777927524726, 0.5297391800825223, 0.5113563789324789, 0.5079910625824204, 0.49965027085128394, 0.5084151810084544]"
predPar_sc_12,"[0.5951089509861425, 0.5830404912914514, 0.5865747475021615, 0.5898817438543376, 0.5896857559299807, 0.5664883016399938, 0.5725691047549032, 0.6043040250237259, 0.5885925172866348, 0.6024600568151387]"
predPar_sc_13,"[0.4250297467969206, 0.4326197524688101, 0.39638642448839917, 0.40597391375059155, 0.42228271759005354, 0.4257096172317558, 0.40549077403451483, 0.3977263737591884, 0.40718574154100606, 0.3960468634240102]"
acc_maj_sc_0,"[0.04238921001926782, 0.04685123212655917, 0.02078896663624379, 0.02078896663624379, 0.04431599229287091, 0.04715546090660176, 0.023425616063279586, 0.04482304025960856, 0.020383328262853665, 0.02403407362336477]"
acc_min_sc_0,"[0.9936936936936936, 0.9914414414414414, 0.9986486486486487, 0.9977477477477478, 0.9927927927927928, 0.9914414414414414, 0.9981981981981982, 0.9891891891891892, 0.9981981981981982, 0.9986486486486487]"
acc_min_sc_1,"[1.0, 0.998286203941731, 1.0, 1.0, 0.998286203941731, 0.998286203941731, 0.9991431019708654, 0.998286203941731, 1.0, 1.0]"
acc_min_sc_2,"[0.9968520461699895, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 0.9989506820566632, 1.0, 0.9989506820566632, 0.9968520461699895, 0.9989506820566632, 0.9989506820566632]"
acc_min_sc_3,"[0.9925093632958801, 0.9912609238451935, 0.9987515605493134, 0.9975031210986267, 0.9900124843945068, 0.9912609238451935, 0.9962546816479401, 0.9925093632958801, 0.9975031210986267, 0.9975031210986267]"
acc_min_sc_4,"[0.997920997920998, 0.997920997920998, 1.0, 1.0, 0.9958419958419958, 1.0, 1.0, 0.997920997920998, 1.0, 1.0]"
acc_min_sc_5,"[0.9846827133479212, 0.9781181619256017, 0.9934354485776805, 0.9934354485776805, 0.986870897155361, 0.973741794310722, 0.9912472647702407, 0.9803063457330415, 0.9912472647702407, 0.9934354485776805]"
acc_min_sc_6,"[0.9909706546275395, 0.9909706546275395, 1.0, 0.9977426636568849, 0.9932279909706546, 0.9909706546275395, 1.0, 0.9954853273137697, 1.0, 0.9977426636568849]"
acc_min_sc_7,"[0.9841772151898734, 0.9873417721518988, 0.9968354430379747, 1.0, 0.9841772151898734, 0.9810126582278481, 0.9968354430379747, 0.9841772151898734, 1.0, 1.0]"
acc_min_sc_8,"[0.9805825242718447, 0.9773462783171522, 0.9935275080906149, 1.0, 0.9902912621359223, 0.9805825242718447, 0.9935275080906149, 0.9773462783171522, 1.0, 0.9967637540453075]"
acc_min_sc_9,"[0.9868852459016394, 0.9901639344262295, 0.9967213114754099, 0.9934426229508196, 0.9901639344262295, 0.9901639344262295, 0.9934426229508196, 0.9901639344262295, 0.9967213114754099, 0.9934426229508196]"
acc_min_sc_10,"[0.9956709956709957, 0.9956709956709957, 1.0, 1.0, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 0.9956709956709957, 1.0]"
acc_min_sc_11,"[0.9772727272727273, 0.9772727272727273, 0.9943181818181818, 0.9886363636363636, 0.9829545454545454, 0.9829545454545454, 0.9943181818181818, 0.9829545454545454, 0.9943181818181818, 0.9943181818181818]"
acc_min_sc_12,"[0.9886363636363636, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_13,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,14


==> figures/yaning/NIH_embeddingsPlusRf/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,NIH,roc_auc,0.659471515172002,0.6598963518330216,0.6605906497208088,0.6598021622169783,0.6600539224449072,0.6597287569995713,0.6600083566478963,0.6584468747725516,0.6587200284657438,0.661209410657996
rf,none,NIH,roc_auc_par,0.634381267281404,0.6340625691366137,0.6296814033963971,0.6343887425074535,0.633174224487222,0.6356425949309251,0.6319503986738593,0.6311631606404714,0.6329828722684037,0.6309418868498979
rf,none,NIH,roc_auc_meanSub,0.516546552902472,0.5189522151203573,0.5093655113272109,0.5092322922368643,0.5185594604332666,0.5191522188896612,0.510198118039229,0.518156607366354,0.5092134410988668,0.5109743626278543
rf,none,NIH,roc_auc_stdSub,0.0034852000663429168,0.004015884174472579,0.0012191018033073753,0.0016748662334142,0.0027279678815093746,0.004162770514995945,0.0014215793201688058,0.003669668873075249,0.0013050583869155757,0.001211732641599293
rf,none,NIH,balanced_accuracy,0.5176911015061304,0.5194841746218382,0.5186933396737169,0.5194301960920458,0.5188421803306197,0.5196362890118594,0.5195855842151856,0.5182823910006752,0.518537951550577,0.5213786573308934
rf,none,NIH,balanced_accuracy_par,0.5172858018686066,0.519892180646478,0.5188550369102111,0.5203364169476753,0.5191525413886968,0.5201933059707712,0.5203947847533739,0.5188726392520139,0.5188366153619836,0.522023559368301
rf,none,NIH,balanced_accuracy_meanSub,0.5165465529024719,0.5189522151203573,0.5180709694602853,0.519664116703472,0.5185594604332666,0.5191522188896612,0.5194913078409941,0.518156607366354,0.5180780559049015,0.5208517898431758
rf,none,NIH,balanced_accuracy_stdSub,0.003485200066342924,0.004015884174472565,0.003411262246736566,0.002891425248554151,0.0027279678815093624,0.004162770514995942,0.0033995284737641874,0.0036696688730752654,0.003960651458873093,0.003674617762201514
rf,none,NIH,f1,0.622946982405493,0.6226820222525864,0.6227026183322277,0.6225413674679987,0.6223888173050642,0.6234466588511137,0.6229585058998203,0.6229982032653699,0.6225516972298089,0.6234273657888567
rf,none,NIH,f1_par,0.9262036214234689,0.9248936620158448,0.9265517280192378,0.9239597410907588,0.9246145850993908,0.9260809623563837,0.9253198144103258,0.9250918261266426,0.9237403466722053,0.9273115642935649
rf,none,NIH,f1_meanSub,0.09753684748238978,0.09750744627377902,0.0974788810890651,0.09744992709727328,0.09743595510769647,0.09776531625904114,0.0976159409931124,0.09762038177119756,0.09743843736457163,0.0977388886828654
rf,none,NIH,f1_stdSub,0.0794229512916527,0.07942787483588017,0.07945291245591572,0.07940052241809294,0.07941928717849348,0.07956272774993557,0.07956926301813974,0.07948876746288334,0.07939217866227058,0.07962559338375001


==> figures/yaning/NIH_embeddingsPlusRf/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,NIH,roc_auc,0.840327157161515,0.8444353996169249,0.7716193121462778,0.7678350861918858,0.8417058946451893,0.8431735329966917,0.769573025685677,0.8411213477276684,0.7658603918154114,0.7731892738986592
rf,none,NIH,roc_auc_par,0.8567208731784552,0.856787075722677,0.7870769123293428,0.7868908405068965,0.8563540237684769,0.8588836133165687,0.786858002767201,0.8558175019593526,0.7793607980782515,0.7930918208690749
rf,none,NIH,roc_auc_meanSub,0.6150623800626758,0.6231260746273473,0.5423472416769981,0.5492249582385422,0.6123875984525141,0.6266401605908481,0.5511269694348917,0.6148327136339621,0.5457148590551258,0.5493041840066539
rf,none,NIH,roc_auc_stdSub,0.006169650161528489,0.005741484979837206,0.004223554126496031,0.0033425849034540178,0.0052478456791954465,0.00587056790243278,0.0046176039894301685,0.00488889746159263,0.002902437467927022,0.004839484019333079
rf,none,NIH,balanced_accuracy,0.6137528950805399,0.621994967786871,0.6209106660861994,0.612719623889953,0.6118813670004353,0.6248572174821522,0.622391684806269,0.6131984676998085,0.6131072268175881,0.6233184050148006
rf,none,NIH,balanced_accuracy_par,0.6150623801053605,0.6231260746117744,0.621824648259777,0.6148906614836689,0.6123875984481014,0.626640160611692,0.623227557140363,0.6148327135800342,0.6142714177594539,0.6247150860403301
rf,none,NIH,balanced_accuracy_meanSub,0.6150623800626758,0.6231260746273474,0.62182464828292,0.61489066147693,0.612387598452514,0.6266401605908481,0.6232275571218436,0.6148327136339622,0.6142714178220626,0.6247150860123198
rf,none,NIH,balanced_accuracy_stdSub,0.006169650161528458,0.0057414849798372095,0.005178915508049562,0.005736854049990534,0.005247845679195466,0.00587056790243278,0.006786755444664491,0.004888897461592623,0.005574643594846864,0.005765983063458311
rf,none,NIH,f1,0.8318532324672002,0.8333759731003983,0.8318267969091704,0.8320772664081364,0.8316427059767934,0.8337186685749935,0.8331440712113997,0.8323648722727771,0.8317692167244842,0.8330468492850089
rf,none,NIH,f1_par,0.9652029440343601,0.9660384093584513,0.9649278986941301,0.9658372921873873,0.9645993991258419,0.9653677812758723,0.9645573189033287,0.9663200198890303,0.9655924968551333,0.9651658968182568
rf,none,NIH,f1_meanSub,0.21815482270339662,0.2204434197921785,0.217178866106432,0.220002870464978,0.21797186853958703,0.2215218277998175,0.2204534568814191,0.2191579190415684,0.2185850243759941,0.21965804651519058
rf,none,NIH,f1_stdSub,0.16272105388472924,0.16227023891550682,0.1637952939787005,0.16056343310751967,0.16180718153986828,0.16369575568659503,0.1634826679537441,0.161762333222783,0.16178955947088372,0.16310560636775054


==> figures/yaning/Ottawa_VGG16/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
VGG16,none,Ottawa,roc_auc,0.8294351057747285,0.7198107701295585,0.7633830582690898,0.4221527888999425,,,,,,
VGG16,none,Ottawa,balanced_accuracy,0.8294351057747285,0.7198107701295585,0.7633830582690898,0.4221527888999425,,,,,,
VGG16,none,Ottawa,f1,0.8294351057747285,0.7198107701295585,0.7633830582690898,0.4221527888999425,,,,,,
VGG16,none,Ottawa,roc_auc_par_classifier,,,,,0.6645861236007844,3.0,1.0,0.7177184127360781,0.6132147001556733,0.6525559210268705
VGG16,none,Ottawa,roc_auc_noWeights,,,,,0.6665418794618408,3.0,1.0,0.7266951484549862,0.6153720610538141,0.6411148398423742
VGG16,none,Ottawa,roc_auc_par,,,,,0.6608902154644559,3.0,1.0,0.7266951484549862,0.6153720610538141,0.6411148398423742
VGG16,none,Ottawa,balanced_accuracy_par_classifier,,,,,0.5891923912598048,3.0,1.0,0.6101060023170224,0.5659003305951548,0.5886367241179193
VGG16,none,Ottawa,balanced_accuracy_noWeights,,,,,0.5983314433583187,3.0,1.0,0.6257939473373355,0.5709817795147505,0.5927679235845162
VGG16,none,Ottawa,balanced_accuracy_par,,,,,0.5964018330631161,3.0,1.0,0.6257939473373355,0.5709817795147505,0.5927679235845162
VGG16,none,Ottawa,f1_par_classifier,,,,,0.754496221626046,3.0,1.0,0.6301441110303253,0.5624327869908854,0.5206516257679807
VGG16,none,Ottawa,f1_noWeights,,,,,0.7352006960634143,3.0,1.0,0.6269751173105202,0.5434207946866391,0.4829115217740322
VGG16,none,Ottawa,f1_par,,,,,0.7841852395644068,3.0,1.0,0.6883940356818304,0.6262298794592608,0.6494627526410736


==> figures/yaning/Ottawa_VGG16/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
VGG16,none,Ottawa,roc_auc,"[0.8686868686868687, 0.898989898989899, 0.8181818181818182, 0.8113207547169812, 0.8888888888888888, 0.79, 0.76, 0.8, 0.83, 0.8282828282828283]","[0.723404255319149, 0.8372093023255814, 0.7790697674418605, 0.6976744186046512, 0.7634408602150538, 0.7325581395348837, 0.7222222222222222, 0.6666666666666666, 0.5862068965517241, 0.6896551724137931]","[0.7457627118644068, 0.8620689655172413, 0.7758620689655172, 0.603448275862069, 0.8793103448275862, 0.7931034482758621, 0.7586206896551724, 0.8103448275862069, 0.7068965517241379, 0.6984126984126984]","[0.4928571428571429, 0.4236111111111111, 0.4, 0.4244604316546763, 0.36619718309859156, 0.5104895104895105, 0.37410071942446044, 0.3971631205673759, 0.4507042253521127, 0.3819444444444444]",,,,,,
VGG16,none,Ottawa,balanced_accuracy,"[0.8686868686868687, 0.898989898989899, 0.8181818181818182, 0.8113207547169812, 0.8888888888888888, 0.79, 0.76, 0.8, 0.83, 0.8282828282828283]","[0.723404255319149, 0.8372093023255814, 0.7790697674418605, 0.6976744186046512, 0.7634408602150538, 0.7325581395348837, 0.7222222222222222, 0.6666666666666666, 0.5862068965517241, 0.6896551724137931]","[0.7457627118644068, 0.8620689655172413, 0.7758620689655172, 0.603448275862069, 0.8793103448275862, 0.7931034482758621, 0.7586206896551724, 0.8103448275862069, 0.7068965517241379, 0.6984126984126984]","[0.4928571428571429, 0.4236111111111111, 0.4, 0.4244604316546763, 0.36619718309859156, 0.5104895104895105, 0.37410071942446044, 0.3971631205673759, 0.4507042253521127, 0.3819444444444444]",,,,,,
VGG16,none,Ottawa,f1,"[0.8686868686868687, 0.898989898989899, 0.8181818181818182, 0.8113207547169812, 0.8888888888888888, 0.79, 0.76, 0.8, 0.83, 0.8282828282828283]","[0.723404255319149, 0.8372093023255814, 0.7790697674418605, 0.6976744186046512, 0.7634408602150538, 0.7325581395348837, 0.7222222222222222, 0.6666666666666666, 0.5862068965517241, 0.6896551724137931]","[0.7457627118644068, 0.8620689655172413, 0.7758620689655172, 0.603448275862069, 0.8793103448275862, 0.7931034482758621, 0.7586206896551724, 0.8103448275862069, 0.7068965517241379, 0.6984126984126984]","[0.4928571428571429, 0.4236111111111111, 0.4, 0.4244604316546763, 0.36619718309859156, 0.5104895104895105, 0.37410071942446044, 0.3971631205673759, 0.4507042253521127, 0.3819444444444444]",,,,,,
VGG16,none,Ottawa,roc_auc_par_classifier,,,,,"[0.6680750945318188, 0.6794925675101732, 0.6505426138492628, 0.6621148188487491, 0.7153270170190315, 0.69775147420045, 0.6707936909711665, 0.6337932135858273, 0.6528226547853063, 0.615148090706058]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7398939051318478, 0.695808953550196, 0.7021859438718661, 0.746601811139988, 0.777775061081163, 0.7300376461731297, 0.708720773097251, 0.663602506673219, 0.7295611126184318, 0.6829964140236877]","[0.6019230978471705, 0.6740125735464181, 0.6180216666648868, 0.6283618926292229, 0.6479885174931567, 0.6698556607031185, 0.5989408882074468, 0.55752512913146, 0.5668071909039145, 0.5687103844299383]","[0.6489306956139463, 0.6630331185175369, 0.6138871927421066, 0.5672538049448502, 0.7177325805265236, 0.6848460116173065, 0.7092283934459154, 0.6960668544456647, 0.6477390424303513, 0.5768415159845042]"
VGG16,none,Ottawa,roc_auc_noWeights,,,,,"[0.6762896825396824, 0.6951874714220393, 0.6574661963550852, 0.6598273381294965, 0.7128732394366197, 0.6927805800756621, 0.6725748433511256, 0.6280648429584599, 0.6508766887036506, 0.6194779116465864]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7594155844155844, 0.7167859147025814, 0.7137085137085137, 0.7544794353196689, 0.7766396357945654, 0.7386363636363635, 0.714136690647482, 0.6700354609929078, 0.73056338028169, 0.692550505050505]","[0.6132978723404257, 0.6818071705426357, 0.6290697674418604, 0.6202108080977078, 0.6446690898076632, 0.6627906976744188, 0.621382893685052, 0.549767669356811, 0.5615994819491663, 0.5691251596424011]","[0.6371670702179176, 0.67816091954023, 0.6035714285714286, 0.5455842222773506, 0.7133924235065565, 0.6581866409452617, 0.6803522699082114, 0.6731474688187822, 0.6474016512870324, 0.57418430335097]"
VGG16,none,Ottawa,roc_auc_par,,,,,"[0.6679616121812997, 0.6923035684499546, 0.6489070136520821, 0.6434151420604649, 0.7096853005978677, 0.68685807785185, 0.6713638339183334, 0.6309714896822725, 0.6467376544697356, 0.6106984617806983]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7594155844155844, 0.7167859147025814, 0.7137085137085137, 0.7544794353196689, 0.7766396357945654, 0.7386363636363635, 0.714136690647482, 0.6700354609929078, 0.73056338028169, 0.692550505050505]","[0.6132978723404257, 0.6818071705426357, 0.6290697674418604, 0.6202108080977078, 0.6446690898076632, 0.6627906976744188, 0.621382893685052, 0.549767669356811, 0.5615994819491663, 0.5691251596424011]","[0.6371670702179176, 0.67816091954023, 0.6035714285714286, 0.5455842222773506, 0.7133924235065565, 0.6581866409452617, 0.6803522699082114, 0.6731474688187822, 0.6474016512870324, 0.57418430335097]"
VGG16,none,Ottawa,balanced_accuracy_par_classifier,,,,,"[0.6242682526885002, 0.6290648179041936, 0.586466537574665, 0.5649793801198628, 0.589224115594107, 0.6388324681220023, 0.5512142675456254, 0.5738055701716144, 0.5777302558160688, 0.5563382470614087]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6573699130305952, 0.6382832969374577, 0.5925684172309358, 0.6023755837866474, 0.6122469376529526, 0.6342747858503613, 0.555093179907123, 0.5887431483706029, 0.6274715669099571, 0.5926331934935899]","[0.596509033338686, 0.6194945435994594, 0.5806807835873651, 0.5596355477742911, 0.5566287607786682, 0.6248122942128251, 0.5349957954979856, 0.5350494706064601, 0.5217351887896575, 0.5294618877661501]","[0.6114431618319681, 0.6291791960105988, 0.584918582264646, 0.5100167110595526, 0.6005828998526171, 0.6646372113786091, 0.5667055320975583, 0.6057584801178785, 0.5747599189802854, 0.5383655475854796]"
VGG16,none,Ottawa,balanced_accuracy_noWeights,,,,,"[0.6392857142857142, 0.6459619341563786, 0.5971193415637861, 0.5742302158273381, 0.6030985915492958, 0.6404906568840996, 0.5600342306799722, 0.5761325806918511, 0.5824949698189135, 0.5644661981258366]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6807720057720058, 0.6613005050505051, 0.6090909090909091, 0.6178905931858287, 0.6275430359937402, 0.6502447552447552, 0.5670503597122303, 0.5985815602836879, 0.6403521126760563, 0.6051136363636364]","[0.6081306990881459, 0.6304102067183462, 0.5895348837209302, 0.5610674251296637, 0.5648190216568226, 0.621523825012197, 0.5481614708233413, 0.5319148936170213, 0.5184555609519184, 0.5357998084291188]","[0.6193099273607748, 0.6428400383141762, 0.5879310344827586, 0.5139543537583726, 0.6227537639630889, 0.6517964793826863, 0.5663607045398165, 0.6037539740767914, 0.5788003885381253, 0.5401785714285714]"
VGG16,none,Ottawa,balanced_accuracy_par,,,,,"[0.6350823137112607, 0.6448988313743877, 0.595548213541844, 0.5658503566080952, 0.603885503491974, 0.6412722229113152, 0.5603593462188381, 0.578067621154874, 0.579362768394786, 0.5596911532237866]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6807720057720058, 0.6613005050505051, 0.6090909090909091, 0.6178905931858287, 0.6275430359937402, 0.6502447552447552, 0.5670503597122303, 0.5985815602836879, 0.6403521126760563, 0.6051136363636364]","[0.6081306990881459, 0.6304102067183462, 0.5895348837209302, 0.5610674251296637, 0.5648190216568226, 0.621523825012197, 0.5481614708233413, 0.5319148936170213, 0.5184555609519184, 0.5357998084291188]","[0.6193099273607748, 0.6428400383141762, 0.5879310344827586, 0.5139543537583726, 0.6227537639630889, 0.6517964793826863, 0.5663607045398165, 0.6037539740767914, 0.5788003885381253, 0.5401785714285714]"
VGG16,none,Ottawa,f1_par_classifier,,,,,"[0.773609127624479, 0.7981646591835492, 0.7634364011439881, 0.7300906441624695, 0.7761420037676092, 0.772808367968459, 0.7345532990505629, 0.7390653455173108, 0.7214650746732724, 0.73562729316876]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6703206812675514, 0.6486370096164668, 0.626715509961512, 0.6430292371484965, 0.6316424701746337, 0.6385006788551334, 0.5856209459757378, 0.5977496496082756, 0.6356716840098228, 0.6235532436856235]","[0.5879695512006393, 0.6242519901830619, 0.5911277384758897, 0.5579399682388766, 0.5670069012199852, 0.6004465153232773, 0.542539065345639, 0.5306142771681422, 0.49077902532699785, 0.5316528374263435]","[0.5261497672830505, 0.5520309192725403, 0.5196226668758243, 0.4457943320833298, 0.5435532732997852, 0.582763178636773, 0.5182369751361897, 0.5319740686669039, 0.48860562018649584, 0.49778545623891557]"
VGG16,none,Ottawa,f1_noWeights,,,,,"[0.7600767754318618, 0.7858472998137802, 0.7423076923076923, 0.7084148727984344, 0.7636363636363637, 0.749003984063745, 0.7115384615384616, 0.7184466019417476, 0.7028112449799196, 0.7099236641221374]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.671875, 0.6568265682656826, 0.6136363636363636, 0.6323529411764706, 0.6353790613718412, 0.6345381526104418, 0.5779467680608364, 0.6037735849056604, 0.6360153256704981, 0.6074074074074074]","[0.5836909871244635, 0.5975103734439834, 0.5654008438818565, 0.5309734513274337, 0.5590551181102362, 0.5753424657534246, 0.5371900826446281, 0.5043478260869565, 0.4722222222222222, 0.5084745762711864]","[0.5057471264367817, 0.5235602094240838, 0.48128342245989303, 0.4046242774566474, 0.5125628140703518, 0.5287356321839081, 0.4656084656084656, 0.49473684210526314, 0.4632768361581921, 0.4489795918367347]"
VGG16,none,Ottawa,f1_par,,,,,"[0.8010552822237232, 0.8382912697090427, 0.7939347797750724, 0.7468694570622936, 0.8204345144975698, 0.7958698878293392, 0.7654602138366264, 0.7738067500673345, 0.7475473182854822, 0.7585829223575838]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.730612269559779, 0.719946895123599, 0.6759840303014358, 0.6934635415701692, 0.7009896603824592, 0.6905310602165852, 0.6397497048255835, 0.6657525508789564, 0.696216816980978, 0.6706938269787592]","[0.6618045588375403, 0.6858638771255531, 0.6526590975803266, 0.6129961396953156, 0.6472391574926476, 0.6536587960752013, 0.6229818013165669, 0.5861662619709967, 0.5466193313563878, 0.5923097731420737]","[0.6638084953650596, 0.7000481029883259, 0.6517554382926168, 0.5539049508261499, 0.6953422462174148, 0.6899035782849925, 0.6363171049882527, 0.6687948132585138, 0.6227928205513156, 0.6119599756380941]"


==> figures/yaning/Ottawa_VGG16/results/Ottawa_VGG16_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.49910873440285203,0.0
1,2.0,484.0,0.5,0.0
2,3.0,329.0,0.5,0.0
3,1.0,99.0,0.5,1.0
4,2.0,94.0,0.5,1.0
5,3.0,59.0,0.5,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.5,0.0
1,2.0,492.0,0.5,0.0
2,3.0,330.0,0.5,0.0
3,1.0,99.0,0.5,1.0
4,2.0,86.0,0.5,1.0
5,3.0,58.0,0.5,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.5064453169069699,0.0
1,2.0,492.0,0.5072115879386642,0.0
2,3.0,330.0,0.5082278481012659,0.0
3,1.0,99.0,0.5035714285714286,1.0
4,2.0,86.0,0.49775747508305646,1.0
5,3.0,58.0,0.5035714285714286,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9322006362959453,0.0
1,2.0,484.0,0.9207762318234125,0.0
2,3.0,329.0,0.9227732676695779,0.0
3,1.0,99.0,0.6673520923520924,1.0
4,2.0,94.0,0.547644376899696,1.0
5,3.0,59.0,0.5822639225181598,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9302669714658938,0.0
1,2.0,492.0,0.9268758145596723,0.0
2,3.0,330.0,0.9244737450844321,0.0
3,1.0,99.0,0.6202651515151515,1.0
4,2.0,86.0,0.5746931524547804,1.0
5,3.0,58.0,0.6220067049808429,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9338410162684176,0.0
1,2.0,492.0,0.9277760625707523,0.0
2,3.0,330.0,0.9208285385500575,0.0
3,1.0,99.0,0.6090909090909091,1.0
4,2.0,86.0,0.5662790697674418,1.0
5,3.0,58.0,0.5706896551724139,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,554.0,0.934091562569886,0.0
1,2.0,492.0,0.9242481473487301,0.0
2,3.0,330.0,0.9299946366318048,0.0
3,1.0,106.0,0.6405931858286955,1.0
4,2.0,86.0,0.5790530366404552,1.0
5,3.0,58.0,0.5750434135450261,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9278629079689098,0.0
1,2.0,485.0,0.9169619027683291,0.0
2,3.0,330.0,0.9235848331025995,0.0
3,1.0,99.0,0.5589699815051927,1.0
4,2.0,93.0,0.5366500075723156,1.0
5,3.0,58.0,0.6032054395337543,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9323470684334725,0.0
1,2.0,492.0,0.9141124575159347,0.0
2,3.0,330.0,0.9208752069616111,0.0
3,1.0,100.0,0.6742307692307692,1.0
4,2.0,86.0,0.6413237924865831,1.0
5,3.0,58.0,0.6140583554376657,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9341419089759797,0.0
1,2.0,488.0,0.9208954218565418,0.0
2,3.0,330.0,0.9187468873309581,0.0
3,1.0,100.0,0.6394244604316547,1.0
4,2.0,90.0,0.5860911270983213,1.0
5,3.0,58.0,0.5642520466385512,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9331160601122579,0.0
1,2.0,491.0,0.9209251959865669,0.0
2,3.0,330.0,0.9216441986403964,0.0
3,1.0,100.0,0.5493971631205674,1.0
4,2.0,87.0,0.5752017608217168,1.0
5,3.0,58.0,0.6068109562240156,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9292195431472081,0.0
1,2.0,491.0,0.9225112946747029,0.0
2,3.0,330.0,0.9267574219350869,0.0
3,1.0,100.0,0.6303521126760564,1.0
4,2.0,87.0,0.5586854460093896,1.0
5,3.0,58.0,0.6046624575036426,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9398089561987182,0.0
1,2.0,491.0,0.9241564444997228,0.0
2,3.0,325.0,0.9321276179291447,0.0
3,1.0,99.0,0.6171085858585859,1.0
4,2.0,87.0,0.5484913793103449,1.0
5,3.0,63.0,0.5550595238095238,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.929668990726325,0.0
1,2.0,484.0,0.9172115284025526,0.0
2,3.0,329.0,0.9126428379054288,0.0
3,1.0,99.0,0.6807720057720058,1.0
4,2.0,94.0,0.6081306990881459,1.0
5,3.0,59.0,0.6193099273607748,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9287395735532242,0.0
1,2.0,492.0,0.9272559424067524,0.0
2,3.0,330.0,0.9359588248901226,0.0
3,1.0,99.0,0.6613005050505051,1.0
4,2.0,86.0,0.6304102067183462,1.0
5,3.0,58.0,0.6428400383141762,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9359981046503757,0.0
1,2.0,492.0,0.9270093650303592,0.0
2,3.0,330.0,0.9160337552742617,0.0
3,1.0,99.0,0.6090909090909091,1.0
4,2.0,86.0,0.5895348837209302,1.0
5,3.0,58.0,0.5879310344827586,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,554.0,0.9357140575152779,0.0
1,2.0,492.0,0.9194392196766468,0.0
2,3.0,330.0,0.9277171206374746,0.0
3,1.0,106.0,0.6178905931858287,1.0
4,2.0,86.0,0.5610674251296637,1.0
5,3.0,58.0,0.5139543537583726,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9284974257354073,0.0
1,2.0,485.0,0.9227510597100843,0.0
2,3.0,330.0,0.9211890478387941,0.0
3,1.0,99.0,0.6275430359937402,1.0
4,2.0,93.0,0.5648190216568226,1.0
5,3.0,58.0,0.6227537639630889,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9332229079687784,0.0
1,2.0,492.0,0.9195759857852708,0.0
2,3.0,330.0,0.9283527780986485,0.0
3,1.0,100.0,0.6502447552447552,1.0
4,2.0,86.0,0.621523825012197,1.0
5,3.0,58.0,0.6517964793826863,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9340312895069531,0.0
1,2.0,488.0,0.9169499077739321,0.0
2,3.0,330.0,0.9198808566065203,0.0
3,1.0,100.0,0.5670503597122303,1.0
4,2.0,90.0,0.5481614708233413,1.0
5,3.0,58.0,0.5663607045398165,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9350172007966684,0.0
1,2.0,491.0,0.9197713468542768,0.0
2,3.0,330.0,0.92657564235511,0.0
3,1.0,100.0,0.5985815602836879,1.0
4,2.0,87.0,0.5319148936170213,1.0
5,3.0,58.0,0.6037539740767914,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,560.0,0.9352112037708484,0.0
1,2.0,491.0,0.9262008022579011,0.0
2,3.0,330.0,0.9258767881864329,0.0
3,1.0,100.0,0.6403521126760563,1.0
4,2.0,87.0,0.5184555609519184,1.0
5,3.0,58.0,0.5788003885381253,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,561.0,0.9342096311112925,0.0
1,2.0,491.0,0.9193213206676928,0.0
2,3.0,325.0,0.9313877471129379,0.0
3,1.0,99.0,0.6051136363636364,1.0
4,2.0,87.0,0.5357998084291188,1.0
5,3.0,63.0,0.5401785714285714,1.0


==> figures/yaning/Ottawa_VGG16/results/Ottawa_VGG16_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,1.0,561.0,0.5860805860805861,0.0
1,2.0,484.0,0.5506257110352674,0.0
2,3.0,329.0,0.4544198895027624,0.0
3,1.0,99.0,0.5857988165680473,1.0
4,2.0,94.0,0.573170731707317,1.0
5,3.0,59.0,0.4573643410852713,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.5880503144654088,0.0
1,2.0,492.0,0.5559322033898305,0.0
2,3.0,330.0,0.45643153526970953,0.0
3,1.0,99.0,0.5789473684210527,1.0
4,2.0,86.0,0.5443037974683544,1.0
5,3.0,58.0,0.4461538461538462,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.5893516078017923,0.0
1,2.0,492.0,0.5579545454545455,0.0
2,3.0,330.0,0.4592901878914405,0.0
3,1.0,99.0,0.5875370919881305,1.0
4,2.0,86.0,0.5483870967741935,1.0
5,3.0,58.0,0.4549019607843137,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9153394803017603,0.0
1,2.0,484.0,0.8932038834951457,0.0
2,3.0,329.0,0.8614540466392319,0.0
3,1.0,99.0,0.6666666666666666,1.0
4,2.0,94.0,0.5276595744680851,1.0
5,3.0,59.0,0.47513812154696133,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9139966273187183,0.0
1,2.0,492.0,0.9016236867239733,0.0
2,3.0,330.0,0.8653846153846154,0.0
3,1.0,99.0,0.6227106227106227,1.0
4,2.0,86.0,0.5477178423236515,1.0
5,3.0,58.0,0.5076142131979695,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9175084175084175,0.0
1,2.0,492.0,0.9024856596558317,0.0
2,3.0,330.0,0.861878453038674,0.0
3,1.0,99.0,0.6136363636363636,1.0
4,2.0,86.0,0.5407725321888412,1.0
5,3.0,58.0,0.4648648648648649,1.0
,Class,Size,f1,IsTesting
0,1.0,554.0,0.9185441941074524,0.0
1,2.0,492.0,0.9012707722385142,0.0
2,3.0,330.0,0.8779803646563815,0.0
3,1.0,106.0,0.6492537313432836,1.0
4,2.0,86.0,0.5429864253393665,1.0
5,3.0,58.0,0.4624277456647399,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9109243697478991,0.0
1,2.0,485.0,0.8893203883495145,0.0
2,3.0,330.0,0.8622100954979536,0.0
3,1.0,99.0,0.5776173285198556,1.0
4,2.0,93.0,0.5419847328244275,1.0
5,3.0,58.0,0.5,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9158249158249159,0.0
1,2.0,492.0,0.888030888030888,0.0
2,3.0,330.0,0.8610729023383769,0.0
3,1.0,100.0,0.6558704453441295,1.0
4,2.0,86.0,0.5925925925925926,1.0
5,3.0,58.0,0.4878048780487805,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9175084175084175,0.0
1,2.0,488.0,0.8944820909970959,0.0
2,3.0,330.0,0.8591160220994475,0.0
3,1.0,100.0,0.6412213740458015,1.0
4,2.0,90.0,0.5641025641025641,1.0
5,3.0,58.0,0.45454545454545453,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9165964616680707,0.0
1,2.0,491.0,0.8950914340712224,0.0
2,3.0,330.0,0.8622589531680441,0.0
3,1.0,100.0,0.5572519083969466,1.0
4,2.0,87.0,0.5573770491803278,1.0
5,3.0,58.0,0.5,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9127857747671465,0.0
1,2.0,491.0,0.8970163618864293,0.0
2,3.0,330.0,0.8681318681318682,0.0
3,1.0,100.0,0.6254826254826255,1.0
4,2.0,87.0,0.5201793721973094,1.0
5,3.0,58.0,0.4888888888888889,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9257045260461144,0.0
1,2.0,491.0,0.9017681728880157,0.0
2,3.0,325.0,0.8803418803418803,0.0
3,1.0,99.0,0.6171003717472119,1.0
4,2.0,87.0,0.5191489361702127,1.0
5,3.0,63.0,0.46153846153846156,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9122807017543859,0.0
1,2.0,484.0,0.888673765730881,0.0
2,3.0,329.0,0.8489010989010989,0.0
3,1.0,99.0,0.671875,1.0
4,2.0,94.0,0.5836909871244635,1.0
5,3.0,59.0,0.5057471264367817,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9123102866779089,0.0
1,2.0,492.0,0.9018112488083889,0.0
2,3.0,330.0,0.8765264586160109,0.0
3,1.0,99.0,0.6568265682656826,1.0
4,2.0,86.0,0.5975103734439834,1.0
5,3.0,58.0,0.5235602094240838,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9199663016006739,0.0
1,2.0,492.0,0.9021113243761996,0.0
2,3.0,330.0,0.8579387186629527,0.0
3,1.0,99.0,0.6136363636363636,1.0
4,2.0,86.0,0.5654008438818565,1.0
5,3.0,58.0,0.48128342245989303,1.0
,Class,Size,f1,IsTesting
0,1.0,554.0,0.9193825042881647,0.0
1,2.0,492.0,0.8949416342412452,0.0
2,3.0,330.0,0.8722222222222222,0.0
3,1.0,106.0,0.6323529411764706,1.0
4,2.0,86.0,0.5309734513274337,1.0
5,3.0,58.0,0.4046242774566474,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.911690496215307,0.0
1,2.0,485.0,0.8955512572533849,0.0
2,3.0,330.0,0.8602739726027397,0.0
3,1.0,99.0,0.6353790613718412,1.0
4,2.0,93.0,0.5590551181102362,1.0
5,3.0,58.0,0.5125628140703518,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9175870858113849,0.0
1,2.0,492.0,0.8951456310679612,0.0
2,3.0,330.0,0.8725761772853186,0.0
3,1.0,100.0,0.6345381526104418,1.0
4,2.0,86.0,0.5753424657534246,1.0
5,3.0,58.0,0.5287356321839081,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9170159262363788,0.0
1,2.0,488.0,0.8897485493230174,0.0
2,3.0,330.0,0.8587105624142661,0.0
3,1.0,100.0,0.5779467680608364,1.0
4,2.0,90.0,0.5371900826446281,1.0
5,3.0,58.0,0.4656084656084656,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.918918918918919,0.0
1,2.0,491.0,0.8944820909970959,0.0
2,3.0,330.0,0.8689655172413793,0.0
3,1.0,100.0,0.6037735849056604,1.0
4,2.0,87.0,0.5043478260869565,1.0
5,3.0,58.0,0.49473684210526314,1.0
,Class,Size,f1,IsTesting
0,1.0,560.0,0.9190556492411467,0.0
1,2.0,491.0,0.9010566762728146,0.0
2,3.0,330.0,0.8677685950413223,0.0
3,1.0,100.0,0.6360153256704981,1.0
4,2.0,87.0,0.4722222222222222,1.0
5,3.0,58.0,0.4632768361581921,1.0
,Class,Size,f1,IsTesting
0,1.0,561.0,0.9191489361702128,0.0
1,2.0,491.0,0.895405669599218,0.0
2,3.0,325.0,0.8760563380281691,0.0
3,1.0,99.0,0.6074074074074074,1.0
4,2.0,87.0,0.5084745762711864,1.0
5,3.0,63.0,0.4489795918367347,1.0


==> figures/yaning/Ottawa_VGG16/results/Ottawa_VGG16_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.49910873440285203,0.0
1,2.0,484.0,0.5,0.0
2,3.0,329.0,0.5,0.0
3,1.0,99.0,0.5,1.0
4,2.0,94.0,0.5,1.0
5,3.0,59.0,0.5,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.5,0.0
1,2.0,492.0,0.5,0.0
2,3.0,330.0,0.5,0.0
3,1.0,99.0,0.5,1.0
4,2.0,86.0,0.5,1.0
5,3.0,58.0,0.5,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.5064453169069699,0.0
1,2.0,492.0,0.5072115879386642,0.0
2,3.0,330.0,0.5082278481012659,0.0
3,1.0,99.0,0.5035714285714286,1.0
4,2.0,86.0,0.49775747508305646,1.0
5,3.0,58.0,0.5035714285714286,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9322006362959452,0.0
1,2.0,484.0,0.9207762318234125,0.0
2,3.0,329.0,0.922773267669578,0.0
3,1.0,99.0,0.6673520923520924,1.0
4,2.0,94.0,0.547644376899696,1.0
5,3.0,59.0,0.5822639225181597,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.930266971465894,0.0
1,2.0,492.0,0.9268758145596724,0.0
2,3.0,330.0,0.9244737450844321,0.0
3,1.0,99.0,0.6202651515151515,1.0
4,2.0,86.0,0.5746931524547804,1.0
5,3.0,58.0,0.6220067049808429,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9338410162684176,0.0
1,2.0,492.0,0.9277760625707523,0.0
2,3.0,330.0,0.9208285385500575,0.0
3,1.0,99.0,0.6090909090909091,1.0
4,2.0,86.0,0.5662790697674418,1.0
5,3.0,58.0,0.5706896551724139,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,554.0,0.9340915625698859,0.0
1,2.0,492.0,0.9242481473487302,0.0
2,3.0,330.0,0.9299946366318047,0.0
3,1.0,106.0,0.6405931858286956,1.0
4,2.0,86.0,0.579053036640455,1.0
5,3.0,58.0,0.5750434135450261,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9278629079689099,0.0
1,2.0,485.0,0.9169619027683291,0.0
2,3.0,330.0,0.9235848331025995,0.0
3,1.0,99.0,0.5589699815051927,1.0
4,2.0,93.0,0.5366500075723156,1.0
5,3.0,58.0,0.6032054395337543,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9323470684334725,0.0
1,2.0,492.0,0.9141124575159347,0.0
2,3.0,330.0,0.9208752069616111,0.0
3,1.0,100.0,0.6742307692307692,1.0
4,2.0,86.0,0.6413237924865831,1.0
5,3.0,58.0,0.6140583554376658,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9341419089759797,0.0
1,2.0,488.0,0.9208954218565418,0.0
2,3.0,330.0,0.9187468873309581,0.0
3,1.0,100.0,0.6394244604316547,1.0
4,2.0,90.0,0.5860911270983213,1.0
5,3.0,58.0,0.5642520466385512,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9331160601122579,0.0
1,2.0,491.0,0.9209251959865669,0.0
2,3.0,330.0,0.9216441986403964,0.0
3,1.0,100.0,0.5493971631205674,1.0
4,2.0,87.0,0.5752017608217168,1.0
5,3.0,58.0,0.6068109562240156,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.929219543147208,0.0
1,2.0,491.0,0.922511294674703,0.0
2,3.0,330.0,0.9267574219350869,0.0
3,1.0,100.0,0.6303521126760563,1.0
4,2.0,87.0,0.5586854460093896,1.0
5,3.0,58.0,0.6046624575036426,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9398089561987183,0.0
1,2.0,491.0,0.9241564444997227,0.0
2,3.0,325.0,0.9321276179291447,0.0
3,1.0,99.0,0.6171085858585859,1.0
4,2.0,87.0,0.5484913793103449,1.0
5,3.0,63.0,0.5550595238095238,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.929668990726325,0.0
1,2.0,484.0,0.9172115284025526,0.0
2,3.0,329.0,0.9126428379054289,0.0
3,1.0,99.0,0.6807720057720058,1.0
4,2.0,94.0,0.6081306990881459,1.0
5,3.0,59.0,0.6193099273607748,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9287395735532242,0.0
1,2.0,492.0,0.9272559424067524,0.0
2,3.0,330.0,0.9359588248901227,0.0
3,1.0,99.0,0.6613005050505051,1.0
4,2.0,86.0,0.6304102067183464,1.0
5,3.0,58.0,0.6428400383141762,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9359981046503757,0.0
1,2.0,492.0,0.9270093650303591,0.0
2,3.0,330.0,0.9160337552742616,0.0
3,1.0,99.0,0.6090909090909091,1.0
4,2.0,86.0,0.5895348837209302,1.0
5,3.0,58.0,0.5879310344827586,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,554.0,0.9357140575152779,0.0
1,2.0,492.0,0.9194392196766469,0.0
2,3.0,330.0,0.9277171206374747,0.0
3,1.0,106.0,0.6178905931858287,1.0
4,2.0,86.0,0.5610674251296637,1.0
5,3.0,58.0,0.5139543537583726,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9284974257354072,0.0
1,2.0,485.0,0.9227510597100843,0.0
2,3.0,330.0,0.921189047838794,0.0
3,1.0,99.0,0.6275430359937402,1.0
4,2.0,93.0,0.5648190216568226,1.0
5,3.0,58.0,0.6227537639630889,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9332229079687785,0.0
1,2.0,492.0,0.9195759857852708,0.0
2,3.0,330.0,0.9283527780986486,0.0
3,1.0,100.0,0.6502447552447552,1.0
4,2.0,86.0,0.621523825012197,1.0
5,3.0,58.0,0.6517964793826863,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9340312895069531,0.0
1,2.0,488.0,0.9169499077739321,0.0
2,3.0,330.0,0.9198808566065203,0.0
3,1.0,100.0,0.5670503597122302,1.0
4,2.0,90.0,0.5481614708233413,1.0
5,3.0,58.0,0.5663607045398165,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9350172007966685,0.0
1,2.0,491.0,0.9197713468542769,0.0
2,3.0,330.0,0.9265756423551099,0.0
3,1.0,100.0,0.5985815602836879,1.0
4,2.0,87.0,0.5319148936170213,1.0
5,3.0,58.0,0.6037539740767914,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,560.0,0.9352112037708484,0.0
1,2.0,491.0,0.9262008022579011,0.0
2,3.0,330.0,0.9258767881864328,0.0
3,1.0,100.0,0.6403521126760563,1.0
4,2.0,87.0,0.5184555609519184,1.0
5,3.0,58.0,0.5788003885381252,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,561.0,0.9342096311112925,0.0
1,2.0,491.0,0.9193213206676928,0.0
2,3.0,325.0,0.9313877471129379,0.0
3,1.0,99.0,0.6051136363636364,1.0
4,2.0,87.0,0.5357998084291188,1.0
5,3.0,63.0,0.5401785714285714,1.0


==> figures/yaning/Ottawa_VGG16/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
VGG16,none,Ottawa,roc_auc,0.97830221158416,0.003015174384229211,0.6665418794618407,0.029543567224514344
VGG16,none,Ottawa,roc_auc_par,0.9779320609825082,0.003215660721333759,0.6608902154644559,0.030304753716068646
VGG16,none,Ottawa,roc_auc_meanSub,0.9263804087602117,0.0031134577001343936,0.5965145501455341,0.03374665046292151
VGG16,none,Ottawa,roc_auc_stdSub,0.005907133634112158,0.0016585481080970735,0.026208437429718907,0.014315834539619784
VGG16,none,Ottawa,balanced_accuracy,0.9269257736895472,0.0026829973048326555,0.5983314433583187,0.03280496920105878
VGG16,none,Ottawa,balanced_accuracy_par,0.9263804087389987,0.0031134576681476787,0.5964018330631161,0.033540729700725996
VGG16,none,Ottawa,balanced_accuracy_meanSub,0.9263804087602118,0.003113457700134388,0.5965145501455341,0.03374665046292147
VGG16,none,Ottawa,balanced_accuracy_stdSub,0.00590713363411215,0.0016585481080970805,0.02620843742971891,0.014315834539619777
VGG16,none,Ottawa,f1,0.9494253566538482,0.002184637337323884,0.7352006960634143,0.028828248814761377
VGG16,none,Ottawa,f1_par,0.9605911154599382,0.002474473323725608,0.7841852395644069,0.030923343373224936
VGG16,none,Ottawa,f1_meanSub,0.8928741438533387,0.004473877922585288,0.5511024779237303,0.028761707907793064
VGG16,none,Ottawa,f1_stdSub,0.02094298826698531,0.003620149806574308,0.060462477830869756,0.015944181693256326


==> figures/yaning/Ottawa_VGG16/results_parPriorPred/VGG16_none_balanced_accuracy.csv <==
,Ottawa
noWeight_full,0.598331443
noWeight_sc_0,0.625793947
noWeight_sc_1,0.57098178
noWeight_sc_2,0.592767924
par_full,0.596401833
par_sc_0,0.625793947
par_sc_1,0.57098178
par_sc_2,0.592767924
predPar_full,0.589192391
predPar_sc_0,0.610106002
predPar_sc_1,0.565900331
predPar_sc_2,0.588636724
acc_maj_sc_0,0.422152789
acc_min_sc_0,0.829435106
acc_min_sc_1,0.71981077
acc_min_sc_2,0.763383058
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3

==> figures/yaning/Ottawa_VGG16/results_parPriorPred/VGG16_none_f1.csv <==
,Ottawa
noWeight_full,0.7352006960634143
noWeight_sc_0,0.6269751173105202
noWeight_sc_1,0.5434207946866391
noWeight_sc_2,0.4829115217740322
par_full,0.7841852395644068
par_sc_0,0.6883940356818304
par_sc_1,0.6262298794592608
par_sc_2,0.6494627526410736
predPar_full,0.754496221626046
predPar_sc_0,0.6301441110303253
predPar_sc_1,0.5624327869908854
predPar_sc_2,0.5206516257679807
acc_maj_sc_0,0.4221527888999425
acc_min_sc_0,0.8294351057747285
acc_min_sc_1,0.7198107701295585
acc_min_sc_2,0.7633830582690898
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/Ottawa_VGG16/results_parPriorPred/VGG16_none_roc_auc.csv <==
,Ottawa
noWeight_full,0.6665418794618408
noWeight_sc_0,0.7266951484549862
noWeight_sc_1,0.6153720610538141
noWeight_sc_2,0.6411148398423742
par_full,0.6608902154644559
par_sc_0,0.7266951484549862
par_sc_1,0.6153720610538141
par_sc_2,0.6411148398423742
predPar_full,0.6645861236007844
predPar_sc_0,0.7177184127360781
predPar_sc_1,0.6132147001556733
predPar_sc_2,0.6525559210268705
acc_maj_sc_0,0.4221527888999425
acc_min_sc_0,0.8294351057747285
acc_min_sc_1,0.7198107701295585
acc_min_sc_2,0.7633830582690898
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/Ottawa_VGG16/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_Ottawa.csv <==
Balanced_Accuracy,AUC,F1_Score
0.43084308256955206,0.6960977955765264,0.4621540174411708
0.42618724332337005,0.6918453147150189,0.4583735005025799
0.4240023531222409,0.7143189428474268,0.46004990278375474
0.48908298880255463,0.7104837809316293,0.510077892351647
0.48373698839592083,0.7288789321271655,0.4990145257213671
0.44408907251529545,0.7214390462884189,0.47461243869046726
0.5134302902505582,0.75015420490487,0.5331145341143041
0.40990095377842994,0.7054819647708463,0.43592963261183065
0.39620325400679945,0.6661316051310849,0.4265442494356778
0.41954022988505746,0.6958585888267088,0.44754402462436427


==> figures/yaning/Ottawa_VGG16/results_parPriorPred_allFolds/VGG16_none_balanced_accuracy.csv <==
,Ottawa
noWeight_full,"[0.6392857142857142, 0.6459619341563786, 0.5971193415637861, 0.5742302158273381, 0.6030985915492958, 0.6404906568840996, 0.5600342306799722, 0.5761325806918511, 0.5824949698189135, 0.5644661981258366]"
noWeight_sc_0,"[0.6807720057720058, 0.6613005050505051, 0.6090909090909091, 0.6178905931858287, 0.6275430359937402, 0.6502447552447552, 0.5670503597122303, 0.5985815602836879, 0.6403521126760563, 0.6051136363636364]"
noWeight_sc_1,"[0.6081306990881459, 0.6304102067183462, 0.5895348837209302, 0.5610674251296637, 0.5648190216568226, 0.621523825012197, 0.5481614708233413, 0.5319148936170213, 0.5184555609519184, 0.5357998084291188]"
noWeight_sc_2,"[0.6193099273607748, 0.6428400383141762, 0.5879310344827586, 0.5139543537583726, 0.6227537639630889, 0.6517964793826863, 0.5663607045398165, 0.6037539740767914, 0.5788003885381253, 0.5401785714285714]"
par_full,"[0.6350823137112607, 0.6448988313743877, 0.595548213541844, 0.5658503566080952, 0.603885503491974, 0.6412722229113152, 0.5603593462188381, 0.578067621154874, 0.579362768394786, 0.5596911532237866]"
par_sc_0,"[0.6807720057720058, 0.6613005050505051, 0.6090909090909091, 0.6178905931858287, 0.6275430359937402, 0.6502447552447552, 0.5670503597122303, 0.5985815602836879, 0.6403521126760563, 0.6051136363636364]"
par_sc_1,"[0.6081306990881459, 0.6304102067183462, 0.5895348837209302, 0.5610674251296637, 0.5648190216568226, 0.621523825012197, 0.5481614708233413, 0.5319148936170213, 0.5184555609519184, 0.5357998084291188]"
par_sc_2,"[0.6193099273607748, 0.6428400383141762, 0.5879310344827586, 0.5139543537583726, 0.6227537639630889, 0.6517964793826863, 0.5663607045398165, 0.6037539740767914, 0.5788003885381253, 0.5401785714285714]"
predPar_full,"[0.6242682526885002, 0.6290648179041936, 0.586466537574665, 0.5649793801198628, 0.589224115594107, 0.6388324681220023, 0.5512142675456254, 0.5738055701716144, 0.5777302558160688, 0.5563382470614087]"
predPar_sc_0,"[0.6573699130305952, 0.6382832969374577, 0.5925684172309358, 0.6023755837866474, 0.6122469376529526, 0.6342747858503613, 0.555093179907123, 0.5887431483706029, 0.6274715669099571, 0.5926331934935899]"
predPar_sc_1,"[0.596509033338686, 0.6194945435994594, 0.5806807835873651, 0.5596355477742911, 0.5566287607786682, 0.6248122942128251, 0.5349957954979856, 0.5350494706064601, 0.5217351887896575, 0.5294618877661501]"
predPar_sc_2,"[0.6114431618319681, 0.6291791960105988, 0.584918582264646, 0.5100167110595526, 0.6005828998526171, 0.6646372113786091, 0.5667055320975583, 0.6057584801178785, 0.5747599189802854, 0.5383655475854796]"
acc_maj_sc_0,"[0.4928571428571429, 0.4236111111111111, 0.4, 0.4244604316546763, 0.36619718309859156, 0.5104895104895105, 0.37410071942446044, 0.3971631205673759, 0.4507042253521127, 0.3819444444444444]"
acc_min_sc_0,"[0.8686868686868687, 0.898989898989899, 0.8181818181818182, 0.8113207547169812, 0.8888888888888888, 0.79, 0.76, 0.8, 0.83, 0.8282828282828283]"
acc_min_sc_1,"[0.723404255319149, 0.8372093023255814, 0.7790697674418605, 0.6976744186046512, 0.7634408602150538, 0.7325581395348837, 0.7222222222222222, 0.6666666666666666, 0.5862068965517241, 0.6896551724137931]"
acc_min_sc_2,"[0.7457627118644068, 0.8620689655172413, 0.7758620689655172, 0.603448275862069, 0.8793103448275862, 0.7931034482758621, 0.7586206896551724, 0.8103448275862069, 0.7068965517241379, 0.6984126984126984]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/Ottawa_VGG16/results_parPriorPred_allFolds/VGG16_none_f1.csv <==
,Ottawa
noWeight_full,"[0.7600767754318618, 0.7858472998137802, 0.7423076923076923, 0.7084148727984344, 0.7636363636363637, 0.749003984063745, 0.7115384615384616, 0.7184466019417476, 0.7028112449799196, 0.7099236641221374]"
noWeight_sc_0,"[0.671875, 0.6568265682656826, 0.6136363636363636, 0.6323529411764706, 0.6353790613718412, 0.6345381526104418, 0.5779467680608364, 0.6037735849056604, 0.6360153256704981, 0.6074074074074074]"
noWeight_sc_1,"[0.5836909871244635, 0.5975103734439834, 0.5654008438818565, 0.5309734513274337, 0.5590551181102362, 0.5753424657534246, 0.5371900826446281, 0.5043478260869565, 0.4722222222222222, 0.5084745762711864]"
noWeight_sc_2,"[0.5057471264367817, 0.5235602094240838, 0.48128342245989303, 0.4046242774566474, 0.5125628140703518, 0.5287356321839081, 0.4656084656084656, 0.49473684210526314, 0.4632768361581921, 0.4489795918367347]"
par_full,"[0.8010552822237232, 0.8382912697090427, 0.7939347797750724, 0.7468694570622936, 0.8204345144975698, 0.7958698878293392, 0.7654602138366264, 0.7738067500673345, 0.7475473182854822, 0.7585829223575838]"
par_sc_0,"[0.730612269559779, 0.719946895123599, 0.6759840303014358, 0.6934635415701692, 0.7009896603824592, 0.6905310602165852, 0.6397497048255835, 0.6657525508789564, 0.696216816980978, 0.6706938269787592]"
par_sc_1,"[0.6618045588375403, 0.6858638771255531, 0.6526590975803266, 0.6129961396953156, 0.6472391574926476, 0.6536587960752013, 0.6229818013165669, 0.5861662619709967, 0.5466193313563878, 0.5923097731420737]"
par_sc_2,"[0.6638084953650596, 0.7000481029883259, 0.6517554382926168, 0.5539049508261499, 0.6953422462174148, 0.6899035782849925, 0.6363171049882527, 0.6687948132585138, 0.6227928205513156, 0.6119599756380941]"
predPar_full,"[0.773609127624479, 0.7981646591835492, 0.7634364011439881, 0.7300906441624695, 0.7761420037676092, 0.772808367968459, 0.7345532990505629, 0.7390653455173108, 0.7214650746732724, 0.73562729316876]"
predPar_sc_0,"[0.6703206812675514, 0.6486370096164668, 0.626715509961512, 0.6430292371484965, 0.6316424701746337, 0.6385006788551334, 0.5856209459757378, 0.5977496496082756, 0.6356716840098228, 0.6235532436856235]"
predPar_sc_1,"[0.5879695512006393, 0.6242519901830619, 0.5911277384758897, 0.5579399682388766, 0.5670069012199852, 0.6004465153232773, 0.542539065345639, 0.5306142771681422, 0.49077902532699785, 0.5316528374263435]"
predPar_sc_2,"[0.5261497672830505, 0.5520309192725403, 0.5196226668758243, 0.4457943320833298, 0.5435532732997852, 0.582763178636773, 0.5182369751361897, 0.5319740686669039, 0.48860562018649584, 0.49778545623891557]"
acc_maj_sc_0,"[0.4928571428571429, 0.4236111111111111, 0.4, 0.4244604316546763, 0.36619718309859156, 0.5104895104895105, 0.37410071942446044, 0.3971631205673759, 0.4507042253521127, 0.3819444444444444]"
acc_min_sc_0,"[0.8686868686868687, 0.898989898989899, 0.8181818181818182, 0.8113207547169812, 0.8888888888888888, 0.79, 0.76, 0.8, 0.83, 0.8282828282828283]"
acc_min_sc_1,"[0.723404255319149, 0.8372093023255814, 0.7790697674418605, 0.6976744186046512, 0.7634408602150538, 0.7325581395348837, 0.7222222222222222, 0.6666666666666666, 0.5862068965517241, 0.6896551724137931]"
acc_min_sc_2,"[0.7457627118644068, 0.8620689655172413, 0.7758620689655172, 0.603448275862069, 0.8793103448275862, 0.7931034482758621, 0.7586206896551724, 0.8103448275862069, 0.7068965517241379, 0.6984126984126984]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/Ottawa_VGG16/results_parPriorPred_allFolds/VGG16_none_roc_auc.csv <==
,Ottawa
noWeight_full,"[0.6762896825396824, 0.6951874714220393, 0.6574661963550852, 0.6598273381294965, 0.7128732394366197, 0.6927805800756621, 0.6725748433511256, 0.6280648429584599, 0.6508766887036506, 0.6194779116465864]"
noWeight_sc_0,"[0.7594155844155844, 0.7167859147025814, 0.7137085137085137, 0.7544794353196689, 0.7766396357945654, 0.7386363636363635, 0.714136690647482, 0.6700354609929078, 0.73056338028169, 0.692550505050505]"
noWeight_sc_1,"[0.6132978723404257, 0.6818071705426357, 0.6290697674418604, 0.6202108080977078, 0.6446690898076632, 0.6627906976744188, 0.621382893685052, 0.549767669356811, 0.5615994819491663, 0.5691251596424011]"
noWeight_sc_2,"[0.6371670702179176, 0.67816091954023, 0.6035714285714286, 0.5455842222773506, 0.7133924235065565, 0.6581866409452617, 0.6803522699082114, 0.6731474688187822, 0.6474016512870324, 0.57418430335097]"
par_full,"[0.6679616121812997, 0.6923035684499546, 0.6489070136520821, 0.6434151420604649, 0.7096853005978677, 0.68685807785185, 0.6713638339183334, 0.6309714896822725, 0.6467376544697356, 0.6106984617806983]"
par_sc_0,"[0.7594155844155844, 0.7167859147025814, 0.7137085137085137, 0.7544794353196689, 0.7766396357945654, 0.7386363636363635, 0.714136690647482, 0.6700354609929078, 0.73056338028169, 0.692550505050505]"
par_sc_1,"[0.6132978723404257, 0.6818071705426357, 0.6290697674418604, 0.6202108080977078, 0.6446690898076632, 0.6627906976744188, 0.621382893685052, 0.549767669356811, 0.5615994819491663, 0.5691251596424011]"
par_sc_2,"[0.6371670702179176, 0.67816091954023, 0.6035714285714286, 0.5455842222773506, 0.7133924235065565, 0.6581866409452617, 0.6803522699082114, 0.6731474688187822, 0.6474016512870324, 0.57418430335097]"
predPar_full,"[0.6680750945318188, 0.6794925675101732, 0.6505426138492628, 0.6621148188487491, 0.7153270170190315, 0.69775147420045, 0.6707936909711665, 0.6337932135858273, 0.6528226547853063, 0.615148090706058]"
predPar_sc_0,"[0.7398939051318478, 0.695808953550196, 0.7021859438718661, 0.746601811139988, 0.777775061081163, 0.7300376461731297, 0.708720773097251, 0.663602506673219, 0.7295611126184318, 0.6829964140236877]"
predPar_sc_1,"[0.6019230978471705, 0.6740125735464181, 0.6180216666648868, 0.6283618926292229, 0.6479885174931567, 0.6698556607031185, 0.5989408882074468, 0.55752512913146, 0.5668071909039145, 0.5687103844299383]"
predPar_sc_2,"[0.6489306956139463, 0.6630331185175369, 0.6138871927421066, 0.5672538049448502, 0.7177325805265236, 0.6848460116173065, 0.7092283934459154, 0.6960668544456647, 0.6477390424303513, 0.5768415159845042]"
acc_maj_sc_0,"[0.4928571428571429, 0.4236111111111111, 0.4, 0.4244604316546763, 0.36619718309859156, 0.5104895104895105, 0.37410071942446044, 0.3971631205673759, 0.4507042253521127, 0.3819444444444444]"
acc_min_sc_0,"[0.8686868686868687, 0.898989898989899, 0.8181818181818182, 0.8113207547169812, 0.8888888888888888, 0.79, 0.76, 0.8, 0.83, 0.8282828282828283]"
acc_min_sc_1,"[0.723404255319149, 0.8372093023255814, 0.7790697674418605, 0.6976744186046512, 0.7634408602150538, 0.7325581395348837, 0.7222222222222222, 0.6666666666666666, 0.5862068965517241, 0.6896551724137931]"
acc_min_sc_2,"[0.7457627118644068, 0.8620689655172413, 0.7758620689655172, 0.603448275862069, 0.8793103448275862, 0.7931034482758621, 0.7586206896551724, 0.8103448275862069, 0.7068965517241379, 0.6984126984126984]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/Ottawa_VGG16/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,Ottawa,roc_auc,0.6762896825396824,0.6951874714220393,0.6574661963550852,0.6598273381294965,0.7128732394366197,0.6927805800756621,0.6725748433511256,0.6280648429584599,0.6508766887036506,0.6194779116465864
VGG16,none,Ottawa,roc_auc_par,0.6679616121812997,0.6923035684499546,0.6489070136520821,0.6434151420604649,0.7096853005978677,0.68685807785185,0.6713638339183334,0.6309714896822725,0.6467376544697356,0.6106984617806983
VGG16,none,Ottawa,roc_auc_meanSub,0.6360708774069755,0.6448502500276759,0.5955189424315327,0.5643041240246217,0.6050386072045505,0.6411883532132129,0.5605241783584626,0.5780834759925002,0.5792026873887,0.5603640054071088
VGG16,none,Ottawa,roc_auc_stdSub,0.03193625885022721,0.01269076688284992,0.009619140375560793,0.04249347111720291,0.02850667264424418,0.013919344188968783,0.008746287184225411,0.03271433900736098,0.04976487190668225,0.03169322213986662
VGG16,none,Ottawa,balanced_accuracy,0.6392857142857142,0.6459619341563786,0.5971193415637861,0.5742302158273381,0.6030985915492958,0.6404906568840996,0.5600342306799722,0.5761325806918511,0.5824949698189135,0.5644661981258366
VGG16,none,Ottawa,balanced_accuracy_par,0.6350823137112607,0.6448988313743877,0.595548213541844,0.5658503566080952,0.603885503491974,0.6412722229113152,0.5603593462188381,0.578067621154874,0.579362768394786,0.5596911532237866
VGG16,none,Ottawa,balanced_accuracy_meanSub,0.6360708774069755,0.6448502500276758,0.5955189424315327,0.5643041240246217,0.6050386072045505,0.6411883532132129,0.5605241783584627,0.5780834759925002,0.5792026873887001,0.5603640054071088
VGG16,none,Ottawa,balanced_accuracy_stdSub,0.03193625885022721,0.012690766882849964,0.009619140375560793,0.04249347111720291,0.02850667264424418,0.013919344188968783,0.008746287184225437,0.03271433900736098,0.04976487190668225,0.03169322213986662
VGG16,none,Ottawa,f1,0.7600767754318618,0.7858472998137802,0.7423076923076923,0.7084148727984344,0.7636363636363637,0.749003984063745,0.7115384615384616,0.7184466019417476,0.7028112449799196,0.7099236641221374
VGG16,none,Ottawa,f1_par,0.8010552822237232,0.8382912697090427,0.7939347797750724,0.7468694570622936,0.8204345144975698,0.7958698878293392,0.7654602138366264,0.7738067500673345,0.7475473182854822,0.7585829223575838
VGG16,none,Ottawa,f1_meanSub,0.5871043711870817,0.5926323837112499,0.5534402099927044,0.5226502233201838,0.5689989978508098,0.5795387501825915,0.5269151054379767,0.53428608436596,0.5238381280169708,0.5216205251717762
VGG16,none,Ottawa,f1_stdSub,0.06786435483977514,0.0545149929689007,0.05469075383029154,0.09315593795083443,0.050630150493728494,0.043295495796596216,0.04643385917566327,0.04929149555934394,0.07940528000079733,0.06534245769276645


==> figures/yaning/Ottawa_VGG16/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,Ottawa,roc_auc,0.973057966207875,0.9815369839876803,0.9737000832898577,0.979098984211919,0.9778435249675361,0.9770244402069078,0.9806871205268267,0.9803837890472638,0.9781985025196925,0.9814907208760424
VGG16,none,Ottawa,roc_auc_par,0.9725351387761487,0.9813032550747921,0.9726547079616491,0.9791045645739865,0.9773432401086564,0.9768429167153859,0.9803181352698045,0.9801016765522548,0.9778087341071596,0.9813082406852428
VGG16,none,Ottawa,roc_auc_meanSub,0.9198411190114356,0.9306514469500331,0.9263470749849988,0.9276234659431332,0.9241458444280951,0.9270505572842326,0.9236206846291353,0.9271213966686851,0.9290962647383941,0.9283062329639744
VGG16,none,Ottawa,roc_auc_stdSub,0.00719530078351472,0.003801445847210226,0.008163854587183873,0.0066445047505319915,0.003142415756189659,0.005646913939359703,0.00745802188726329,0.006236045832431216,0.004325937725518961,0.0064568952319179395
VGG16,none,Ottawa,balanced_accuracy,0.9212039135481731,0.929934372119466,0.9280366475374575,0.927976986740364,0.9247192627788927,0.9272016137781643,0.92459343962099,0.9275795262337223,0.9297771239115332,0.9282348506267082
VGG16,none,Ottawa,balanced_accuracy_par,0.919841119109025,0.9306514470137583,0.9263470748981055,0.9276234658416709,0.9241458443978023,0.9270505572365626,0.9236206847116728,0.9271213965381699,0.9290962647327902,0.928306232910429
VGG16,none,Ottawa,balanced_accuracy_meanSub,0.9198411190114356,0.9306514469500331,0.9263470749849988,0.927623465943133,0.9241458444280952,0.9270505572842325,0.9236206846291353,0.9271213966686851,0.9290962647383942,0.9283062329639744
VGG16,none,Ottawa,balanced_accuracy_stdSub,0.0071953007835147565,0.0038014458472101745,0.00816385458718383,0.0066445047505320366,0.003142415756189676,0.005646913939359653,0.00745802188726329,0.00623604583243121,0.004325937725518933,0.0064568952319179395
VGG16,none,Ottawa,f1,0.9460043196544277,0.9536376604850214,0.9501255830642268,0.9485879797248371,0.9485796476087738,0.9484684684684684,0.9482758620689655,0.9496764917325665,0.9523468290935149,0.9485507246376812
VGG16,none,Ottawa,f1_par,0.9576374769115317,0.9663387550701139,0.9598557685565168,0.9593118047122268,0.9604022640556703,0.959349922729381,0.9597046900484115,0.96071191426551,0.9632729676878069,0.9593255905622149
VGG16,none,Ottawa,f1_meanSub,0.8832851887954553,0.8968826647007696,0.8933387815466087,0.8955154535838773,0.8891719086904771,0.8951029647215548,0.8884916793245541,0.8941221757191314,0.8959603068517611,0.8968703145992
VGG16,none,Ottawa,f1_stdSub,0.026153662401301132,0.015018628292230492,0.026071355827762727,0.019257379583132936,0.021469929221521664,0.018375651224710656,0.02381965091056836,0.020394978778200786,0.02124570886996269,0.01762293756046167


==> figures/yaning/Ottawa_embeddingsPlusRf/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
rf,none,Ottawa,roc_auc,0.8254901960784313,0.7822222222222223,0.7516666666666667,0.39230769230769236,,,,,,
rf,none,Ottawa,balanced_accuracy,0.8215686274509804,0.7844444444444445,0.745,0.3965034965034965,,,,,,
rf,none,Ottawa,f1,0.8245098039215686,0.7822222222222223,0.7433333333333334,0.3944055944055944,,,,,,
rf,none,Ottawa,roc_auc_par_classifier,,,,,0.6648509347165824,3.0,1.0,0.7364192338947609,0.6169841631113828,0.6240677158347195
rf,none,Ottawa,roc_auc_noWeights,,,,,0.6714368964368964,3.0,1.0,0.7388317564788154,0.6324475524475524,0.6153496503496503
rf,none,Ottawa,roc_auc_par,,,,,0.6622116100581087,3.0,1.0,0.7388317564788154,0.6324475524475524,0.6153496503496503
rf,none,Ottawa,balanced_accuracy_par_classifier,,,,,0.5790628833296678,3.0,1.0,0.5894088079500467,0.5747699330850969,0.5695956190691109
rf,none,Ottawa,balanced_accuracy_noWeights,,,,,0.5932914307914307,3.0,1.0,0.6090360619772384,0.5904739704739704,0.5707517482517483
rf,none,Ottawa,balanced_accuracy_par,,,,,0.5901317964837773,3.0,1.0,0.6090360619772384,0.5904739704739704,0.5707517482517483
rf,none,Ottawa,f1_par_classifier,,,,,0.762549849105416,3.0,1.0,0.615322187641295,0.5809749050265836,0.5124118773485554
rf,none,Ottawa,f1_noWeights,,,,,0.7405345231420282,3.0,1.0,0.6167913427669524,0.5700448885168675,0.4665096670334147
rf,none,Ottawa,f1_par,,,,,0.7901985797419309,3.0,1.0,0.679748435563155,0.6576309400598798,0.6340127627770752


==> figures/yaning/Ottawa_embeddingsPlusRf/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
rf,none,Ottawa,roc_auc,"[0.8627450980392157, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.803921568627451, 0.8235294117647058, 0.8137254901960784, 0.8235294117647058, 0.8333333333333334]","[0.8, 0.7666666666666667, 0.7666666666666667, 0.7666666666666667, 0.8, 0.7777777777777778, 0.7888888888888889, 0.8, 0.7333333333333333, 0.8222222222222222]","[0.75, 0.7666666666666667, 0.7333333333333333, 0.75, 0.75, 0.7166666666666667, 0.7833333333333333, 0.75, 0.75, 0.7666666666666667]","[0.36363636363636365, 0.40559440559440557, 0.3986013986013986, 0.4125874125874126, 0.3706293706293706, 0.4125874125874126, 0.36363636363636365, 0.40559440559440557, 0.42657342657342656, 0.36363636363636365]",,,,,,
rf,none,Ottawa,balanced_accuracy,"[0.8137254901960784, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8137254901960784, 0.8137254901960784, 0.8333333333333334]","[0.8222222222222222, 0.7666666666666667, 0.7666666666666667, 0.7777777777777778, 0.8, 0.7666666666666667, 0.7888888888888889, 0.8, 0.7777777777777778, 0.7777777777777778]","[0.7666666666666667, 0.7666666666666667, 0.7333333333333333, 0.7333333333333333, 0.75, 0.7166666666666667, 0.7833333333333333, 0.75, 0.7166666666666667, 0.7333333333333333]","[0.3776223776223776, 0.40559440559440557, 0.3986013986013986, 0.3986013986013986, 0.3706293706293706, 0.42657342657342656, 0.36363636363636365, 0.40559440559440557, 0.4195804195804196, 0.3986013986013986]",,,,,,
rf,none,Ottawa,f1,"[0.8627450980392157, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.803921568627451, 0.8235294117647058, 0.8137254901960784, 0.8137254901960784, 0.8333333333333334]","[0.8, 0.7555555555555555, 0.7666666666666667, 0.7777777777777778, 0.8, 0.7777777777777778, 0.7888888888888889, 0.8, 0.7777777777777778, 0.7777777777777778]","[0.75, 0.7666666666666667, 0.7333333333333333, 0.7333333333333333, 0.75, 0.7166666666666667, 0.7833333333333333, 0.75, 0.7166666666666667, 0.7333333333333333]","[0.36363636363636365, 0.4125874125874126, 0.3986013986013986, 0.3986013986013986, 0.3706293706293706, 0.4125874125874126, 0.36363636363636365, 0.40559440559440557, 0.4195804195804196, 0.3986013986013986]",,,,,,
rf,none,Ottawa,roc_auc_par_classifier,,,,,"[0.6683670160602706, 0.6638847695846524, 0.6674220160953914, 0.661075845686202, 0.6786432237144798, 0.6569253544413017, 0.6557420860380789, 0.6592784393242881, 0.6576129601140428, 0.6795576361071155]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7460974252007568, 0.7247886170642087, 0.7413877409096965, 0.7307516634078538, 0.7503742577650911, 0.7281343514468384, 0.730072991841788, 0.7269746729289366, 0.7341756626838302, 0.7514349556986099]","[0.6192374374623435, 0.6178795386716287, 0.6140604387770748, 0.6221473784694347, 0.6296661599051314, 0.6103164224355551, 0.6067853168663694, 0.6119656742867325, 0.61168683199103, 0.6260964322485298]","[0.6145640298208911, 0.6399095115500866, 0.6306701626280516, 0.6114250695650725, 0.6391737651768594, 0.6158347219541966, 0.6105681533325565, 0.6253359809346171, 0.6117458364185545, 0.6414499269663089]"
rf,none,Ottawa,roc_auc_noWeights,,,,,"[0.6706904206904207, 0.6736319236319236, 0.671994671994672, 0.6711621711621711, 0.6816516816516816, 0.6641414141414141, 0.6641414141414141, 0.6667499167499167, 0.6685814185814186, 0.6816239316239316]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7438639791580968, 0.7342657342657343, 0.7432469491293021, 0.7359111476758535, 0.7477032771150419, 0.7311120252296722, 0.7331002331002331, 0.7315233785822021, 0.7402303578774168, 0.7473604826546002]","[0.6313131313131315, 0.6344211344211343, 0.628982128982129, 0.6398601398601398, 0.6435897435897436, 0.6253302253302253, 0.6228438228438229, 0.6284382284382284, 0.6271950271950272, 0.6425019425019426]","[0.6053613053613053, 0.6293706293706294, 0.6153846153846155, 0.6080419580419579, 0.6264568764568764, 0.6085081585081584, 0.6088578088578088, 0.6141025641025641, 0.6088578088578089, 0.6285547785547786]"
rf,none,Ottawa,roc_auc_par,,,,,"[0.6635788862380603, 0.6632776698023269, 0.6627237625522422, 0.6610928484289559, 0.6725839259820159, 0.6547351372661083, 0.6556047020511409, 0.6572054117365627, 0.6556615988275736, 0.6756521576961004]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7438639791580968, 0.7342657342657343, 0.7432469491293021, 0.7359111476758535, 0.7477032771150419, 0.7311120252296722, 0.7331002331002331, 0.7315233785822021, 0.7402303578774168, 0.7473604826546002]","[0.6313131313131315, 0.6344211344211343, 0.628982128982129, 0.6398601398601398, 0.6435897435897436, 0.6253302253302253, 0.6228438228438229, 0.6284382284382284, 0.6271950271950272, 0.6425019425019426]","[0.6053613053613053, 0.6293706293706294, 0.6153846153846155, 0.6080419580419579, 0.6264568764568764, 0.6085081585081584, 0.6088578088578088, 0.6141025641025641, 0.6088578088578089, 0.6285547785547786]"
rf,none,Ottawa,balanced_accuracy_par_classifier,,,,,"[0.5792446485649995, 0.5848735756427663, 0.5761675371707194, 0.5757095043414729, 0.5710211858561584, 0.587504078827063, 0.5709330591846313, 0.5810494456456605, 0.5827093155825569, 0.5814164824806498]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5808272702007069, 0.5934960301338926, 0.5907232039917178, 0.5892876294970424, 0.5793740380416443, 0.6037575928669786, 0.5787856985503558, 0.5845114709246239, 0.5943257108934752, 0.5989994344000287]","[0.5840258900956767, 0.5728629574626569, 0.5671350004223684, 0.5732912378883098, 0.5696358672668362, 0.5799113625031891, 0.5638919057682021, 0.583014443765692, 0.5814926147050146, 0.572438050973024]","[0.570028813629585, 0.5885139141131417, 0.5670199014358495, 0.5589658870307986, 0.5606211649983838, 0.5740300082293215, 0.5687056057285531, 0.5734850723882969, 0.5679859390977424, 0.5665998840394368]"
rf,none,Ottawa,balanced_accuracy_noWeights,,,,,"[0.5915889665889666, 0.5976384726384726, 0.5901737151737152, 0.5921578421578422, 0.5841242091242091, 0.6021756021756022, 0.5826118326118326, 0.5996225996225996, 0.5986790986790986, 0.5941419691419692]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5956739339092281, 0.6145619086795557, 0.6110654051830522, 0.6110654051830522, 0.5970793911970382, 0.6250514191690661, 0.5935828877005347, 0.609659947895242, 0.616652954888249, 0.615967365967366]","[0.5999222999223, 0.5861305361305361, 0.5826340326340327, 0.5881895881895882, 0.5853146853146853, 0.5966200466200466, 0.5762626262626263, 0.6027972027972028, 0.5986790986790986, 0.5881895881895882]","[0.5721445221445222, 0.5861305361305361, 0.565967365967366, 0.565967365967366, 0.5603146853146853, 0.5716200466200466, 0.5734848484848485, 0.5777972027972028, 0.5681235431235432, 0.565967365967366]"
rf,none,Ottawa,balanced_accuracy_par,,,,,"[0.5900474729786378, 0.5948770983868289, 0.5864892417838308, 0.588513183094729, 0.5807079557097076, 0.5979022285057147, 0.5812147845382911, 0.5967725937967011, 0.5938218730386393, 0.590971533004693]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.5956739339092281, 0.6145619086795557, 0.6110654051830522, 0.6110654051830522, 0.5970793911970382, 0.6250514191690661, 0.5935828877005347, 0.609659947895242, 0.616652954888249, 0.615967365967366]","[0.5999222999223, 0.5861305361305361, 0.5826340326340327, 0.5881895881895882, 0.5853146853146853, 0.5966200466200466, 0.5762626262626263, 0.6027972027972028, 0.5986790986790986, 0.5881895881895882]","[0.5721445221445222, 0.5861305361305361, 0.565967365967366, 0.565967365967366, 0.5603146853146853, 0.5716200466200466, 0.5734848484848485, 0.5777972027972028, 0.5681235431235432, 0.565967365967366]"
rf,none,Ottawa,f1_par_classifier,,,,,"[0.7688761774638198, 0.7656692937503955, 0.7600670344477007, 0.7592699465437375, 0.7619245064923804, 0.7579886730919161, 0.7633624077178215, 0.7644336894185383, 0.7577944265047504, 0.7661123356230997]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6331718542883822, 0.6120526607324415, 0.6169909212047288, 0.613047009376812, 0.6088333402851882, 0.6102914661686236, 0.6119952842416445, 0.6067852161212505, 0.6077431469496949, 0.6323109770441825]","[0.5804547144025406, 0.5772916990318476, 0.5733151284972846, 0.5812439337006583, 0.5807486204416492, 0.5851087539676342, 0.576417536137663, 0.5900445265537072, 0.5861109459539255, 0.5790131915789251]","[0.49517572431361556, 0.5437679934463314, 0.5164324660183433, 0.5000915203026419, 0.507714780762601, 0.5083764437874853, 0.5134545954616179, 0.5192710710072159, 0.5091847300889843, 0.5106494482967172]"
rf,none,Ottawa,f1_noWeights,,,,,"[0.7481751824817519, 0.7415730337078652, 0.7364485981308411, 0.7388059701492538, 0.7403314917127072, 0.7344632768361582, 0.7412844036697248, 0.74487895716946, 0.7382297551789078, 0.7411545623836127]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.6263345195729537, 0.6222222222222222, 0.6176470588235294, 0.6176470588235294, 0.6086956521739131, 0.6119402985074627, 0.6064981949458483, 0.6148148148148148, 0.6194029850746269, 0.6227106227106227]","[0.5691699604743083, 0.5619834710743802, 0.563265306122449, 0.5691056910569106, 0.5714285714285714, 0.5737704918032787, 0.5634920634920635, 0.582995951417004, 0.5761316872427984, 0.5691056910569106]","[0.45918367346938777, 0.4842105263157895, 0.4631578947368421, 0.4631578947368421, 0.46153846153846156, 0.45989304812834225, 0.47474747474747475, 0.47368421052631576, 0.46236559139784944, 0.4631578947368421]"
rf,none,Ottawa,f1_par,,,,,"[0.7993413243717922, 0.7923446832753362, 0.7851364187534656, 0.7874255658580795, 0.791495527430088, 0.7819634839821111, 0.795119893743576, 0.7943665357809108, 0.7845099209409944, 0.7902824432829536]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.7014796679051437, 0.6749877635063392, 0.6824327057657015, 0.6780438776690868, 0.6741407779653389, 0.6717957286651195, 0.674120130437747, 0.6734696031347577, 0.6689567444514022, 0.6980573561309127]","[0.6611446623799749, 0.6455903562700135, 0.6437652026161247, 0.662582577131861, 0.6554096322726507, 0.665669048464247, 0.6480479317637792, 0.6756457390570861, 0.6719015221679492, 0.6465527284751118]","[0.6106909820115314, 0.671956097483597, 0.6340336553242495, 0.6246081863265606, 0.6364372424897704, 0.6185695061732108, 0.6494269027444712, 0.6401299828868857, 0.6296668860039153, 0.6246081863265606]"


==> figures/yaning/Ottawa_embeddingsPlusRf/results/Ottawa_rf_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,1.0,263.0,0.9885496183206106,0.0
1,2.0,241.0,0.9864749295239301,0.0
2,3.0,183.0,0.9858173778834523,0.0
3,1.0,102.0,0.5956739339092281,1.0
4,2.0,90.0,0.5999222999223,1.0
5,3.0,60.0,0.5721445221445222,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,275.0,0.9427434651862132,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373854,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,283.0,0.9748928270344926,0.0
1,2.0,235.0,0.9677880980667459,0.0
2,3.0,169.0,0.9695506562941159,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,282.0,0.9898477157360406,0.0
1,2.0,236.0,0.9834917835326509,0.0
2,3.0,169.0,0.9898477157360406,0.0
3,1.0,102.0,0.6250514191690661,1.0
4,2.0,90.0,0.5966200466200466,1.0
5,3.0,60.0,0.5716200466200466,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,273.0,0.9521153147107345,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745921,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,285.0,0.9706251669783597,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,299.0,0.9665934795373893,0.0
1,2.0,229.0,0.9710990366345544,0.0
2,3.0,159.0,0.9732824427480916,0.0
3,1.0,102.0,0.616652954888249,1.0
4,2.0,90.0,0.5986790986790986,1.0
5,3.0,60.0,0.5681235431235432,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,259.0,0.9828410716735589,0.0
1,1.0,259.0,0.984771573604061,0.0
2,3.0,169.0,0.981812993722404,0.0
3,1.0,102.0,0.615967365967366,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,263.0,0.9885496183206106,0.0
1,2.0,241.0,0.9864749295239301,0.0
2,3.0,183.0,0.9858173778834523,0.0
3,1.0,102.0,0.5956739339092281,1.0
4,2.0,90.0,0.5999222999223,1.0
5,3.0,60.0,0.5721445221445222,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,275.0,0.9427434651862132,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373854,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,283.0,0.9748928270344926,0.0
1,2.0,235.0,0.9677880980667459,0.0
2,3.0,169.0,0.9695506562941159,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,282.0,0.9898477157360406,0.0
1,2.0,236.0,0.9834917835326509,0.0
2,3.0,169.0,0.9898477157360406,0.0
3,1.0,102.0,0.6250514191690661,1.0
4,2.0,90.0,0.5966200466200466,1.0
5,3.0,60.0,0.5716200466200466,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,273.0,0.9521153147107345,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745921,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,285.0,0.9706251669783597,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,299.0,0.9665934795373893,0.0
1,2.0,229.0,0.9710990366345544,0.0
2,3.0,159.0,0.9732824427480916,0.0
3,1.0,102.0,0.616652954888249,1.0
4,2.0,90.0,0.5986790986790986,1.0
5,3.0,60.0,0.5681235431235432,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,259.0,0.9828410716735589,0.0
1,1.0,259.0,0.984771573604061,0.0
2,3.0,169.0,0.981812993722404,0.0
3,1.0,102.0,0.615967365967366,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,263.0,0.9885496183206106,0.0
1,2.0,241.0,0.9864749295239301,0.0
2,3.0,183.0,0.9858173778834523,0.0
3,1.0,102.0,0.5956739339092281,1.0
4,2.0,90.0,0.5999222999223,1.0
5,3.0,60.0,0.5721445221445222,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,275.0,0.9427434651862132,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373854,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,283.0,0.9748928270344926,0.0
1,2.0,235.0,0.9677880980667459,0.0
2,3.0,169.0,0.9695506562941159,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,282.0,0.9898477157360406,0.0
1,2.0,236.0,0.9834917835326509,0.0
2,3.0,169.0,0.9898477157360406,0.0
3,1.0,102.0,0.6250514191690661,1.0
4,2.0,90.0,0.5966200466200466,1.0
5,3.0,60.0,0.5716200466200466,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,273.0,0.9521153147107345,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745921,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,285.0,0.9706251669783597,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,299.0,0.9665934795373893,0.0
1,2.0,229.0,0.9710990366345544,0.0
2,3.0,159.0,0.9732824427480916,0.0
3,1.0,102.0,0.616652954888249,1.0
4,2.0,90.0,0.5986790986790986,1.0
5,3.0,60.0,0.5681235431235432,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,259.0,0.9828410716735589,0.0
1,1.0,259.0,0.984771573604061,0.0
2,3.0,169.0,0.981812993722404,0.0
3,1.0,102.0,0.615967365967366,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,263.0,0.9885496183206106,0.0
1,2.0,241.0,0.9864749295239301,0.0
2,3.0,183.0,0.9858173778834523,0.0
3,1.0,102.0,0.5956739339092281,1.0
4,2.0,90.0,0.5999222999223,1.0
5,3.0,60.0,0.5721445221445222,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,275.0,0.9427434651862132,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373854,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,283.0,0.9748928270344926,0.0
1,2.0,235.0,0.9677880980667459,0.0
2,3.0,169.0,0.9695506562941159,0.0
3,1.0,102.0,0.6110654051830522,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,282.0,0.9898477157360406,0.0
1,2.0,236.0,0.9834917835326509,0.0
2,3.0,169.0,0.9898477157360406,0.0
3,1.0,102.0,0.6250514191690661,1.0
4,2.0,90.0,0.5966200466200466,1.0
5,3.0,60.0,0.5716200466200466,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,273.0,0.9521153147107345,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745921,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,285.0,0.9706251669783597,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,299.0,0.9665934795373893,0.0
1,2.0,229.0,0.9710990366345544,0.0
2,3.0,159.0,0.9732824427480916,0.0
3,1.0,102.0,0.616652954888249,1.0
4,2.0,90.0,0.5986790986790986,1.0
5,3.0,60.0,0.5681235431235432,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,259.0,0.9828410716735589,0.0
1,1.0,259.0,0.984771573604061,0.0
2,3.0,169.0,0.981812993722404,0.0
3,1.0,102.0,0.615967365967366,1.0
4,2.0,90.0,0.5881895881895882,1.0
5,3.0,60.0,0.565967365967366,1.0


==> figures/yaning/Ottawa_embeddingsPlusRf/results/Ottawa_rf_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,1.0,263.0,0.9381818181818182,0.0
1,2.0,241.0,0.9390962671905697,0.0
2,3.0,183.0,0.9211195928753181,0.0
3,1.0,102.0,0.6263345195729537,1.0
4,2.0,90.0,0.5691699604743083,1.0
5,3.0,60.0,0.45918367346938777,1.0
,Class,Size,f1,IsTesting
0,1.0,295.0,0.9881956155143339,0.0
1,2.0,247.0,0.9879518072289156,0.0
2,3.0,145.0,0.9830508474576272,0.0
3,1.0,102.0,0.6222222222222222,1.0
4,2.0,90.0,0.5619834710743802,1.0
5,3.0,60.0,0.4842105263157895,1.0
,Class,Size,f1,IsTesting
0,1.0,275.0,0.9273356401384083,0.0
1,2.0,253.0,0.9313543599257885,0.0
2,3.0,159.0,0.8945868945868946,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.563265306122449,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,283.0,0.9672977624784854,0.0
1,2.0,235.0,0.9543568464730291,0.0
2,3.0,169.0,0.9431818181818182,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,276.0,0.9426086956521739,0.0
1,2.0,252.0,0.941398865784499,0.0
2,3.0,159.0,0.9127906976744186,0.0
3,1.0,102.0,0.6086956521739131,1.0
4,2.0,90.0,0.5714285714285714,1.0
5,3.0,60.0,0.46153846153846156,1.0
,Class,Size,f1,IsTesting
0,1.0,282.0,0.9620689655172414,0.0
1,2.0,236.0,0.9484536082474226,0.0
2,3.0,169.0,0.9408450704225352,0.0
3,1.0,102.0,0.6119402985074627,1.0
4,2.0,90.0,0.5737704918032787,1.0
5,3.0,60.0,0.45989304812834225,1.0
,Class,Size,f1,IsTesting
0,1.0,273.0,0.9384885764499121,0.0
1,2.0,251.0,0.9333333333333333,0.0
2,3.0,163.0,0.9121813031161473,0.0
3,1.0,102.0,0.6064981949458483,1.0
4,2.0,90.0,0.5634920634920635,1.0
5,3.0,60.0,0.47474747474747475,1.0
,Class,Size,f1,IsTesting
0,1.0,285.0,0.962457337883959,0.0
1,2.0,237.0,0.9614604462474645,0.0
2,3.0,165.0,0.9455587392550143,0.0
3,1.0,102.0,0.6148148148148148,1.0
4,2.0,90.0,0.582995951417004,1.0
5,3.0,60.0,0.47368421052631576,1.0
,Class,Size,f1,IsTesting
0,1.0,299.0,0.959349593495935,0.0
1,2.0,229.0,0.9539748953974896,0.0
2,3.0,159.0,0.9380530973451328,0.0
3,1.0,102.0,0.6194029850746269,1.0
4,2.0,90.0,0.5761316872427984,1.0
5,3.0,60.0,0.46236559139784944,1.0
,Class,Size,f1,IsTesting
0,2.0,259.0,0.9754253308128544,0.0
1,1.0,259.0,0.9773584905660377,0.0
2,3.0,169.0,0.9627507163323782,0.0
3,1.0,102.0,0.6227106227106227,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,263.0,0.9381818181818182,0.0
1,2.0,241.0,0.9390962671905697,0.0
2,3.0,183.0,0.9211195928753181,0.0
3,1.0,102.0,0.6263345195729537,1.0
4,2.0,90.0,0.5691699604743083,1.0
5,3.0,60.0,0.45918367346938777,1.0
,Class,Size,f1,IsTesting
0,1.0,295.0,0.9881956155143339,0.0
1,2.0,247.0,0.9879518072289156,0.0
2,3.0,145.0,0.9830508474576272,0.0
3,1.0,102.0,0.6222222222222222,1.0
4,2.0,90.0,0.5619834710743802,1.0
5,3.0,60.0,0.4842105263157895,1.0
,Class,Size,f1,IsTesting
0,1.0,275.0,0.9273356401384083,0.0
1,2.0,253.0,0.9313543599257885,0.0
2,3.0,159.0,0.8945868945868946,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.563265306122449,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,283.0,0.9672977624784854,0.0
1,2.0,235.0,0.9543568464730291,0.0
2,3.0,169.0,0.9431818181818182,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,276.0,0.9426086956521739,0.0
1,2.0,252.0,0.941398865784499,0.0
2,3.0,159.0,0.9127906976744186,0.0
3,1.0,102.0,0.6086956521739131,1.0
4,2.0,90.0,0.5714285714285714,1.0
5,3.0,60.0,0.46153846153846156,1.0
,Class,Size,f1,IsTesting
0,1.0,282.0,0.9620689655172414,0.0
1,2.0,236.0,0.9484536082474226,0.0
2,3.0,169.0,0.9408450704225352,0.0
3,1.0,102.0,0.6119402985074627,1.0
4,2.0,90.0,0.5737704918032787,1.0
5,3.0,60.0,0.45989304812834225,1.0
,Class,Size,f1,IsTesting
0,1.0,273.0,0.9384885764499121,0.0
1,2.0,251.0,0.9333333333333333,0.0
2,3.0,163.0,0.9121813031161473,0.0
3,1.0,102.0,0.6064981949458483,1.0
4,2.0,90.0,0.5634920634920635,1.0
5,3.0,60.0,0.47474747474747475,1.0
,Class,Size,f1,IsTesting
0,1.0,285.0,0.962457337883959,0.0
1,2.0,237.0,0.9614604462474645,0.0
2,3.0,165.0,0.9455587392550143,0.0
3,1.0,102.0,0.6148148148148148,1.0
4,2.0,90.0,0.582995951417004,1.0
5,3.0,60.0,0.47368421052631576,1.0
,Class,Size,f1,IsTesting
0,1.0,299.0,0.959349593495935,0.0
1,2.0,229.0,0.9539748953974896,0.0
2,3.0,159.0,0.9380530973451328,0.0
3,1.0,102.0,0.6194029850746269,1.0
4,2.0,90.0,0.5761316872427984,1.0
5,3.0,60.0,0.46236559139784944,1.0
,Class,Size,f1,IsTesting
0,2.0,259.0,0.9754253308128544,0.0
1,1.0,259.0,0.9773584905660377,0.0
2,3.0,169.0,0.9627507163323782,0.0
3,1.0,102.0,0.6227106227106227,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,263.0,0.9381818181818182,0.0
1,2.0,241.0,0.9390962671905697,0.0
2,3.0,183.0,0.9211195928753181,0.0
3,1.0,102.0,0.6263345195729537,1.0
4,2.0,90.0,0.5691699604743083,1.0
5,3.0,60.0,0.45918367346938777,1.0
,Class,Size,f1,IsTesting
0,1.0,295.0,0.9881956155143339,0.0
1,2.0,247.0,0.9879518072289156,0.0
2,3.0,145.0,0.9830508474576272,0.0
3,1.0,102.0,0.6222222222222222,1.0
4,2.0,90.0,0.5619834710743802,1.0
5,3.0,60.0,0.4842105263157895,1.0
,Class,Size,f1,IsTesting
0,1.0,275.0,0.9273356401384083,0.0
1,2.0,253.0,0.9313543599257885,0.0
2,3.0,159.0,0.8945868945868946,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.563265306122449,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,283.0,0.9672977624784854,0.0
1,2.0,235.0,0.9543568464730291,0.0
2,3.0,169.0,0.9431818181818182,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,276.0,0.9426086956521739,0.0
1,2.0,252.0,0.941398865784499,0.0
2,3.0,159.0,0.9127906976744186,0.0
3,1.0,102.0,0.6086956521739131,1.0
4,2.0,90.0,0.5714285714285714,1.0
5,3.0,60.0,0.46153846153846156,1.0
,Class,Size,f1,IsTesting
0,1.0,282.0,0.9620689655172414,0.0
1,2.0,236.0,0.9484536082474226,0.0
2,3.0,169.0,0.9408450704225352,0.0
3,1.0,102.0,0.6119402985074627,1.0
4,2.0,90.0,0.5737704918032787,1.0
5,3.0,60.0,0.45989304812834225,1.0
,Class,Size,f1,IsTesting
0,1.0,273.0,0.9384885764499121,0.0
1,2.0,251.0,0.9333333333333333,0.0
2,3.0,163.0,0.9121813031161473,0.0
3,1.0,102.0,0.6064981949458483,1.0
4,2.0,90.0,0.5634920634920635,1.0
5,3.0,60.0,0.47474747474747475,1.0
,Class,Size,f1,IsTesting
0,1.0,285.0,0.962457337883959,0.0
1,2.0,237.0,0.9614604462474645,0.0
2,3.0,165.0,0.9455587392550143,0.0
3,1.0,102.0,0.6148148148148148,1.0
4,2.0,90.0,0.582995951417004,1.0
5,3.0,60.0,0.47368421052631576,1.0
,Class,Size,f1,IsTesting
0,1.0,299.0,0.959349593495935,0.0
1,2.0,229.0,0.9539748953974896,0.0
2,3.0,159.0,0.9380530973451328,0.0
3,1.0,102.0,0.6194029850746269,1.0
4,2.0,90.0,0.5761316872427984,1.0
5,3.0,60.0,0.46236559139784944,1.0
,Class,Size,f1,IsTesting
0,2.0,259.0,0.9754253308128544,0.0
1,1.0,259.0,0.9773584905660377,0.0
2,3.0,169.0,0.9627507163323782,0.0
3,1.0,102.0,0.6227106227106227,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,263.0,0.9381818181818182,0.0
1,2.0,241.0,0.9390962671905697,0.0
2,3.0,183.0,0.9211195928753181,0.0
3,1.0,102.0,0.6263345195729537,1.0
4,2.0,90.0,0.5691699604743083,1.0
5,3.0,60.0,0.45918367346938777,1.0
,Class,Size,f1,IsTesting
0,1.0,295.0,0.9881956155143339,0.0
1,2.0,247.0,0.9879518072289156,0.0
2,3.0,145.0,0.9830508474576272,0.0
3,1.0,102.0,0.6222222222222222,1.0
4,2.0,90.0,0.5619834710743802,1.0
5,3.0,60.0,0.4842105263157895,1.0
,Class,Size,f1,IsTesting
0,1.0,275.0,0.9273356401384083,0.0
1,2.0,253.0,0.9313543599257885,0.0
2,3.0,159.0,0.8945868945868946,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.563265306122449,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,283.0,0.9672977624784854,0.0
1,2.0,235.0,0.9543568464730291,0.0
2,3.0,169.0,0.9431818181818182,0.0
3,1.0,102.0,0.6176470588235294,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0
,Class,Size,f1,IsTesting
0,1.0,276.0,0.9426086956521739,0.0
1,2.0,252.0,0.941398865784499,0.0
2,3.0,159.0,0.9127906976744186,0.0
3,1.0,102.0,0.6086956521739131,1.0
4,2.0,90.0,0.5714285714285714,1.0
5,3.0,60.0,0.46153846153846156,1.0
,Class,Size,f1,IsTesting
0,1.0,282.0,0.9620689655172414,0.0
1,2.0,236.0,0.9484536082474226,0.0
2,3.0,169.0,0.9408450704225352,0.0
3,1.0,102.0,0.6119402985074627,1.0
4,2.0,90.0,0.5737704918032787,1.0
5,3.0,60.0,0.45989304812834225,1.0
,Class,Size,f1,IsTesting
0,1.0,273.0,0.9384885764499121,0.0
1,2.0,251.0,0.9333333333333333,0.0
2,3.0,163.0,0.9121813031161473,0.0
3,1.0,102.0,0.6064981949458483,1.0
4,2.0,90.0,0.5634920634920635,1.0
5,3.0,60.0,0.47474747474747475,1.0
,Class,Size,f1,IsTesting
0,1.0,285.0,0.962457337883959,0.0
1,2.0,237.0,0.9614604462474645,0.0
2,3.0,165.0,0.9455587392550143,0.0
3,1.0,102.0,0.6148148148148148,1.0
4,2.0,90.0,0.582995951417004,1.0
5,3.0,60.0,0.47368421052631576,1.0
,Class,Size,f1,IsTesting
0,1.0,299.0,0.959349593495935,0.0
1,2.0,229.0,0.9539748953974896,0.0
2,3.0,159.0,0.9380530973451328,0.0
3,1.0,102.0,0.6194029850746269,1.0
4,2.0,90.0,0.5761316872427984,1.0
5,3.0,60.0,0.46236559139784944,1.0
,Class,Size,f1,IsTesting
0,2.0,259.0,0.9754253308128544,0.0
1,1.0,259.0,0.9773584905660377,0.0
2,3.0,169.0,0.9627507163323782,0.0
3,1.0,102.0,0.6227106227106227,1.0
4,2.0,90.0,0.5691056910569106,1.0
5,3.0,60.0,0.4631578947368421,1.0


==> figures/yaning/Ottawa_embeddingsPlusRf/results/Ottawa_rf_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,1.0,263.0,0.9535986222776923,0.0
1,2.0,241.0,0.9589549481063846,0.0
2,3.0,183.0,0.9576398448254286,0.0
3,1.0,102.0,0.6131907308377897,1.0
4,2.0,90.0,0.5818181818181818,1.0
5,3.0,60.0,0.5568181818181819,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,275.0,0.9427434651862134,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373855,0.0
3,1.0,102.0,0.6110654051830523,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,283.0,0.9868118957507489,0.0
1,2.0,235.0,0.9843233610541096,0.0
2,3.0,169.0,0.9856201003213889,0.0
3,1.0,102.0,0.6180584121760593,1.0
4,2.0,90.0,0.5896270396270396,1.0
5,3.0,60.0,0.5812937062937062,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,282.0,0.9705691759369263,0.0
1,2.0,236.0,0.9631764604663169,0.0
2,3.0,169.0,0.9699711651097829,0.0
3,1.0,102.0,0.6082544906074319,1.0
4,2.0,90.0,0.5951825951825952,1.0
5,3.0,60.0,0.5646270396270396,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,273.0,0.9521153147107346,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745922,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,285.0,0.9706251669783595,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,299.0,0.987749665977346,0.0
1,2.0,229.0,0.9910941475826972,0.0
2,3.0,159.0,0.9910941475826972,0.0
3,1.0,102.0,0.6250514191690663,1.0
4,2.0,90.0,0.5799533799533799,1.0
5,3.0,60.0,0.5882867132867133,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,259.0,0.9554220645591205,0.0
1,1.0,259.0,0.9612135703506263,0.0
2,3.0,169.0,0.9581293364971617,0.0
3,1.0,102.0,0.5984848484848485,1.0
4,2.0,90.0,0.5929292929292929,1.0
5,3.0,60.0,0.5651515151515152,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,263.0,0.9535986222776923,0.0
1,2.0,241.0,0.9589549481063846,0.0
2,3.0,183.0,0.9576398448254286,0.0
3,1.0,102.0,0.6131907308377897,1.0
4,2.0,90.0,0.5818181818181818,1.0
5,3.0,60.0,0.5568181818181819,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,275.0,0.9427434651862134,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373855,0.0
3,1.0,102.0,0.6110654051830523,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,283.0,0.9868118957507489,0.0
1,2.0,235.0,0.9843233610541096,0.0
2,3.0,169.0,0.9856201003213889,0.0
3,1.0,102.0,0.6180584121760593,1.0
4,2.0,90.0,0.5896270396270396,1.0
5,3.0,60.0,0.5812937062937062,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,282.0,0.9705691759369263,0.0
1,2.0,236.0,0.9631764604663169,0.0
2,3.0,169.0,0.9699711651097829,0.0
3,1.0,102.0,0.6082544906074319,1.0
4,2.0,90.0,0.5951825951825952,1.0
5,3.0,60.0,0.5646270396270396,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,273.0,0.9521153147107346,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745922,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,285.0,0.9706251669783595,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,299.0,0.987749665977346,0.0
1,2.0,229.0,0.9910941475826972,0.0
2,3.0,159.0,0.9910941475826972,0.0
3,1.0,102.0,0.6250514191690663,1.0
4,2.0,90.0,0.5799533799533799,1.0
5,3.0,60.0,0.5882867132867133,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,259.0,0.9554220645591205,0.0
1,1.0,259.0,0.9612135703506263,0.0
2,3.0,169.0,0.9581293364971617,0.0
3,1.0,102.0,0.5984848484848485,1.0
4,2.0,90.0,0.5929292929292929,1.0
5,3.0,60.0,0.5651515151515152,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,263.0,0.9535986222776923,0.0
1,2.0,241.0,0.9589549481063846,0.0
2,3.0,183.0,0.9576398448254286,0.0
3,1.0,102.0,0.6131907308377897,1.0
4,2.0,90.0,0.5818181818181818,1.0
5,3.0,60.0,0.5568181818181819,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,275.0,0.9427434651862134,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373855,0.0
3,1.0,102.0,0.6110654051830523,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,283.0,0.9868118957507489,0.0
1,2.0,235.0,0.9843233610541096,0.0
2,3.0,169.0,0.9856201003213889,0.0
3,1.0,102.0,0.6180584121760593,1.0
4,2.0,90.0,0.5896270396270396,1.0
5,3.0,60.0,0.5812937062937062,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,282.0,0.9705691759369263,0.0
1,2.0,236.0,0.9631764604663169,0.0
2,3.0,169.0,0.9699711651097829,0.0
3,1.0,102.0,0.6082544906074319,1.0
4,2.0,90.0,0.5951825951825952,1.0
5,3.0,60.0,0.5646270396270396,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,273.0,0.9521153147107346,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745922,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,285.0,0.9706251669783595,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,299.0,0.987749665977346,0.0
1,2.0,229.0,0.9910941475826972,0.0
2,3.0,159.0,0.9910941475826972,0.0
3,1.0,102.0,0.6250514191690663,1.0
4,2.0,90.0,0.5799533799533799,1.0
5,3.0,60.0,0.5882867132867133,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,259.0,0.9554220645591205,0.0
1,1.0,259.0,0.9612135703506263,0.0
2,3.0,169.0,0.9581293364971617,0.0
3,1.0,102.0,0.5984848484848485,1.0
4,2.0,90.0,0.5929292929292929,1.0
5,3.0,60.0,0.5651515151515152,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,263.0,0.9535986222776923,0.0
1,2.0,241.0,0.9589549481063846,0.0
2,3.0,183.0,0.9576398448254286,0.0
3,1.0,102.0,0.6131907308377897,1.0
4,2.0,90.0,0.5818181818181818,1.0
5,3.0,60.0,0.5568181818181819,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,295.0,0.9699604232986321,0.0
1,2.0,247.0,0.9672773793131795,0.0
2,3.0,145.0,0.9699019779450376,0.0
3,1.0,102.0,0.6145619086795557,1.0
4,2.0,90.0,0.5861305361305361,1.0
5,3.0,60.0,0.5861305361305361,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,275.0,0.9427434651862134,0.0
1,2.0,253.0,0.9515181687435256,0.0
2,3.0,159.0,0.9491814297373855,0.0
3,1.0,102.0,0.6110654051830523,1.0
4,2.0,90.0,0.5826340326340327,1.0
5,3.0,60.0,0.565967365967366,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,283.0,0.9868118957507489,0.0
1,2.0,235.0,0.9843233610541096,0.0
2,3.0,169.0,0.9856201003213889,0.0
3,1.0,102.0,0.6180584121760593,1.0
4,2.0,90.0,0.5896270396270396,1.0
5,3.0,60.0,0.5812937062937062,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,276.0,0.9553186193162961,0.0
1,2.0,252.0,0.9584242093784079,0.0
2,3.0,159.0,0.9580872821546882,0.0
3,1.0,102.0,0.5970793911970382,1.0
4,2.0,90.0,0.5853146853146853,1.0
5,3.0,60.0,0.5603146853146853,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,282.0,0.9705691759369263,0.0
1,2.0,236.0,0.9631764604663169,0.0
2,3.0,169.0,0.9699711651097829,0.0
3,1.0,102.0,0.6082544906074319,1.0
4,2.0,90.0,0.5951825951825952,1.0
5,3.0,60.0,0.5646270396270396,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,273.0,0.9521153147107346,0.0
1,2.0,251.0,0.9511521344646858,0.0
2,3.0,163.0,0.9569693563745922,0.0
3,1.0,102.0,0.5935828877005347,1.0
4,2.0,90.0,0.5762626262626263,1.0
5,3.0,60.0,0.5734848484848485,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,285.0,0.9706251669783595,0.0
1,2.0,237.0,0.9758883248730965,0.0
2,3.0,165.0,0.9758883248730965,0.0
3,1.0,102.0,0.609659947895242,1.0
4,2.0,90.0,0.6027972027972028,1.0
5,3.0,60.0,0.5777972027972028,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,299.0,0.987749665977346,0.0
1,2.0,229.0,0.9910941475826972,0.0
2,3.0,159.0,0.9910941475826972,0.0
3,1.0,102.0,0.6250514191690663,1.0
4,2.0,90.0,0.5799533799533799,1.0
5,3.0,60.0,0.5882867132867133,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,259.0,0.9554220645591205,0.0
1,1.0,259.0,0.9612135703506263,0.0
2,3.0,169.0,0.9581293364971617,0.0
3,1.0,102.0,0.5984848484848485,1.0
4,2.0,90.0,0.5929292929292929,1.0
5,3.0,60.0,0.5651515151515152,1.0


==> figures/yaning/Ottawa_embeddingsPlusRf/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
rf,none,Ottawa,roc_auc,0.9965720327545415,0.0019694606676563106,0.6714368964368964,0.0062400955929213875
rf,none,Ottawa,roc_auc_par,0.9965332125957748,0.001996062103696499,0.6622116100581087,0.007151275420836369
rf,none,Ottawa,roc_auc_meanSub,0.9660140027915454,0.0139396249447757,0.5893836936483996,0.006702781235957276
rf,none,Ottawa,roc_auc_stdSub,0.0021970857544588267,0.0008936002117383263,0.01611936103110419,0.003941743319840957
rf,none,Ottawa,balanced_accuracy,0.9699033044474298,0.013999330372751468,0.5932914307914308,0.006494909819945712
rf,none,Ottawa,balanced_accuracy_par,0.970057096578036,0.013832742957096219,0.5901317964837773,0.006014211103573159
rf,none,Ottawa,balanced_accuracy_meanSub,0.9700570965798689,0.013832742962819193,0.5900872602343191,0.006092816602028455
rf,none,Ottawa,balanced_accuracy_stdSub,0.002257269717708443,0.0009232349132809785,0.016288018544122908,0.00420676232450075
rf,none,Ottawa,f1,0.9789859138348914,0.008840737638890577,0.7405345231420282,0.003960568748498183
rf,none,Ottawa,f1_par,0.9855256559555885,0.006307148782159214,0.7901985797419308,0.00542595159281335
rf,none,Ottawa,f1_meanSub,0.9481422344588986,0.020998472631971913,0.5511152994390782,0.0034248093174528873
rf,none,Ottawa,f1_stdSub,0.009416358228916887,0.0038839201585769514,0.06292265123941829,0.004508687890006251


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred/rf_none_balanced_accuracy.csv <==
,Ottawa
noWeight_full,0.5932914307914307
noWeight_sc_0,0.6090360619772384
noWeight_sc_1,0.5904739704739704
noWeight_sc_2,0.5707517482517483
par_full,0.5901317964837773
par_sc_0,0.6090360619772384
par_sc_1,0.5904739704739704
par_sc_2,0.5707517482517483
predPar_full,0.5790628833296678
predPar_sc_0,0.5894088079500467
predPar_sc_1,0.5747699330850969
predPar_sc_2,0.5695956190691109
acc_maj_sc_0,0.3965034965034965
acc_min_sc_0,0.8215686274509804
acc_min_sc_1,0.7844444444444445
acc_min_sc_2,0.745
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred/rf_none_f1.csv <==
,Ottawa
noWeight_full,0.7405345231420282
noWeight_sc_0,0.6167913427669524
noWeight_sc_1,0.5700448885168675
noWeight_sc_2,0.4665096670334147
par_full,0.7901985797419309
par_sc_0,0.679748435563155
par_sc_1,0.6576309400598798
par_sc_2,0.6340127627770752
predPar_full,0.762549849105416
predPar_sc_0,0.615322187641295
predPar_sc_1,0.5809749050265836
predPar_sc_2,0.5124118773485554
acc_maj_sc_0,0.3944055944055944
acc_min_sc_0,0.8245098039215686
acc_min_sc_1,0.7822222222222223
acc_min_sc_2,0.7433333333333334
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred/rf_none_roc_auc.csv <==
,Ottawa
noWeight_full,0.6714368964368964
noWeight_sc_0,0.7388317564788154
noWeight_sc_1,0.6324475524475524
noWeight_sc_2,0.6153496503496503
par_full,0.6622116100581087
par_sc_0,0.7388317564788154
par_sc_1,0.6324475524475524
par_sc_2,0.6153496503496503
predPar_full,0.6648509347165824
predPar_sc_0,0.7364192338947609
predPar_sc_1,0.6169841631113828
predPar_sc_2,0.6240677158347195
acc_maj_sc_0,0.39230769230769236
acc_min_sc_0,0.8254901960784313
acc_min_sc_1,0.7822222222222223
acc_min_sc_2,0.7516666666666667
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_Ottawa.csv <==
Balanced_Accuracy,AUC,F1_Score
0.46296505781799896,0.7287303610097726,0.4786249370053064
0.47571072718131546,0.7180898972788415,0.48178479429907795
0.48928881575940397,0.7246781359978189,0.4985863268841267
0.47441896338955164,0.7173312496287038,0.49263619762656385
0.46598850495909316,0.7268501469225574,0.4816400241735916
0.47749154440330915,0.7286380199212442,0.48995302965075666
0.45950111979523744,0.7227885625571122,0.4767908477626232
0.48592257415786827,0.7306593617471211,0.49849084943293237
0.4785530645824764,0.7242350889911282,0.4975219000568854
0.47157662598839073,0.7227002115464707,0.4817173402801266


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_balanced_accuracy.csv <==
,Ottawa
noWeight_full,"[0.5915889665889666, 0.5976384726384726, 0.5901737151737152, 0.5921578421578422, 0.5841242091242091, 0.6021756021756022, 0.5826118326118326, 0.5996225996225996, 0.5986790986790986, 0.5941419691419692]"
noWeight_sc_0,"[0.5956739339092281, 0.6145619086795557, 0.6110654051830522, 0.6110654051830522, 0.5970793911970382, 0.6250514191690661, 0.5935828877005347, 0.609659947895242, 0.616652954888249, 0.615967365967366]"
noWeight_sc_1,"[0.5999222999223, 0.5861305361305361, 0.5826340326340327, 0.5881895881895882, 0.5853146853146853, 0.5966200466200466, 0.5762626262626263, 0.6027972027972028, 0.5986790986790986, 0.5881895881895882]"
noWeight_sc_2,"[0.5721445221445222, 0.5861305361305361, 0.565967365967366, 0.565967365967366, 0.5603146853146853, 0.5716200466200466, 0.5734848484848485, 0.5777972027972028, 0.5681235431235432, 0.565967365967366]"
par_full,"[0.5900474729786378, 0.5948770983868289, 0.5864892417838308, 0.588513183094729, 0.5807079557097076, 0.5979022285057147, 0.5812147845382911, 0.5967725937967011, 0.5938218730386393, 0.590971533004693]"
par_sc_0,"[0.5956739339092281, 0.6145619086795557, 0.6110654051830522, 0.6110654051830522, 0.5970793911970382, 0.6250514191690661, 0.5935828877005347, 0.609659947895242, 0.616652954888249, 0.615967365967366]"
par_sc_1,"[0.5999222999223, 0.5861305361305361, 0.5826340326340327, 0.5881895881895882, 0.5853146853146853, 0.5966200466200466, 0.5762626262626263, 0.6027972027972028, 0.5986790986790986, 0.5881895881895882]"
par_sc_2,"[0.5721445221445222, 0.5861305361305361, 0.565967365967366, 0.565967365967366, 0.5603146853146853, 0.5716200466200466, 0.5734848484848485, 0.5777972027972028, 0.5681235431235432, 0.565967365967366]"
predPar_full,"[0.5792446485649995, 0.5848735756427663, 0.5761675371707194, 0.5757095043414729, 0.5710211858561584, 0.587504078827063, 0.5709330591846313, 0.5810494456456605, 0.5827093155825569, 0.5814164824806498]"
predPar_sc_0,"[0.5808272702007069, 0.5934960301338926, 0.5907232039917178, 0.5892876294970424, 0.5793740380416443, 0.6037575928669786, 0.5787856985503558, 0.5845114709246239, 0.5943257108934752, 0.5989994344000287]"
predPar_sc_1,"[0.5840258900956767, 0.5728629574626569, 0.5671350004223684, 0.5732912378883098, 0.5696358672668362, 0.5799113625031891, 0.5638919057682021, 0.583014443765692, 0.5814926147050146, 0.572438050973024]"
predPar_sc_2,"[0.570028813629585, 0.5885139141131417, 0.5670199014358495, 0.5589658870307986, 0.5606211649983838, 0.5740300082293215, 0.5687056057285531, 0.5734850723882969, 0.5679859390977424, 0.5665998840394368]"
acc_maj_sc_0,"[0.3776223776223776, 0.40559440559440557, 0.3986013986013986, 0.3986013986013986, 0.3706293706293706, 0.42657342657342656, 0.36363636363636365, 0.40559440559440557, 0.4195804195804196, 0.3986013986013986]"
acc_min_sc_0,"[0.8137254901960784, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8137254901960784, 0.8137254901960784, 0.8333333333333334]"
acc_min_sc_1,"[0.8222222222222222, 0.7666666666666667, 0.7666666666666667, 0.7777777777777778, 0.8, 0.7666666666666667, 0.7888888888888889, 0.8, 0.7777777777777778, 0.7777777777777778]"
acc_min_sc_2,"[0.7666666666666667, 0.7666666666666667, 0.7333333333333333, 0.7333333333333333, 0.75, 0.7166666666666667, 0.7833333333333333, 0.75, 0.7166666666666667, 0.7333333333333333]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_f1.csv <==
,Ottawa
noWeight_full,"[0.7481751824817519, 0.7415730337078652, 0.7364485981308411, 0.7388059701492538, 0.7403314917127072, 0.7344632768361582, 0.7412844036697248, 0.74487895716946, 0.7382297551789078, 0.7411545623836127]"
noWeight_sc_0,"[0.6263345195729537, 0.6222222222222222, 0.6176470588235294, 0.6176470588235294, 0.6086956521739131, 0.6119402985074627, 0.6064981949458483, 0.6148148148148148, 0.6194029850746269, 0.6227106227106227]"
noWeight_sc_1,"[0.5691699604743083, 0.5619834710743802, 0.563265306122449, 0.5691056910569106, 0.5714285714285714, 0.5737704918032787, 0.5634920634920635, 0.582995951417004, 0.5761316872427984, 0.5691056910569106]"
noWeight_sc_2,"[0.45918367346938777, 0.4842105263157895, 0.4631578947368421, 0.4631578947368421, 0.46153846153846156, 0.45989304812834225, 0.47474747474747475, 0.47368421052631576, 0.46236559139784944, 0.4631578947368421]"
par_full,"[0.7993413243717922, 0.7923446832753362, 0.7851364187534656, 0.7874255658580795, 0.791495527430088, 0.7819634839821111, 0.795119893743576, 0.7943665357809108, 0.7845099209409944, 0.7902824432829536]"
par_sc_0,"[0.7014796679051437, 0.6749877635063392, 0.6824327057657015, 0.6780438776690868, 0.6741407779653389, 0.6717957286651195, 0.674120130437747, 0.6734696031347577, 0.6689567444514022, 0.6980573561309127]"
par_sc_1,"[0.6611446623799749, 0.6455903562700135, 0.6437652026161247, 0.662582577131861, 0.6554096322726507, 0.665669048464247, 0.6480479317637792, 0.6756457390570861, 0.6719015221679492, 0.6465527284751118]"
par_sc_2,"[0.6106909820115314, 0.671956097483597, 0.6340336553242495, 0.6246081863265606, 0.6364372424897704, 0.6185695061732108, 0.6494269027444712, 0.6401299828868857, 0.6296668860039153, 0.6246081863265606]"
predPar_full,"[0.7688761774638198, 0.7656692937503955, 0.7600670344477007, 0.7592699465437375, 0.7619245064923804, 0.7579886730919161, 0.7633624077178215, 0.7644336894185383, 0.7577944265047504, 0.7661123356230997]"
predPar_sc_0,"[0.6331718542883822, 0.6120526607324415, 0.6169909212047288, 0.613047009376812, 0.6088333402851882, 0.6102914661686236, 0.6119952842416445, 0.6067852161212505, 0.6077431469496949, 0.6323109770441825]"
predPar_sc_1,"[0.5804547144025406, 0.5772916990318476, 0.5733151284972846, 0.5812439337006583, 0.5807486204416492, 0.5851087539676342, 0.576417536137663, 0.5900445265537072, 0.5861109459539255, 0.5790131915789251]"
predPar_sc_2,"[0.49517572431361556, 0.5437679934463314, 0.5164324660183433, 0.5000915203026419, 0.507714780762601, 0.5083764437874853, 0.5134545954616179, 0.5192710710072159, 0.5091847300889843, 0.5106494482967172]"
acc_maj_sc_0,"[0.36363636363636365, 0.4125874125874126, 0.3986013986013986, 0.3986013986013986, 0.3706293706293706, 0.4125874125874126, 0.36363636363636365, 0.40559440559440557, 0.4195804195804196, 0.3986013986013986]"
acc_min_sc_0,"[0.8627450980392157, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.803921568627451, 0.8235294117647058, 0.8137254901960784, 0.8137254901960784, 0.8333333333333334]"
acc_min_sc_1,"[0.8, 0.7555555555555555, 0.7666666666666667, 0.7777777777777778, 0.8, 0.7777777777777778, 0.7888888888888889, 0.8, 0.7777777777777778, 0.7777777777777778]"
acc_min_sc_2,"[0.75, 0.7666666666666667, 0.7333333333333333, 0.7333333333333333, 0.75, 0.7166666666666667, 0.7833333333333333, 0.75, 0.7166666666666667, 0.7333333333333333]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/Ottawa_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_roc_auc.csv <==
,Ottawa
noWeight_full,"[0.6706904206904207, 0.6736319236319236, 0.671994671994672, 0.6711621711621711, 0.6816516816516816, 0.6641414141414141, 0.6641414141414141, 0.6667499167499167, 0.6685814185814186, 0.6816239316239316]"
noWeight_sc_0,"[0.7438639791580968, 0.7342657342657343, 0.7432469491293021, 0.7359111476758535, 0.7477032771150419, 0.7311120252296722, 0.7331002331002331, 0.7315233785822021, 0.7402303578774168, 0.7473604826546002]"
noWeight_sc_1,"[0.6313131313131315, 0.6344211344211343, 0.628982128982129, 0.6398601398601398, 0.6435897435897436, 0.6253302253302253, 0.6228438228438229, 0.6284382284382284, 0.6271950271950272, 0.6425019425019426]"
noWeight_sc_2,"[0.6053613053613053, 0.6293706293706294, 0.6153846153846155, 0.6080419580419579, 0.6264568764568764, 0.6085081585081584, 0.6088578088578088, 0.6141025641025641, 0.6088578088578089, 0.6285547785547786]"
par_full,"[0.6635788862380603, 0.6632776698023269, 0.6627237625522422, 0.6610928484289559, 0.6725839259820159, 0.6547351372661083, 0.6556047020511409, 0.6572054117365627, 0.6556615988275736, 0.6756521576961004]"
par_sc_0,"[0.7438639791580968, 0.7342657342657343, 0.7432469491293021, 0.7359111476758535, 0.7477032771150419, 0.7311120252296722, 0.7331002331002331, 0.7315233785822021, 0.7402303578774168, 0.7473604826546002]"
par_sc_1,"[0.6313131313131315, 0.6344211344211343, 0.628982128982129, 0.6398601398601398, 0.6435897435897436, 0.6253302253302253, 0.6228438228438229, 0.6284382284382284, 0.6271950271950272, 0.6425019425019426]"
par_sc_2,"[0.6053613053613053, 0.6293706293706294, 0.6153846153846155, 0.6080419580419579, 0.6264568764568764, 0.6085081585081584, 0.6088578088578088, 0.6141025641025641, 0.6088578088578089, 0.6285547785547786]"
predPar_full,"[0.6683670160602706, 0.6638847695846524, 0.6674220160953914, 0.661075845686202, 0.6786432237144798, 0.6569253544413017, 0.6557420860380789, 0.6592784393242881, 0.6576129601140428, 0.6795576361071155]"
predPar_sc_0,"[0.7460974252007568, 0.7247886170642087, 0.7413877409096965, 0.7307516634078538, 0.7503742577650911, 0.7281343514468384, 0.730072991841788, 0.7269746729289366, 0.7341756626838302, 0.7514349556986099]"
predPar_sc_1,"[0.6192374374623435, 0.6178795386716287, 0.6140604387770748, 0.6221473784694347, 0.6296661599051314, 0.6103164224355551, 0.6067853168663694, 0.6119656742867325, 0.61168683199103, 0.6260964322485298]"
predPar_sc_2,"[0.6145640298208911, 0.6399095115500866, 0.6306701626280516, 0.6114250695650725, 0.6391737651768594, 0.6158347219541966, 0.6105681533325565, 0.6253359809346171, 0.6117458364185545, 0.6414499269663089]"
acc_maj_sc_0,"[0.36363636363636365, 0.40559440559440557, 0.3986013986013986, 0.4125874125874126, 0.3706293706293706, 0.4125874125874126, 0.36363636363636365, 0.40559440559440557, 0.42657342657342656, 0.36363636363636365]"
acc_min_sc_0,"[0.8627450980392157, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.8235294117647058, 0.803921568627451, 0.8235294117647058, 0.8137254901960784, 0.8235294117647058, 0.8333333333333334]"
acc_min_sc_1,"[0.8, 0.7666666666666667, 0.7666666666666667, 0.7666666666666667, 0.8, 0.7777777777777778, 0.7888888888888889, 0.8, 0.7333333333333333, 0.8222222222222222]"
acc_min_sc_2,"[0.75, 0.7666666666666667, 0.7333333333333333, 0.75, 0.75, 0.7166666666666667, 0.7833333333333333, 0.75, 0.75, 0.7666666666666667]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/Ottawa_embeddingsPlusRf/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,Ottawa,roc_auc,0.6706904206904207,0.6736319236319236,0.671994671994672,0.6711621711621711,0.6816516816516816,0.6641414141414141,0.6641414141414141,0.6667499167499167,0.6685814185814186,0.6816239316239316
rf,none,Ottawa,roc_auc_par,0.6635788862380603,0.6632776698023269,0.6627237625522422,0.6610928484289559,0.6725839259820159,0.6547351372661083,0.6556047020511409,0.6572054117365627,0.6556615988275736,0.6756521576961004
rf,none,Ottawa,roc_auc_meanSub,0.5839423648247178,0.5956076603135427,0.5865556012614835,0.5963263860322684,0.580902920608803,0.5893547084723556,0.5811101208160031,0.5967514511632159,0.5977638374697198,0.5855218855218854
rf,none,Ottawa,roc_auc_stdSub,0.023062959998317145,0.013402677551901885,0.018618849063064224,0.015738950226469366,0.015329897814815573,0.01828135329403839,0.00889218562044147,0.013692381480481457,0.019592859198527584,0.014581496062984816
rf,none,Ottawa,balanced_accuracy,0.5915889665889666,0.5976384726384726,0.5901737151737152,0.5921578421578422,0.5841242091242091,0.6021756021756022,0.5826118326118326,0.5996225996225996,0.5986790986790986,0.5941419691419692
rf,none,Ottawa,balanced_accuracy_par,0.5900474729786378,0.5948770983868289,0.5864892417838308,0.588513183094729,0.5807079557097076,0.5979022285057147,0.5812147845382911,0.5967725937967011,0.5938218730386393,0.590971533004693
rf,none,Ottawa,balanced_accuracy_meanSub,0.5892469186586834,0.5956076603135427,0.5865556012614835,0.5884074531133354,0.580902920608803,0.5977638374697198,0.5811101208160031,0.5967514511632159,0.5944851988969636,0.59004144004144
rf,none,Ottawa,balanced_accuracy_stdSub,0.012216958932591799,0.013402677551901885,0.01861884906306418,0.018411841916162592,0.015329897814815573,0.021828255179146078,0.00889218562044147,0.013692381480481457,0.02003276562857354,0.020454372254050498
rf,none,Ottawa,f1,0.7481751824817519,0.7415730337078652,0.7364485981308411,0.7388059701492538,0.7403314917127072,0.7344632768361582,0.7412844036697248,0.74487895716946,0.7382297551789078,0.7411545623836127
rf,none,Ottawa,f1_par,0.7993413243717922,0.7923446832753362,0.7851364187534656,0.7874255658580795,0.791495527430088,0.7819634839821111,0.795119893743576,0.7943665357809108,0.7845099209409944,0.7902824432829536
rf,none,Ottawa,f1_meanSub,0.5515627178388832,0.5561387398707972,0.5480234198942736,0.5499702148724274,0.547220895046982,0.5485346128130278,0.5482459110617955,0.5571649922527115,0.5526334212384248,0.5516580695014585
rf,none,Ottawa,f1_stdSub,0.06936551776976581,0.056494411014860677,0.06398417396458458,0.0645050400700392,0.062467689705833655,0.06458704089970717,0.05485676464601703,0.06044220768756293,0.06622845376476798,0.06629521287104378


==> figures/yaning/Ottawa_embeddingsPlusRf/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,Ottawa,roc_auc,0.9946850080187859,0.9974951787733025,0.9951220596242097,0.9997118347261322,0.9964628450577981,0.9957477149971552,0.9939738732031809,0.9971035695549694,0.9997370282713127,0.9956812153185703
rf,none,Ottawa,roc_auc_par,0.994642134217203,0.9975173066309276,0.9952419476660785,0.999703654805418,0.9963485959240588,0.9957196687724221,0.9938302203006231,0.9969776596856387,0.9997713639122776,0.9955795740431008
rf,none,Ottawa,roc_auc_meanSub,0.9567311384031685,0.9690465935189497,0.9478143545557082,0.9855851190420825,0.957276703616464,0.9679056005043419,0.9534122685166709,0.9741339389081842,0.9899793203809134,0.9582549904689696
rf,none,Ottawa,roc_auc_stdSub,0.0022791617051263367,0.0012512508792574056,0.0037103931996438646,0.0010162411136211411,0.0013913903318728792,0.0033529070333850465,0.0025457918962244644,0.002481076425216016,0.0015766037484649877,0.002366041211776125
rf,none,Ottawa,balanced_accuracy,0.9870940142449193,0.9689834415800324,0.9474649154971833,0.9711483755606293,0.9570985699523318,0.9876643096225035,0.9529150971699056,0.9737049187595593,0.9696434325588631,0.9833159695283695
rf,none,Ottawa,balanced_accuracy_par,0.9869473085589392,0.9690465935289387,0.9478143545597166,0.9707438604318526,0.9572767036308788,0.9877290717139702,0.9534122685371935,0.9741339388827053,0.9703249863062126,0.9831418796299523
rf,none,Ottawa,balanced_accuracy_meanSub,0.9869473085759978,0.9690465935189497,0.9478143545557081,0.9707438604651181,0.957276703616464,0.987729071668244,0.9534122685166708,0.9741339389081842,0.9703249863066784,0.9831418796666748
rf,none,Ottawa,balanced_accuracy_stdSub,0.00116437134060545,0.0012512508792574056,0.003710393199643952,0.003020716865420943,0.0013913903318728792,0.002996215174519209,0.002545791896224432,0.0024810764252159636,0.0027850700339603703,0.0012264210303638287
rf,none,Ottawa,f1,0.9727403156384505,0.9941860465116279,0.9670958512160229,0.9804489500362057,0.9727011494252874,0.9782923299565847,0.9690424766018718,0.9841726618705036,0.981294964028777,0.9898843930635838
rf,none,Ottawa,f1_par,0.9814382398769506,0.9960814495083821,0.9776610720657246,0.9851189515196125,0.9811158073682165,0.983980923878673,0.9780665540755356,0.9902695241136453,0.9882068413607012,0.9933171957884427
rf,none,Ottawa,f1_meanSub,0.9327992260825687,0.9863994234002922,0.9177589648836971,0.9549454757111109,0.9322660863703639,0.9504558813957331,0.9280010709664642,0.956492174462146,0.9504591954128525,0.9718448459037567
rf,none,Ottawa,f1_stdSub,0.008267181226163071,0.0023698918755723913,0.016467061234726337,0.009854087328445062,0.013780033761951721,0.008779531273293489,0.011382528249505893,0.007741810826291972,0.009042687537886307,0.006478768975332632


==> figures/yaning/PnCovidTb_VGG16/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
VGG16,none,PnCovidTb,roc_auc,0.9850699844479003,0.9953271028037383,0.9977272727272727,0.9464435146443515,,,,,,
VGG16,none,PnCovidTb,balanced_accuracy,0.9850699844479003,0.9953271028037383,0.9977272727272727,0.9464435146443515,,,,,,
VGG16,none,PnCovidTb,f1,0.9850699844479003,0.9953271028037383,0.9977272727272727,0.9464435146443515,,,,,,
VGG16,none,PnCovidTb,roc_auc_par_classifier,,,,,0.9973167438981608,3.0,1.0,0.994839100487555,0.998558803558326,0.9986391556457509
VGG16,none,PnCovidTb,roc_auc_noWeights,,,,,0.9944845268171878,3.0,1.0,0.9938549685379074,0.9965334532514761,0.9965932864206923
VGG16,none,PnCovidTb,roc_auc_par,,,,,0.9956700086287116,3.0,1.0,0.9938549685379074,0.9965334532514761,0.9965932864206923
VGG16,none,PnCovidTb,balanced_accuracy_par_classifier,,,,,0.9798461210946527,3.0,1.0,0.970875559482114,0.9840162169551778,0.9849784248589037
VGG16,none,PnCovidTb,balanced_accuracy_noWeights,,,,,0.9670761725966388,3.0,1.0,0.965756749546126,0.9708853087240451,0.9720853936858121
VGG16,none,PnCovidTb,balanced_accuracy_par,,,,,0.9695965797786945,3.0,1.0,0.965756749546126,0.9708853087240451,0.9720853936858121
VGG16,none,PnCovidTb,f1_par_classifier,,,,,0.9893863442197223,3.0,1.0,0.9717937002327872,0.9848212039222108,0.9855521583713982
VGG16,none,PnCovidTb,f1_noWeights,,,,,0.9862372862829186,3.0,1.0,0.9826251047348092,0.9412808997680564,0.9311536630888785
VGG16,none,PnCovidTb,f1_par,,,,,0.9875715804550345,3.0,1.0,0.9663182870737946,0.9718245775798235,0.9731436610771695


==> figures/yaning/PnCovidTb_VGG16/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
VGG16,none,PnCovidTb,roc_auc,"[0.9828926905132193, 0.9828926905132193, 0.9844479004665629, 0.9844479004665629, 0.9860031104199067, 0.9860031104199067, 0.9875583203732504, 0.9891135303265941, 0.9797822706065319, 0.9875583203732504]","[1.0, 1.0, 0.9906542056074766, 0.9906542056074766, 1.0, 1.0, 1.0, 1.0, 0.9813084112149533, 0.9906542056074766]","[1.0, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0]","[0.9497907949790795, 0.9623430962343096, 0.9372384937238494, 0.9497907949790795, 0.9456066945606695, 0.9330543933054394, 0.9497907949790795, 0.9414225941422594, 0.9497907949790795, 0.9456066945606695]",,,,,,
VGG16,none,PnCovidTb,balanced_accuracy,"[0.9828926905132193, 0.9828926905132193, 0.9844479004665629, 0.9844479004665629, 0.9860031104199067, 0.9860031104199067, 0.9875583203732504, 0.9891135303265941, 0.9797822706065319, 0.9875583203732504]","[1.0, 1.0, 0.9906542056074766, 0.9906542056074766, 1.0, 1.0, 1.0, 1.0, 0.9813084112149533, 0.9906542056074766]","[1.0, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0]","[0.9497907949790795, 0.9623430962343096, 0.9372384937238494, 0.9497907949790795, 0.9456066945606695, 0.9330543933054394, 0.9497907949790795, 0.9414225941422594, 0.9497907949790795, 0.9456066945606695]",,,,,,
VGG16,none,PnCovidTb,f1,"[0.9828926905132193, 0.9828926905132193, 0.9844479004665629, 0.9844479004665629, 0.9860031104199067, 0.9860031104199067, 0.9875583203732504, 0.9891135303265941, 0.9797822706065319, 0.9875583203732504]","[1.0, 1.0, 0.9906542056074766, 0.9906542056074766, 1.0, 1.0, 1.0, 1.0, 0.9813084112149533, 0.9906542056074766]","[1.0, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0]","[0.9497907949790795, 0.9623430962343096, 0.9372384937238494, 0.9497907949790795, 0.9456066945606695, 0.9330543933054394, 0.9497907949790795, 0.9414225941422594, 0.9497907949790795, 0.9456066945606695]",,,,,,
VGG16,none,PnCovidTb,roc_auc_par_classifier,,,,,"[0.9969707673188595, 0.9975384706912354, 0.995898728273924, 0.9977101036213082, 0.9981135751666019, 0.997710684184657, 0.9973042035002729, 0.9985374631069444, 0.9970360399924634, 0.9963474031253408]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.994871913609503, 0.9946172269808984, 0.9921381491986994, 0.9954597061104093, 0.9960917038165855, 0.995128980197115, 0.9962310648717827, 0.9957780968844152, 0.9944701698030716, 0.9936039934030694]","[0.9980196846162891, 0.9990729823110432, 0.9975390799575128, 0.9986642444554032, 0.9991907781188712, 0.9991763800569219, 0.9983705330491836, 1.0, 0.9980329870331388, 0.9975213659848979]","[0.9980696903584816, 0.9990409812749532, 0.9981394568628538, 0.9990424884937119, 0.9991519822797749, 0.998908338520202, 0.9973411701964563, 0.9998880151725165, 0.9988062724297186, 0.9980031608688408]"
VGG16,none,PnCovidTb,roc_auc_noWeights,,,,,"[0.9927976553060185, 0.995795927741884, 0.9916018414036208, 0.9965074245314107, 0.9956386495041991, 0.9949021879150397, 0.993436754176611, 0.9971315445222236, 0.9946675187984941, 0.992365764272376]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9921491179551917, 0.9952497771299544, 0.9907533332899523, 0.9961314965804902, 0.9949699694814449, 0.994127292958608, 0.9929950480553369, 0.9963006826005193, 0.9941500679997658, 0.9917228993278109]","[0.9948774097681148, 0.9975560161107417, 0.9938998162124115, 0.9972822899151449, 0.997888397919681, 0.9978688460485668, 0.9957376920971337, 1.0, 0.9960505220349587, 0.9941735424080084]","[0.9950076074553063, 0.9976464435146444, 0.9950076074553063, 0.9983120958539369, 0.9977890833016356, 0.99695701787752, 0.9938664891593763, 0.9997147204260175, 0.996766831494865, 0.9948649676683149]"
VGG16,none,PnCovidTb,roc_auc_par,,,,,"[0.9940211646871515, 0.9968256360322627, 0.9932339108174156, 0.9972485035416282, 0.9968923608738242, 0.9963284388068127, 0.9942046215057455, 0.9986839263745927, 0.9956641737624257, 0.9935973498852555]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9921491179551917, 0.9952497771299544, 0.9907533332899523, 0.9961314965804902, 0.9949699694814449, 0.994127292958608, 0.9929950480553369, 0.9963006826005193, 0.9941500679997658, 0.9917228993278109]","[0.9948774097681148, 0.9975560161107417, 0.9938998162124115, 0.9972822899151449, 0.997888397919681, 0.9978688460485668, 0.9957376920971337, 1.0, 0.9960505220349587, 0.9941735424080084]","[0.9950076074553063, 0.9976464435146444, 0.9950076074553063, 0.9983120958539369, 0.9977890833016356, 0.99695701787752, 0.9938664891593763, 0.9997147204260175, 0.996766831494865, 0.9948649676683149]"
VGG16,none,PnCovidTb,balanced_accuracy_par_classifier,,,,,"[0.9833819687540639, 0.9841154699902495, 0.9734824852314816, 0.9782586636169235, 0.9802955773166684, 0.9777406177103398, 0.9797324998486234, 0.9805041541898016, 0.9777657004399496, 0.983184073848425]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.971942022304719, 0.9733862205532333, 0.9649127427978781, 0.9710082790315979, 0.9701230562806114, 0.9682851042443077, 0.973582862613322, 0.9726887638676336, 0.9674995826874363, 0.9753269604403998]","[0.9892343851253773, 0.9896926696879378, 0.97619044177066, 0.9824310876115934, 0.985617909686505, 0.9826226025890932, 0.9854784033681008, 0.9844896648329591, 0.9787083975555677, 0.9856966073239845]","[0.9892343851253773, 0.9896926696879378, 0.9796464412228221, 0.981437136303435, 0.985617909686505, 0.9826226025890932, 0.9803264868837733, 0.9844896648329591, 0.9879366346901759, 0.9887803175669595]"
VGG16,none,PnCovidTb,balanced_accuracy_noWeights,,,,,"[0.9683321516661507, 0.9746083022937657, 0.9620560010385357, 0.9677354929549336, 0.9674334188793801, 0.9611572682517651, 0.9695254690885851, 0.9665346860926094, 0.965945516821282, 0.9674334188793801]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9663417427461494, 0.9726178933737644, 0.9608431970952062, 0.9671193477228213, 0.9658049024902882, 0.9595287518626731, 0.968674557676165, 0.9652680622344267, 0.9647865327928057, 0.96658250746696]","[0.9748953974895398, 0.9811715481171548, 0.9639463496656631, 0.9702225002932781, 0.9728033472803348, 0.9665271966527197, 0.9748953974895398, 0.9707112970711297, 0.9655496030970163, 0.9681304500840731]","[0.9748953974895398, 0.9811715481171548, 0.9686192468619247, 0.9692135793077216, 0.9728033472803348, 0.9665271966527197, 0.9692135793077216, 0.9707112970711297, 0.9748953974895398, 0.9728033472803348]"
VGG16,none,PnCovidTb,balanced_accuracy_par,,,,,"[0.9720738497908353, 0.9783500004184504, 0.9644919372071182, 0.9688600739879982, 0.970494808254122, 0.964218657626507, 0.9709353489528378, 0.9689157667174086, 0.9684363085336478, 0.9691890462980199]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9663417427461494, 0.9726178933737644, 0.9608431970952062, 0.9671193477228213, 0.9658049024902882, 0.9595287518626731, 0.968674557676165, 0.9652680622344267, 0.9647865327928057, 0.96658250746696]","[0.9748953974895398, 0.9811715481171548, 0.9639463496656631, 0.9702225002932781, 0.9728033472803348, 0.9665271966527197, 0.9748953974895398, 0.9707112970711297, 0.9655496030970163, 0.9681304500840731]","[0.9748953974895398, 0.9811715481171548, 0.9686192468619247, 0.9692135793077216, 0.9728033472803348, 0.9665271966527197, 0.9692135793077216, 0.9707112970711297, 0.9748953974895398, 0.9728033472803348]"
VGG16,none,PnCovidTb,f1_par_classifier,,,,,"[0.9907242381546387, 0.9911257332809478, 0.9873241403753454, 0.9874360328312599, 0.9901608453655858, 0.989653496777346, 0.9895777193835137, 0.9910735306033306, 0.985932135715934, 0.9908555697093187]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9724602318235257, 0.9739380763408569, 0.9662457427661375, 0.9716384646112557, 0.9713107225773435, 0.9696487906094773, 0.9745995389478542, 0.9736189874791862, 0.9683789869336025, 0.9760974602386314]","[0.9899017636533687, 0.9901313208443474, 0.9774191135176449, 0.983187140234992, 0.9864860181800088, 0.983833159051387, 0.9862844598078736, 0.9854299873769911, 0.9791885244648683, 0.9863505520906264]","[0.9897451630153808, 0.990145522596719, 0.9803841115849865, 0.9820020203695802, 0.9864145717900576, 0.9835248466681494, 0.9804610813991343, 0.9851123361458808, 0.988343518807002, 0.9893884113370913]"
VGG16,none,PnCovidTb,f1_noWeights,,,,,"[0.9862850327966607, 0.98805256869773, 0.9845238095238096, 0.9856801909307876, 0.986904761904762, 0.9851455733808675, 0.9874925550923168, 0.9875222816399287, 0.9838613269575612, 0.986904761904762]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9821289821289821, 0.9844236760124611, 0.9806351665375678, 0.9829192546583851, 0.9829457364341085, 0.9806651198762568, 0.9844961240310077, 0.9837587006960556, 0.980544747081712, 0.983733539891557]","[0.9469026548672567, 0.9596412556053812, 0.9298245614035088, 0.9422222222222222, 0.9427312775330396, 0.9304347826086956, 0.9469026548672567, 0.9385964912280702, 0.9375, 0.9380530973451328]","[0.9361702127659575, 0.9513513513513514, 0.9214659685863874, 0.93048128342246, 0.9312169312169312, 0.9166666666666666, 0.93048128342246, 0.9263157894736842, 0.9361702127659575, 0.9312169312169312]"
VGG16,none,PnCovidTb,f1_par,,,,,"[0.9889257822897414, 0.9909741459535018, 0.9855712189817197, 0.9856838022010622, 0.9887604607810495, 0.986723326605739, 0.9877796630076188, 0.9885955348351696, 0.9852547656420457, 0.9874471042526964]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9667964208938548, 0.9728255076239164, 0.9616309305216367, 0.967586083930988, 0.9663812073923389, 0.9604501425820859, 0.9691617943615728, 0.96596895843469, 0.9652134653272237, 0.9671683596696382]","[0.9757368493074393, 0.981691582004387, 0.9651640160335023, 0.9710453118988039, 0.9737679594125382, 0.9679086779376268, 0.9757368493074393, 0.9718069993625031, 0.9663105984680631, 0.9690769320659333]","[0.9758415839849958, 0.9817710926066701, 0.9699832691490715, 0.9701314215709584, 0.9738809655254743, 0.9680460972056639, 0.9701314215709584, 0.9719282096474323, 0.9758415839849958, 0.9738809655254743]"


==> figures/yaning/PnCovidTb_VGG16/results/PnCovidTb_VGG16_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9591776121605667,0.0
1,2.0,596.0,0.9706101190476191,0.0
2,3.0,488.0,0.9695855288836847,0.0
3,1.0,643.0,0.9650272975136163,1.0
4,2.0,107.0,0.9728033472803348,1.0
5,3.0,88.0,0.9728033472803348,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9521349862258953,0.0
1,2.0,596.0,0.9583333333333333,0.0
2,3.0,488.0,0.9583333333333333,0.0
3,1.0,643.0,0.9295177547713711,1.0
4,2.0,107.0,0.9435146443514644,1.0
5,3.0,88.0,0.9435146443514644,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.995412116292798,0.0
1,2.0,596.0,0.9966517857142857,0.0
2,3.0,488.0,0.9966517857142857,0.0
3,1.0,643.0,0.9600655921185344,1.0
4,2.0,107.0,0.9686192468619247,1.0
5,3.0,88.0,0.9686192468619247,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9933730568673751,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.994139100312256,0.0
3,1.0,643.0,0.9616208020718781,1.0
4,2.0,107.0,0.9686192468619247,1.0
5,3.0,88.0,0.9686192468619247,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.993648538961039,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.994139100312256,0.0
3,1.0,643.0,0.969507473467077,1.0
4,2.0,107.0,0.976498650920893,1.0
5,3.0,88.0,0.9811715481171548,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9934142561983471,0.0
1,2.0,596.0,0.9947916666666667,0.0
2,3.0,488.0,0.9947916666666667,0.0
3,1.0,643.0,0.9814676236522055,1.0
4,2.0,107.0,0.9806827513393032,1.0
5,3.0,88.0,0.9796738303537467,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.993331857536403,0.0
1,2.0,596.0,0.9946967881112176,0.0
2,3.0,488.0,0.9945111241217799,0.0
3,1.0,643.0,0.9705258431645594,1.0
4,2.0,107.0,0.9790794979079498,1.0
5,3.0,88.0,0.9790794979079498,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9942548455332546,0.0
1,2.0,596.0,0.9959077380952381,0.0
2,3.0,488.0,0.9948831479313036,0.0
3,1.0,643.0,0.9705258431645594,1.0
4,2.0,107.0,0.9790794979079498,1.0
5,3.0,88.0,0.9790794979079498,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9937038813459268,0.0
1,2.0,596.0,0.9959077380952381,0.0
2,3.0,488.0,0.9959077380952381,0.0
3,1.0,643.0,0.9733954983504363,1.0
4,2.0,107.0,0.9811715481171548,1.0
5,3.0,88.0,0.9754897299353367,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9949435507674144,0.0
1,2.0,596.0,0.9959077380952381,0.0
2,3.0,488.0,0.9938585577673693,0.0
3,1.0,643.0,0.9710626834204208,1.0
4,2.0,107.0,0.9811715481171548,1.0
5,3.0,88.0,0.9811715481171548,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9928632920110193,0.0
1,2.0,596.0,0.9947916666666667,0.0
2,3.0,488.0,0.9937670765027322,0.0
3,1.0,643.0,0.9676008771644422,1.0
4,2.0,107.0,0.9613655026786063,1.0
5,3.0,88.0,0.9650294788893115,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9944337859110586,0.0
1,2.0,596.0,0.9955357142857143,0.0
2,3.0,488.0,0.9955357142857143,0.0
3,1.0,643.0,0.9720810531179032,1.0
4,2.0,107.0,0.974406600711688,1.0
5,3.0,88.0,0.9790794979079498,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9626906237701692,0.0
1,2.0,596.0,0.9707923857462448,0.0
2,3.0,488.0,0.9704210577673693,0.0
3,1.0,643.0,0.9384227958640525,1.0
4,2.0,107.0,0.9539748953974896,1.0
5,3.0,88.0,0.9539748953974896,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9666734307359307,0.0
1,2.0,596.0,0.9779557166826462,0.0
2,3.0,488.0,0.976745462529274,0.0
3,1.0,643.0,0.9536039875843489,1.0
4,2.0,107.0,0.9707112970711297,1.0
5,3.0,88.0,0.9707112970711297,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9941995031483668,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.994139100312256,0.0
3,1.0,643.0,0.9663417427461494,1.0
4,2.0,107.0,0.9748953974895398,1.0
5,3.0,88.0,0.9748953974895398,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9948611521054702,0.0
1,2.0,596.0,0.9966517857142857,0.0
2,3.0,488.0,0.9956271955503513,0.0
3,1.0,643.0,0.9726178933737644,1.0
4,2.0,107.0,0.9811715481171548,1.0
5,3.0,88.0,0.9811715481171548,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9939793634395907,0.0
1,2.0,596.0,0.9959077380952381,0.0
2,3.0,488.0,0.9959077380952381,0.0
3,1.0,643.0,0.9608431970952062,1.0
4,2.0,107.0,0.9639463496656631,1.0
5,3.0,88.0,0.9686192468619247,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9937450806768988,0.0
1,2.0,596.0,0.9955357142857143,0.0
2,3.0,488.0,0.9955357142857143,0.0
3,1.0,643.0,0.9671193477228213,1.0
4,2.0,107.0,0.9702225002932781,1.0
5,3.0,88.0,0.9692135793077216,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9944749852420307,0.0
1,2.0,596.0,0.9943247643016938,0.0
2,3.0,488.0,0.9951636904761905,0.0
3,1.0,643.0,0.9658049024902882,1.0
4,2.0,107.0,0.9728033472803348,1.0
5,3.0,88.0,0.9728033472803348,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9964869883903975,0.0
1,2.0,596.0,0.9981398809523809,0.0
2,3.0,488.0,0.9981398809523809,0.0
3,1.0,643.0,0.9595287518626731,1.0
4,2.0,107.0,0.9665271966527197,1.0
5,3.0,88.0,0.9665271966527197,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9933730568673751,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.9951636904761905,0.0
3,1.0,643.0,0.968674557676165,1.0
4,2.0,107.0,0.9748953974895398,1.0
5,3.0,88.0,0.9692135793077216,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9964316460055096,0.0
1,2.0,596.0,0.9973958333333333,0.0
2,3.0,488.0,0.996371243169399,0.0
3,1.0,643.0,0.9652680622344267,1.0
4,2.0,107.0,0.9707112970711297,1.0
5,3.0,88.0,0.9707112970711297,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9942960448642266,0.0
1,2.0,596.0,0.9955357142857143,0.0
2,3.0,488.0,0.9955357142857143,0.0
3,1.0,643.0,0.9647865327928057,1.0
4,2.0,107.0,0.9655496030970163,1.0
5,3.0,88.0,0.9748953974895398,1.0
,Class,Size,balanced_accuracy,IsTesting
0,1.0,3630.0,0.9926843516332153,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.9951636904761905,0.0
3,1.0,643.0,0.96658250746696,1.0
4,2.0,107.0,0.9681304500840731,1.0
5,3.0,88.0,0.9728033472803348,1.0


==> figures/yaning/PnCovidTb_VGG16/results/PnCovidTb_VGG16_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9776736493936052,0.0
1,2.0,596.0,0.937844217151849,0.0
2,3.0,488.0,0.9240986717267552,0.0
3,1.0,643.0,0.9821567106283942,1.0
4,2.0,107.0,0.9427312775330396,1.0
5,3.0,88.0,0.9312169312169312,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9785724034393339,0.0
1,2.0,596.0,0.9141104294478528,0.0
2,3.0,488.0,0.8970588235294118,0.0
3,1.0,643.0,0.9652509652509652,1.0
4,2.0,107.0,0.8879668049792531,1.0
5,3.0,88.0,0.8669950738916257,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9975206611570248,0.0
1,2.0,596.0,0.9925062447960034,0.0
2,3.0,488.0,0.9908629441624366,0.0
3,1.0,643.0,0.9798449612403101,1.0
4,2.0,107.0,0.9344978165938864,1.0
5,3.0,88.0,0.9214659685863874,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9964187327823691,0.0
1,2.0,596.0,0.9892116182572614,0.0
2,3.0,488.0,0.9858299595141701,0.0
3,1.0,643.0,0.9814241486068112,1.0
4,2.0,107.0,0.9344978165938864,1.0
5,3.0,88.0,0.9214659685863874,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.996695125309832,0.0
1,2.0,596.0,0.9892116182572614,0.0
2,3.0,488.0,0.9858299595141701,0.0
3,1.0,643.0,0.98125,1.0
4,2.0,107.0,0.954954954954955,1.0
5,3.0,88.0,0.9513513513513514,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9966960352422908,0.0
1,2.0,596.0,0.988391376451078,0.0
2,3.0,488.0,0.9858585858585859,0.0
3,1.0,643.0,0.9906832298136646,1.0
4,2.0,107.0,0.9636363636363636,1.0
5,3.0,88.0,0.9560439560439561,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.996141124586549,0.0
1,2.0,596.0,0.9891936824605154,0.0
2,3.0,488.0,0.9868287740628167,0.0
3,1.0,643.0,0.9836575875486381,1.0
4,2.0,107.0,0.9553571428571429,1.0
5,3.0,88.0,0.946236559139785,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9968315194930432,0.0
1,2.0,596.0,0.9908561928512053,0.0
2,3.0,488.0,0.9878296146044625,0.0
3,1.0,643.0,0.9836575875486381,1.0
4,2.0,107.0,0.9553571428571429,1.0
5,3.0,88.0,0.946236559139785,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9962784286698828,0.0
1,2.0,596.0,0.9908561928512053,0.0
2,3.0,488.0,0.9888551165146909,0.0
3,1.0,643.0,0.9852140077821012,1.0
4,2.0,107.0,0.9596412556053812,1.0
5,3.0,88.0,0.9456521739130435,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9975220264317181,0.0
1,2.0,596.0,0.9908561928512053,0.0
2,3.0,488.0,0.9868020304568528,0.0
3,1.0,643.0,0.982839313572543,1.0
4,2.0,107.0,0.9596412556053812,1.0
5,3.0,88.0,0.9513513513513514,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9961432506887052,0.0
1,2.0,596.0,0.988391376451078,0.0
2,3.0,488.0,0.9848331648129424,0.0
3,1.0,643.0,0.9861111111111112,1.0
4,2.0,107.0,0.9292035398230089,1.0
5,3.0,88.0,0.9206349206349206,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9972466960352423,0.0
1,2.0,596.0,0.9900332225913622,0.0
2,3.0,488.0,0.9878542510121457,0.0
3,1.0,643.0,0.9852369852369852,1.0
4,2.0,107.0,0.9506726457399103,1.0
5,3.0,88.0,0.946236559139785,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9800357978796641,0.0
1,2.0,596.0,0.939873417721519,0.0
2,3.0,488.0,0.9274809160305344,0.0
3,1.0,643.0,0.967391304347826,1.0
4,2.0,107.0,0.9067796610169492,1.0
5,3.0,88.0,0.8888888888888888,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9799419006778254,0.0
1,2.0,596.0,0.9535256410256411,0.0
2,3.0,488.0,0.9427740058195926,0.0
3,1.0,643.0,0.971830985915493,1.0
4,2.0,107.0,0.9385964912280702,1.0
5,3.0,88.0,0.9263157894736842,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9972474538948527,0.0
1,2.0,596.0,0.9892116182572614,0.0
2,3.0,488.0,0.9858299595141701,0.0
3,1.0,643.0,0.9821289821289821,1.0
4,2.0,107.0,0.9469026548672567,1.0
5,3.0,88.0,0.9361702127659575,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.99696802646086,0.0
1,2.0,596.0,0.9925062447960034,0.0
2,3.0,488.0,0.9898373983739838,0.0
3,1.0,643.0,0.9844236760124611,1.0
4,2.0,107.0,0.9596412556053812,1.0
5,3.0,88.0,0.9513513513513514,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9965550502962657,0.0
1,2.0,596.0,0.9908561928512053,0.0
2,3.0,488.0,0.9888551165146909,0.0
3,1.0,643.0,0.9806351665375678,1.0
4,2.0,107.0,0.9298245614035088,1.0
5,3.0,88.0,0.9214659685863874,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9965559994489599,0.0
1,2.0,596.0,0.9900332225913622,0.0
2,3.0,488.0,0.9878542510121457,0.0
3,1.0,643.0,0.9829192546583851,1.0
4,2.0,107.0,0.9422222222222222,1.0
5,3.0,88.0,0.93048128342246,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9975233902036323,0.0
1,2.0,596.0,0.9883720930232558,0.0
2,3.0,488.0,0.9868554095045501,0.0
3,1.0,643.0,0.9829457364341085,1.0
4,2.0,107.0,0.9427312775330396,1.0
5,3.0,88.0,0.9312169312169312,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9976561422859507,0.0
1,2.0,596.0,0.9958228905597326,0.0
2,3.0,488.0,0.9949031600407747,0.0
3,1.0,643.0,0.9806651198762568,1.0
4,2.0,107.0,0.9304347826086956,1.0
5,3.0,88.0,0.9166666666666666,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9964187327823691,0.0
1,2.0,596.0,0.9892116182572614,0.0
2,3.0,488.0,0.9868554095045501,0.0
3,1.0,643.0,0.9844961240310077,1.0
4,2.0,107.0,0.9469026548672567,1.0
5,3.0,88.0,0.93048128342246,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9980716253443526,0.0
1,2.0,596.0,0.994161801501251,0.0
2,3.0,488.0,0.9918533604887984,0.0
3,1.0,643.0,0.9837587006960556,1.0
4,2.0,107.0,0.9385964912280702,1.0
5,3.0,88.0,0.9263157894736842,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9971086327963652,0.0
1,2.0,596.0,0.9900332225913622,0.0
2,3.0,488.0,0.9878542510121457,0.0
3,1.0,643.0,0.980544747081712,1.0
4,2.0,107.0,0.9375,1.0
5,3.0,88.0,0.9361702127659575,1.0
,Class,Size,f1,IsTesting
0,1.0,3630.0,0.9957270847691247,0.0
1,2.0,596.0,0.9892116182572614,0.0
2,3.0,488.0,0.9868554095045501,0.0
3,1.0,643.0,0.983733539891557,1.0
4,2.0,107.0,0.9380530973451328,1.0
5,3.0,88.0,0.9312169312169312,1.0


==> figures/yaning/PnCovidTb_VGG16/results/PnCovidTb_VGG16_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9591776121605667,0.0
1,2.0,596.0,0.9706101190476191,0.0
2,3.0,488.0,0.9695855288836847,0.0
3,1.0,643.0,0.9650272975136163,1.0
4,2.0,107.0,0.9728033472803348,1.0
5,3.0,88.0,0.9728033472803348,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9521349862258952,0.0
1,2.0,596.0,0.9583333333333333,0.0
2,3.0,488.0,0.9583333333333333,0.0
3,1.0,643.0,0.9295177547713711,1.0
4,2.0,107.0,0.9435146443514644,1.0
5,3.0,88.0,0.9435146443514644,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9954121162927981,0.0
1,2.0,596.0,0.9966517857142857,0.0
2,3.0,488.0,0.9966517857142857,0.0
3,1.0,643.0,0.9600655921185343,1.0
4,2.0,107.0,0.9686192468619247,1.0
5,3.0,88.0,0.9686192468619247,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9933730568673751,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.994139100312256,0.0
3,1.0,643.0,0.9616208020718781,1.0
4,2.0,107.0,0.9686192468619247,1.0
5,3.0,88.0,0.9686192468619247,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.993648538961039,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.994139100312256,0.0
3,1.0,643.0,0.969507473467077,1.0
4,2.0,107.0,0.976498650920893,1.0
5,3.0,88.0,0.9811715481171548,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9934142561983472,0.0
1,2.0,596.0,0.9947916666666667,0.0
2,3.0,488.0,0.9947916666666667,0.0
3,1.0,643.0,0.9814676236522055,1.0
4,2.0,107.0,0.9806827513393032,1.0
5,3.0,88.0,0.9796738303537467,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9933318575364031,0.0
1,2.0,596.0,0.9946967881112176,0.0
2,3.0,488.0,0.9945111241217799,0.0
3,1.0,643.0,0.9705258431645594,1.0
4,2.0,107.0,0.9790794979079498,1.0
5,3.0,88.0,0.9790794979079498,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9942548455332547,0.0
1,2.0,596.0,0.995907738095238,0.0
2,3.0,488.0,0.9948831479313037,0.0
3,1.0,643.0,0.9705258431645594,1.0
4,2.0,107.0,0.9790794979079498,1.0
5,3.0,88.0,0.9790794979079498,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9937038813459268,0.0
1,2.0,596.0,0.995907738095238,0.0
2,3.0,488.0,0.995907738095238,0.0
3,1.0,643.0,0.9733954983504362,1.0
4,2.0,107.0,0.9811715481171548,1.0
5,3.0,88.0,0.9754897299353367,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9949435507674144,0.0
1,2.0,596.0,0.995907738095238,0.0
2,3.0,488.0,0.9938585577673692,0.0
3,1.0,643.0,0.9710626834204207,1.0
4,2.0,107.0,0.9811715481171548,1.0
5,3.0,88.0,0.9811715481171548,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9928632920110194,0.0
1,2.0,596.0,0.9947916666666667,0.0
2,3.0,488.0,0.9937670765027323,0.0
3,1.0,643.0,0.9676008771644422,1.0
4,2.0,107.0,0.9613655026786063,1.0
5,3.0,88.0,0.9650294788893116,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9944337859110587,0.0
1,2.0,596.0,0.9955357142857143,0.0
2,3.0,488.0,0.9955357142857143,0.0
3,1.0,643.0,0.9720810531179032,1.0
4,2.0,107.0,0.974406600711688,1.0
5,3.0,88.0,0.9790794979079498,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9626906237701692,0.0
1,2.0,596.0,0.9707923857462448,0.0
2,3.0,488.0,0.9704210577673692,0.0
3,1.0,643.0,0.9384227958640525,1.0
4,2.0,107.0,0.9539748953974895,1.0
5,3.0,88.0,0.9539748953974895,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9666734307359306,0.0
1,2.0,596.0,0.9779557166826461,0.0
2,3.0,488.0,0.976745462529274,0.0
3,1.0,643.0,0.9536039875843489,1.0
4,2.0,107.0,0.9707112970711297,1.0
5,3.0,88.0,0.9707112970711297,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9941995031483668,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.994139100312256,0.0
3,1.0,643.0,0.9663417427461493,1.0
4,2.0,107.0,0.9748953974895397,1.0
5,3.0,88.0,0.9748953974895397,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9948611521054702,0.0
1,2.0,596.0,0.9966517857142857,0.0
2,3.0,488.0,0.9956271955503513,0.0
3,1.0,643.0,0.9726178933737643,1.0
4,2.0,107.0,0.9811715481171548,1.0
5,3.0,88.0,0.9811715481171548,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9939793634395908,0.0
1,2.0,596.0,0.995907738095238,0.0
2,3.0,488.0,0.995907738095238,0.0
3,1.0,643.0,0.9608431970952062,1.0
4,2.0,107.0,0.963946349665663,1.0
5,3.0,88.0,0.9686192468619247,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9937450806768989,0.0
1,2.0,596.0,0.9955357142857143,0.0
2,3.0,488.0,0.9955357142857143,0.0
3,1.0,643.0,0.9671193477228213,1.0
4,2.0,107.0,0.9702225002932781,1.0
5,3.0,88.0,0.9692135793077216,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9944749852420307,0.0
1,2.0,596.0,0.9943247643016938,0.0
2,3.0,488.0,0.9951636904761905,0.0
3,1.0,643.0,0.965804902490288,1.0
4,2.0,107.0,0.9728033472803348,1.0
5,3.0,88.0,0.9728033472803348,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9964869883903975,0.0
1,2.0,596.0,0.9981398809523809,0.0
2,3.0,488.0,0.9981398809523809,0.0
3,1.0,643.0,0.9595287518626732,1.0
4,2.0,107.0,0.9665271966527197,1.0
5,3.0,88.0,0.9665271966527197,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9933730568673751,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.9951636904761905,0.0
3,1.0,643.0,0.968674557676165,1.0
4,2.0,107.0,0.9748953974895397,1.0
5,3.0,88.0,0.9692135793077216,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9964316460055096,0.0
1,2.0,596.0,0.9973958333333333,0.0
2,3.0,488.0,0.996371243169399,0.0
3,1.0,643.0,0.9652680622344267,1.0
4,2.0,107.0,0.9707112970711297,1.0
5,3.0,88.0,0.9707112970711297,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9942960448642267,0.0
1,2.0,596.0,0.9955357142857143,0.0
2,3.0,488.0,0.9955357142857143,0.0
3,1.0,643.0,0.9647865327928057,1.0
4,2.0,107.0,0.9655496030970164,1.0
5,3.0,88.0,0.9748953974895397,1.0
,Class,Size,roc_auc,IsTesting
0,1.0,3630.0,0.9926843516332153,0.0
1,2.0,596.0,0.9951636904761905,0.0
2,3.0,488.0,0.9951636904761905,0.0
3,1.0,643.0,0.9665825074669601,1.0
4,2.0,107.0,0.968130450084073,1.0
5,3.0,88.0,0.9728033472803348,1.0


==> figures/yaning/PnCovidTb_VGG16/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
VGG16,none,PnCovidTb,roc_auc,0.999370416388872,0.00044465668679974124,0.9944845268171878,0.0018589396388878346
VGG16,none,PnCovidTb,roc_auc_par,0.9994829424782747,0.000435733064913707,0.9956700086287116,0.0018237648178640895
VGG16,none,PnCovidTb,roc_auc_meanSub,0.9953420777616546,0.001060851474868226,0.9695758173186609,0.0039822828606324
VGG16,none,PnCovidTb,roc_auc_stdSub,0.000716723378612218,0.00024525529224068624,0.003177157698297567,0.0009337645687943222
VGG16,none,PnCovidTb,balanced_accuracy,0.9947623719619371,0.0011440072837605958,0.9670761725966388,0.0037536146857799486
VGG16,none,PnCovidTb,balanced_accuracy_par,0.9953420777575961,0.00106085147366152,0.9695965797786945,0.003984079978390377
VGG16,none,PnCovidTb,balanced_accuracy_meanSub,0.9953420777616546,0.001060851474868226,0.9695758173186609,0.003982282860632421
VGG16,none,PnCovidTb,balanced_accuracy_stdSub,0.0007167233786122388,0.00024525529224069523,0.0031771576982975768,0.0009337645687943259
VGG16,none,PnCovidTb,f1,0.9976344762658103,0.0005005592263916585,0.9862372862829186,0.0013943882708765927
VGG16,none,PnCovidTb,f1_par,0.9980221244827515,0.0003718967288307895,0.9875715804550345,0.0018130497476451875
VGG16,none,PnCovidTb,f1_meanSub,0.9922268795479681,0.001868907961712444,0.9516865558639147,0.006193953564642749
VGG16,none,PnCovidTb,f1_stdSub,0.0034883192412040547,0.0010824740696615883,0.022320854071539692,0.0037539097525831414


==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred/VGG16_none_balanced_accuracy.csv <==
,PnCovidTb
noWeight_full,0.967076173
noWeight_sc_0,0.96575675
noWeight_sc_1,0.970885309
noWeight_sc_2,0.972085394
par_full,0.96959658
par_sc_0,0.96575675
par_sc_1,0.970885309
par_sc_2,0.972085394
predPar_full,0.979846121
predPar_sc_0,0.970875559
predPar_sc_1,0.984016217
predPar_sc_2,0.984978425
acc_maj_sc_0,0.946443515
acc_min_sc_0,0.985069984
acc_min_sc_1,0.995327103
acc_min_sc_2,0.997727273
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3

==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred/VGG16_none_f1.csv <==
,PnCovidTb
noWeight_full,0.9862372862829186
noWeight_sc_0,0.9826251047348092
noWeight_sc_1,0.9412808997680564
noWeight_sc_2,0.9311536630888785
par_full,0.9875715804550345
par_sc_0,0.9663182870737946
par_sc_1,0.9718245775798235
par_sc_2,0.9731436610771695
predPar_full,0.9893863442197223
predPar_sc_0,0.9717937002327872
predPar_sc_1,0.9848212039222108
predPar_sc_2,0.9855521583713982
acc_maj_sc_0,0.9464435146443515
acc_min_sc_0,0.9850699844479003
acc_min_sc_1,0.9953271028037383
acc_min_sc_2,0.9977272727272727
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred/VGG16_none_roc_auc.csv <==
,PnCovidTb
noWeight_full,0.9944845268171878
noWeight_sc_0,0.9938549685379074
noWeight_sc_1,0.9965334532514761
noWeight_sc_2,0.9965932864206923
par_full,0.9956700086287116
par_sc_0,0.9938549685379074
par_sc_1,0.9965334532514761
par_sc_2,0.9965932864206923
predPar_full,0.9973167438981608
predPar_sc_0,0.994839100487555
predPar_sc_1,0.998558803558326
predPar_sc_2,0.9986391556457509
acc_maj_sc_0,0.9464435146443515
acc_min_sc_0,0.9850699844479003
acc_min_sc_1,0.9953271028037383
acc_min_sc_2,0.9977272727272727
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_PnCovidTb.csv <==
Balanced_Accuracy,AUC,F1_Score
0.971870125179908,0.9978633430116934,0.9711412647829721
0.9831708713730747,0.9988134760210381,0.9786072945764072
0.9681323194397695,0.9974355279685487,0.973833451422902
0.9699668888800075,0.998037744311365,0.9758511404021969
0.9758967391188669,0.9985125658016257,0.9721608543314644
0.9664483691019423,0.994919296261223,0.9702424377356522
0.9464750935561042,0.9970178015862443,0.9672430106407501
0.9615488802527589,0.9985838947094623,0.9729011739946309
0.9615634532798378,0.9974520358903783,0.9676600108920791
0.9701825411739656,0.9966856630192533,0.972080971483545


==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred_allFolds/VGG16_none_balanced_accuracy.csv <==
,PnCovidTb
noWeight_full,"[0.9683321516661507, 0.9746083022937657, 0.9620560010385357, 0.9677354929549336, 0.9674334188793801, 0.9611572682517651, 0.9695254690885851, 0.9665346860926094, 0.965945516821282, 0.9674334188793801]"
noWeight_sc_0,"[0.9663417427461494, 0.9726178933737644, 0.9608431970952062, 0.9671193477228213, 0.9658049024902882, 0.9595287518626731, 0.968674557676165, 0.9652680622344267, 0.9647865327928057, 0.96658250746696]"
noWeight_sc_1,"[0.9748953974895398, 0.9811715481171548, 0.9639463496656631, 0.9702225002932781, 0.9728033472803348, 0.9665271966527197, 0.9748953974895398, 0.9707112970711297, 0.9655496030970163, 0.9681304500840731]"
noWeight_sc_2,"[0.9748953974895398, 0.9811715481171548, 0.9686192468619247, 0.9692135793077216, 0.9728033472803348, 0.9665271966527197, 0.9692135793077216, 0.9707112970711297, 0.9748953974895398, 0.9728033472803348]"
par_full,"[0.9720738497908353, 0.9783500004184504, 0.9644919372071182, 0.9688600739879982, 0.970494808254122, 0.964218657626507, 0.9709353489528378, 0.9689157667174086, 0.9684363085336478, 0.9691890462980199]"
par_sc_0,"[0.9663417427461494, 0.9726178933737644, 0.9608431970952062, 0.9671193477228213, 0.9658049024902882, 0.9595287518626731, 0.968674557676165, 0.9652680622344267, 0.9647865327928057, 0.96658250746696]"
par_sc_1,"[0.9748953974895398, 0.9811715481171548, 0.9639463496656631, 0.9702225002932781, 0.9728033472803348, 0.9665271966527197, 0.9748953974895398, 0.9707112970711297, 0.9655496030970163, 0.9681304500840731]"
par_sc_2,"[0.9748953974895398, 0.9811715481171548, 0.9686192468619247, 0.9692135793077216, 0.9728033472803348, 0.9665271966527197, 0.9692135793077216, 0.9707112970711297, 0.9748953974895398, 0.9728033472803348]"
predPar_full,"[0.9833819687540639, 0.9841154699902495, 0.9734824852314816, 0.9782586636169235, 0.9802955773166684, 0.9777406177103398, 0.9797324998486234, 0.9805041541898016, 0.9777657004399496, 0.983184073848425]"
predPar_sc_0,"[0.971942022304719, 0.9733862205532333, 0.9649127427978781, 0.9710082790315979, 0.9701230562806114, 0.9682851042443077, 0.973582862613322, 0.9726887638676336, 0.9674995826874363, 0.9753269604403998]"
predPar_sc_1,"[0.9892343851253773, 0.9896926696879378, 0.97619044177066, 0.9824310876115934, 0.985617909686505, 0.9826226025890932, 0.9854784033681008, 0.9844896648329591, 0.9787083975555677, 0.9856966073239845]"
predPar_sc_2,"[0.9892343851253773, 0.9896926696879378, 0.9796464412228221, 0.981437136303435, 0.985617909686505, 0.9826226025890932, 0.9803264868837733, 0.9844896648329591, 0.9879366346901759, 0.9887803175669595]"
acc_maj_sc_0,"[0.9497907949790795, 0.9623430962343096, 0.9372384937238494, 0.9497907949790795, 0.9456066945606695, 0.9330543933054394, 0.9497907949790795, 0.9414225941422594, 0.9497907949790795, 0.9456066945606695]"
acc_min_sc_0,"[0.9828926905132193, 0.9828926905132193, 0.9844479004665629, 0.9844479004665629, 0.9860031104199067, 0.9860031104199067, 0.9875583203732504, 0.9891135303265941, 0.9797822706065319, 0.9875583203732504]"
acc_min_sc_1,"[1.0, 1.0, 0.9906542056074766, 0.9906542056074766, 1.0, 1.0, 1.0, 1.0, 0.9813084112149533, 0.9906542056074766]"
acc_min_sc_2,"[1.0, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred_allFolds/VGG16_none_f1.csv <==
,PnCovidTb
noWeight_full,"[0.9862850327966607, 0.98805256869773, 0.9845238095238096, 0.9856801909307876, 0.986904761904762, 0.9851455733808675, 0.9874925550923168, 0.9875222816399287, 0.9838613269575612, 0.986904761904762]"
noWeight_sc_0,"[0.9821289821289821, 0.9844236760124611, 0.9806351665375678, 0.9829192546583851, 0.9829457364341085, 0.9806651198762568, 0.9844961240310077, 0.9837587006960556, 0.980544747081712, 0.983733539891557]"
noWeight_sc_1,"[0.9469026548672567, 0.9596412556053812, 0.9298245614035088, 0.9422222222222222, 0.9427312775330396, 0.9304347826086956, 0.9469026548672567, 0.9385964912280702, 0.9375, 0.9380530973451328]"
noWeight_sc_2,"[0.9361702127659575, 0.9513513513513514, 0.9214659685863874, 0.93048128342246, 0.9312169312169312, 0.9166666666666666, 0.93048128342246, 0.9263157894736842, 0.9361702127659575, 0.9312169312169312]"
par_full,"[0.9889257822897414, 0.9909741459535018, 0.9855712189817197, 0.9856838022010622, 0.9887604607810495, 0.986723326605739, 0.9877796630076188, 0.9885955348351696, 0.9852547656420457, 0.9874471042526964]"
par_sc_0,"[0.9667964208938548, 0.9728255076239164, 0.9616309305216367, 0.967586083930988, 0.9663812073923389, 0.9604501425820859, 0.9691617943615728, 0.96596895843469, 0.9652134653272237, 0.9671683596696382]"
par_sc_1,"[0.9757368493074393, 0.981691582004387, 0.9651640160335023, 0.9710453118988039, 0.9737679594125382, 0.9679086779376268, 0.9757368493074393, 0.9718069993625031, 0.9663105984680631, 0.9690769320659333]"
par_sc_2,"[0.9758415839849958, 0.9817710926066701, 0.9699832691490715, 0.9701314215709584, 0.9738809655254743, 0.9680460972056639, 0.9701314215709584, 0.9719282096474323, 0.9758415839849958, 0.9738809655254743]"
predPar_full,"[0.9907242381546387, 0.9911257332809478, 0.9873241403753454, 0.9874360328312599, 0.9901608453655858, 0.989653496777346, 0.9895777193835137, 0.9910735306033306, 0.985932135715934, 0.9908555697093187]"
predPar_sc_0,"[0.9724602318235257, 0.9739380763408569, 0.9662457427661375, 0.9716384646112557, 0.9713107225773435, 0.9696487906094773, 0.9745995389478542, 0.9736189874791862, 0.9683789869336025, 0.9760974602386314]"
predPar_sc_1,"[0.9899017636533687, 0.9901313208443474, 0.9774191135176449, 0.983187140234992, 0.9864860181800088, 0.983833159051387, 0.9862844598078736, 0.9854299873769911, 0.9791885244648683, 0.9863505520906264]"
predPar_sc_2,"[0.9897451630153808, 0.990145522596719, 0.9803841115849865, 0.9820020203695802, 0.9864145717900576, 0.9835248466681494, 0.9804610813991343, 0.9851123361458808, 0.988343518807002, 0.9893884113370913]"
acc_maj_sc_0,"[0.9497907949790795, 0.9623430962343096, 0.9372384937238494, 0.9497907949790795, 0.9456066945606695, 0.9330543933054394, 0.9497907949790795, 0.9414225941422594, 0.9497907949790795, 0.9456066945606695]"
acc_min_sc_0,"[0.9828926905132193, 0.9828926905132193, 0.9844479004665629, 0.9844479004665629, 0.9860031104199067, 0.9860031104199067, 0.9875583203732504, 0.9891135303265941, 0.9797822706065319, 0.9875583203732504]"
acc_min_sc_1,"[1.0, 1.0, 0.9906542056074766, 0.9906542056074766, 1.0, 1.0, 1.0, 1.0, 0.9813084112149533, 0.9906542056074766]"
acc_min_sc_2,"[1.0, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/PnCovidTb_VGG16/results_parPriorPred_allFolds/VGG16_none_roc_auc.csv <==
,PnCovidTb
noWeight_full,"[0.9927976553060185, 0.995795927741884, 0.9916018414036208, 0.9965074245314107, 0.9956386495041991, 0.9949021879150397, 0.993436754176611, 0.9971315445222236, 0.9946675187984941, 0.992365764272376]"
noWeight_sc_0,"[0.9921491179551917, 0.9952497771299544, 0.9907533332899523, 0.9961314965804902, 0.9949699694814449, 0.994127292958608, 0.9929950480553369, 0.9963006826005193, 0.9941500679997658, 0.9917228993278109]"
noWeight_sc_1,"[0.9948774097681148, 0.9975560161107417, 0.9938998162124115, 0.9972822899151449, 0.997888397919681, 0.9978688460485668, 0.9957376920971337, 1.0, 0.9960505220349587, 0.9941735424080084]"
noWeight_sc_2,"[0.9950076074553063, 0.9976464435146444, 0.9950076074553063, 0.9983120958539369, 0.9977890833016356, 0.99695701787752, 0.9938664891593763, 0.9997147204260175, 0.996766831494865, 0.9948649676683149]"
par_full,"[0.9940211646871515, 0.9968256360322627, 0.9932339108174156, 0.9972485035416282, 0.9968923608738242, 0.9963284388068127, 0.9942046215057455, 0.9986839263745927, 0.9956641737624257, 0.9935973498852555]"
par_sc_0,"[0.9921491179551917, 0.9952497771299544, 0.9907533332899523, 0.9961314965804902, 0.9949699694814449, 0.994127292958608, 0.9929950480553369, 0.9963006826005193, 0.9941500679997658, 0.9917228993278109]"
par_sc_1,"[0.9948774097681148, 0.9975560161107417, 0.9938998162124115, 0.9972822899151449, 0.997888397919681, 0.9978688460485668, 0.9957376920971337, 1.0, 0.9960505220349587, 0.9941735424080084]"
par_sc_2,"[0.9950076074553063, 0.9976464435146444, 0.9950076074553063, 0.9983120958539369, 0.9977890833016356, 0.99695701787752, 0.9938664891593763, 0.9997147204260175, 0.996766831494865, 0.9948649676683149]"
predPar_full,"[0.9969707673188595, 0.9975384706912354, 0.995898728273924, 0.9977101036213082, 0.9981135751666019, 0.997710684184657, 0.9973042035002729, 0.9985374631069444, 0.9970360399924634, 0.9963474031253408]"
predPar_sc_0,"[0.994871913609503, 0.9946172269808984, 0.9921381491986994, 0.9954597061104093, 0.9960917038165855, 0.995128980197115, 0.9962310648717827, 0.9957780968844152, 0.9944701698030716, 0.9936039934030694]"
predPar_sc_1,"[0.9980196846162891, 0.9990729823110432, 0.9975390799575128, 0.9986642444554032, 0.9991907781188712, 0.9991763800569219, 0.9983705330491836, 1.0, 0.9980329870331388, 0.9975213659848979]"
predPar_sc_2,"[0.9980696903584816, 0.9990409812749532, 0.9981394568628538, 0.9990424884937119, 0.9991519822797749, 0.998908338520202, 0.9973411701964563, 0.9998880151725165, 0.9988062724297186, 0.9980031608688408]"
acc_maj_sc_0,"[0.9497907949790795, 0.9623430962343096, 0.9372384937238494, 0.9497907949790795, 0.9456066945606695, 0.9330543933054394, 0.9497907949790795, 0.9414225941422594, 0.9497907949790795, 0.9456066945606695]"
acc_min_sc_0,"[0.9828926905132193, 0.9828926905132193, 0.9844479004665629, 0.9844479004665629, 0.9860031104199067, 0.9860031104199067, 0.9875583203732504, 0.9891135303265941, 0.9797822706065319, 0.9875583203732504]"
acc_min_sc_1,"[1.0, 1.0, 0.9906542056074766, 0.9906542056074766, 1.0, 1.0, 1.0, 1.0, 0.9813084112149533, 0.9906542056074766]"
acc_min_sc_2,"[1.0, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 0.9886363636363636, 1.0, 1.0, 1.0]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/PnCovidTb_VGG16/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,PnCovidTb,roc_auc,0.9927976553060185,0.995795927741884,0.9916018414036208,0.9965074245314107,0.9956386495041991,0.9949021879150397,0.993436754176611,0.9971315445222236,0.9946675187984941,0.992365764272376
VGG16,none,PnCovidTb,roc_auc_par,0.9940211646871515,0.9968256360322627,0.9932339108174156,0.9972485035416282,0.9968923608738242,0.9963284388068127,0.9942046215057455,0.9986839263745927,0.9956641737624257,0.9935973498852555
VGG16,none,PnCovidTb,roc_auc_meanSub,0.9720441792417428,0.978320329869358,0.9644695978742646,0.9688518091079402,0.9704705323503191,0.9641943817227041,0.9709278448244754,0.9688968854588954,0.9684105111264539,0.9691721016104559
VGG16,none,PnCovidTb,roc_auc_stdSub,0.0040322315153198994,0.0040322315153199515,0.0031960474557881074,0.001292425942938442,0.003299098512534477,0.003299098512534372,0.002814100411897856,0.002565965509749003,0.004596076763856592,0.0026443008430369714
VGG16,none,PnCovidTb,balanced_accuracy,0.9683321516661507,0.9746083022937657,0.9620560010385357,0.9677354929549336,0.9674334188793801,0.9611572682517651,0.9695254690885851,0.9665346860926094,0.965945516821282,0.9674334188793801
VGG16,none,PnCovidTb,balanced_accuracy_par,0.9720738497908353,0.9783500004184504,0.9644919372071182,0.9688600739879982,0.970494808254122,0.964218657626507,0.9709353489528378,0.9689157667174086,0.9684363085336478,0.9691890462980199
VGG16,none,PnCovidTb,balanced_accuracy_meanSub,0.972044179241743,0.978320329869358,0.9644695978742646,0.9688518091079402,0.9704705323503192,0.9641943817227041,0.9709278448244755,0.9688968854588954,0.9684105111264539,0.9691721016104559
VGG16,none,PnCovidTb,balanced_accuracy_stdSub,0.004032231515319899,0.004032231515319899,0.0031960474557881013,0.001292425942938442,0.0032990985125344245,0.0032990985125344245,0.002814100411897908,0.002565965509749003,0.004596076763856667,0.002644300843036993
VGG16,none,PnCovidTb,f1,0.9862850327966607,0.98805256869773,0.9845238095238096,0.9856801909307876,0.986904761904762,0.9851455733808675,0.9874925550923168,0.9875222816399287,0.9838613269575612,0.986904761904762
VGG16,none,PnCovidTb,f1_par,0.9889257822897414,0.9909741459535018,0.9855712189817197,0.9856838022010622,0.9887604607810495,0.986723326605739,0.9877796630076188,0.9885955348351696,0.9852547656420457,0.9874471042526964
VGG16,none,PnCovidTb,f1_meanSub,0.9550672832540655,0.9651387609897313,0.9439752321758214,0.9518742534343558,0.9522979817280265,0.942588856383873,0.9539600207735748,0.9495569937992702,0.9514049866158899,0.9510011894845403
VGG16,none,PnCovidTb,f1_stdSub,0.01963072401215225,0.014050185970552817,0.026146122835916826,0.02246933446166026,0.022175191756629794,0.027504443705267792,0.02260907725735324,0.024698467899652802,0.020612072733005707,0.023312920083205457


==> figures/yaning/PnCovidTb_VGG16/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
VGG16,none,PnCovidTb,roc_auc,0.9994575902327414,0.9997268616027234,0.9998689945855305,0.9999008778309797,0.9986297307160029,0.9994995751005111,0.9992583199486837,0.9992954907620665,0.9986433836899206,0.9994233394195609
VGG16,none,PnCovidTb,roc_auc_par,0.9995305581871774,0.999844471431385,0.9999288055908541,0.9999410933072379,0.9987269321910258,0.9995569984591299,0.9994421359322001,0.9994405947170435,0.9987417828922913,0.9996760520744019
VGG16,none,PnCovidTb,roc_auc_meanSub,0.9945007646456044,0.9957133777900357,0.9952649465433557,0.9949388364161091,0.9946544800066383,0.9975889167650531,0.9945668126065854,0.9967329075027473,0.9951224911452184,0.9943372441951986
VGG16,none,PnCovidTb,roc_auc_stdSub,0.0004694075118673072,0.000733558774778891,0.0009090445304509456,0.0008441127782759266,0.0003652515657781247,0.0007791810261008553,0.0008441127782759266,0.0004694075118672787,0.0005843857695756415,0.001168771539151283
VGG16,none,PnCovidTb,balanced_accuracy,0.9943151542012647,0.9951668472331656,0.994422799614118,0.99415684283896,0.9945272882699961,0.9968670765399923,0.993784819029436,0.9965472970584075,0.9945811109764229,0.9932544838576075
VGG16,none,PnCovidTb,balanced_accuracy_par,0.9945007646362519,0.9957133777793323,0.9952649465402033,0.9949388364131819,0.9946544800132511,0.9975889167623511,0.9945668126036582,0.9967329074933948,0.995122491143192,0.9943372441911458
VGG16,none,PnCovidTb,balanced_accuracy_meanSub,0.9945007646456044,0.9957133777900357,0.9952649465433557,0.9949388364161091,0.9946544800066383,0.9975889167650531,0.9945668126065854,0.9967329075027473,0.9951224911452184,0.9943372441951986
VGG16,none,PnCovidTb,balanced_accuracy_stdSub,0.0004694075118673072,0.000733558774778891,0.0009090445304510501,0.0008441127782759788,0.0003652515657781247,0.0007791810261008553,0.0008441127782759266,0.0004694075118672787,0.0005843857695756938,0.001168771539151283
VGG16,none,PnCovidTb,f1,0.9977737729248384,0.9975591637482755,0.9973474801061007,0.9973480428556275,0.9979862215156333,0.9981955206453668,0.9972422571064913,0.9984088257133765,0.9977733008164563,0.9967101772259366
VGG16,none,PnCovidTb,f1_par,0.9977271282953104,0.9979458855440728,0.9979945676122182,0.9979168833543657,0.9978810233179342,0.9988290769908571,0.9977932592434579,0.9984693325637715,0.9981007230544289,0.9975633648510975
VGG16,none,PnCovidTb,f1_meanSub,0.990763010555428,0.9931038898769491,0.9920887865540539,0.9914811576841559,0.9909169642438127,0.9961273976288193,0.9908285868480603,0.9946955957781339,0.9916653687999576,0.9905980375103121
VGG16,none,PnCovidTb,f1_stdSub,0.004788521555437744,0.002941581089643354,0.003262076075894575,0.0036970703256413847,0.004712305182244471,0.00114434005054044,0.0040681878518361875,0.002566503029542978,0.003950427950378519,0.0037521793008808988


==> figures/yaning/PnCovidTb_embeddingsPlusRf/parPriorPred.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
rf,none,PnCovidTb,roc_auc,1.0,1.0,0.9905660377358491,0.9126436781609195,,,,,,
rf,none,PnCovidTb,balanced_accuracy,1.0,1.0,0.9905660377358491,0.9149425287356323,,,,,,
rf,none,PnCovidTb,f1,1.0,1.0,0.9905660377358491,0.9149425287356323,,,,,,
rf,none,PnCovidTb,roc_auc_par_classifier,,,,,0.9994678007663232,3.0,1.0,0.9999408641884902,0.9998470596505038,0.998842923734512
rf,none,PnCovidTb,roc_auc_noWeights,,,,,0.9997318509814554,3.0,1.0,0.999946875301845,0.9998729916809552,0.9985252656690523
rf,none,PnCovidTb,roc_auc_par,,,,,0.999340830420859,3.0,1.0,0.999946875301845,0.9998729916809552,0.9985252656690523
rf,none,PnCovidTb,balanced_accuracy_par_classifier,,,,,0.9444498288580206,3.0,1.0,0.9455569219182121,0.9455569219182121,0.9428355305814998
rf,none,PnCovidTb,balanced_accuracy_noWeights,,,,,0.9568159563730585,3.0,1.0,0.9574712643678162,0.9574712643678162,0.9527542832357406
rf,none,PnCovidTb,balanced_accuracy_par,,,,,0.955531081840834,3.0,1.0,0.9574712643678162,0.9574712643678162,0.9527542832357406
rf,none,PnCovidTb,f1_par_classifier,,,,,0.9958001516798095,3.0,1.0,0.9899395532941909,0.9893177683684149,0.9897161674918928
rf,none,PnCovidTb,f1_noWeights,,,,,0.994518758278427,3.0,1.0,0.9922877515877346,0.9799735488647834,0.9615554020750094
rf,none,PnCovidTb,f1_par,,,,,0.9808724130829581,3.0,1.0,0.943132287780245,0.944656206687081,0.954525643603883


==> figures/yaning/PnCovidTb_embeddingsPlusRf/parPriorPred_allFolds.csv <==
,,,,acc_min_subconcept_0,acc_min_subconcept_1,acc_min_subconcept_2,acc_maj_subconcept_0,full,num_minority_subconcepts,num_majority_subconcepts,subconcept_0,subconcept_1,subconcept_2
rf,none,PnCovidTb,roc_auc,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491]","[0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.896551724137931, 0.9195402298850575, 0.9080459770114943, 0.9080459770114943, 0.9080459770114943, 0.9195402298850575]",,,,,,
rf,none,PnCovidTb,balanced_accuracy,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491]","[0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.896551724137931, 0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.9195402298850575]",,,,,,
rf,none,PnCovidTb,f1,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]","[0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491]","[0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.896551724137931, 0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.9195402298850575]",,,,,,
rf,none,PnCovidTb,roc_auc_par_classifier,,,,,"[0.9991526624527315, 0.9996140799758738, 0.9993012623248315, 0.999422069546832, 0.9996610547262463, 0.9995112903716704, 0.9994171942220477, 0.9994154726479705, 0.9994498207321892, 0.9997331006628382]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9999436993344484, 0.9999226729377825, 0.9999641578152345, 0.999943044192173, 0.9999754782782937, 0.999968192066543, 1.0, 0.9998435563601603, 0.9999210046538773, 0.9999268362463876]","[0.9999370930980123, 0.9998565201667384, 0.9998024066896934, 0.9997824717231384, 0.999933370723897, 0.9998328480493142, 1.0, 0.999568870374968, 0.9998237018054272, 0.9999333138738503]","[0.9980141018346126, 0.9992077078367105, 0.9984288931131009, 0.9987906332795212, 0.999233442155264, 0.9989429308447857, 0.9985319821470581, 0.9990021134753678, 0.9988261657974874, 0.9994512668612108]"
rf,none,PnCovidTb,roc_auc_noWeights,,,,,"[0.9996685798647204, 0.9997740317259457, 0.9997137735195312, 0.9996987089679276, 0.9997740317259456, 0.9997589671743421, 0.9997589671743421, 0.9996233862099094, 0.9997439026227385, 0.9998041608291529]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.999951704819859, 0.9999275572297884, 0.9999758524099295, 0.999951704819859, 0.9999758524099295, 0.9999758524099294, 1.0, 0.999855114459577, 0.9999275572297884, 0.9999275572297884]","[0.9999364958404775, 0.9998729916809551, 0.9998729916809551, 0.9998094875214327, 0.9999364958404776, 0.999872991680955, 1.0, 0.9996189750428653, 0.9998729916809551, 0.9999364958404776]","[0.9979397093905877, 0.9989156365213621, 0.9982650184341791, 0.998373454782043, 0.9985903274777705, 0.9985903274777705, 0.9982650184341791, 0.9985903274777705, 0.9986987638256344, 0.9990240728692258]"
rf,none,PnCovidTb,roc_auc_par,,,,,"[0.9991149524238154, 0.9994970684592006, 0.9992542292928197, 0.9992498007628505, 0.9993936661776903, 0.9993756723934905, 0.9993054325324425, 0.9992525994730241, 0.9994086897637648, 0.999556192929492]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.999951704819859, 0.9999275572297884, 0.9999758524099295, 0.999951704819859, 0.9999758524099295, 0.9999758524099294, 1.0, 0.999855114459577, 0.9999275572297884, 0.9999275572297884]","[0.9999364958404775, 0.9998729916809551, 0.9998729916809551, 0.9998094875214327, 0.9999364958404776, 0.999872991680955, 1.0, 0.9996189750428653, 0.9998729916809551, 0.9999364958404776]","[0.9979397093905877, 0.9989156365213621, 0.9982650184341791, 0.998373454782043, 0.9985903274777705, 0.9985903274777705, 0.9982650184341791, 0.9985903274777705, 0.9986987638256344, 0.9990240728692258]"
rf,none,PnCovidTb,balanced_accuracy_par_classifier,,,,,"[0.9432769366125604, 0.9530494914596104, 0.937267301204215, 0.9393969464423289, 0.9391094233709545, 0.9472355262229426, 0.9506819430153122, 0.941239611184342, 0.9368960062718409, 0.9563451027960999]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9446447188833884, 0.9542121958902244, 0.9384052361787826, 0.9403758924119698, 0.9399736074936583, 0.9483966885530133, 0.9519502285592893, 0.9422095826528606, 0.9381374322387525, 0.9572636363201814]","[0.9446447188833884, 0.9542121958902244, 0.9384052361787826, 0.9403758924119698, 0.9399736074936583, 0.9483966885530133, 0.9519502285592893, 0.9422095826528606, 0.9381374322387525, 0.9572636363201814]","[0.9413003445506739, 0.9513381082020613, 0.9355602379568353, 0.9380104703520277, 0.9378520012682221, 0.9455506315674691, 0.9487555693921681, 0.9398902324189484, 0.9350677942062109, 0.9550299159003816]"
rf,none,PnCovidTb,balanced_accuracy_noWeights,,,,,"[0.9591148069477712, 0.9648619333845527, 0.9533676805109896, 0.9533676805109896, 0.947620554074208, 0.9591148069477712, 0.9648619333845527, 0.9533676805109896, 0.9533676805109896, 0.9591148069477712]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]","[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]","[0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.94355888093689, 0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.9550531338104533]"
rf,none,PnCovidTb,balanced_accuracy_par,,,,,"[0.9578188844813034, 0.9635877639621107, 0.9521226545890171, 0.952045726018522, 0.9463340170127925, 0.9578309290924989, 0.9636288860768885, 0.9520294445758615, 0.9520949275910064, 0.9578175850083395]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]","[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]","[0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.94355888093689, 0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.9550531338104533]"
rf,none,PnCovidTb,f1_par_classifier,,,,,"[0.9954162699249741, 0.9962829133599289, 0.9953816185589383, 0.9955409085168758, 0.9958242501444798, 0.9959205137699823, 0.9959465715429815, 0.9957776463458374, 0.9952420233462749, 0.9966688012878213]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9896375953937395, 0.9916195064340778, 0.9884265358772895, 0.9889288695523788, 0.9891759843645742, 0.9905535587621825, 0.9909494657524983, 0.9893985524539125, 0.9885156418545514, 0.9921898224967061]","[0.9887374830791916, 0.9913279254363269, 0.9885657997186972, 0.9874307846722709, 0.988640370326735, 0.9898477755617767, 0.9907007654278335, 0.9883753730571222, 0.9880621766185789, 0.9914892297856163]","[0.9888222238745202, 0.990830564522727, 0.98849391956717, 0.9892636279387277, 0.9897848084867352, 0.990026498981319, 0.9898134286577369, 0.9899357242147507, 0.9882744732185834, 0.9919164054566576]"
rf,none,PnCovidTb,f1_noWeights,,,,,"[0.9947780678851175, 0.9954278249510125, 0.9941291585127201, 0.9941291585127201, 0.9934810951760105, 0.9947780678851175, 0.9954278249510125, 0.9941291585127201, 0.9941291585127201, 0.9947780678851175]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9927007299270073, 0.9937369519832986, 0.9916666666666667, 0.9916666666666667, 0.9906347554630593, 0.9927007299270073, 0.9937369519832986, 0.9916666666666667, 0.9916666666666667, 0.9927007299270073]","[0.981029810298103, 0.9836956521739131, 0.9783783783783784, 0.9783783783783784, 0.9757412398921833, 0.981029810298103, 0.9836956521739131, 0.9783783783783784, 0.9783783783783784, 0.981029810298103]","[0.963302752293578, 0.967741935483871, 0.958904109589041, 0.958904109589041, 0.9545454545454546, 0.963302752293578, 0.967741935483871, 0.958904109589041, 0.958904109589041, 0.963302752293578]"
rf,none,PnCovidTb,f1_par,,,,,"[0.9817576398930331, 0.9840792583714111, 0.9797018528156084, 0.9793165445367967, 0.977308897871839, 0.9816957119445325, 0.9840649319414431, 0.979526752106251, 0.9795925759462075, 0.9816799654024573]","[3, 3, 3, 3, 3, 3, 3, 3, 3, 3]","[1, 1, 1, 1, 1, 1, 1, 1, 1, 1]","[0.9464295874299188, 0.9529607711204581, 0.9377613376912517, 0.9397372009789672, 0.931558935249446, 0.9460330123653161, 0.9531905154787031, 0.9389470973227554, 0.9384555973960009, 0.9462488227696341]","[0.9466527216315824, 0.9553517338575348, 0.9438118556967314, 0.9370279233196961, 0.9340312149449426, 0.9470140428181658, 0.9560202663271821, 0.9386211029550554, 0.9417273700081306, 0.9463038353117874]","[0.9567820884281282, 0.9617478135098891, 0.9508233071746212, 0.9517794803113753, 0.9463287213915158, 0.9563805366218453, 0.9609099227497565, 0.9526288386928152, 0.9512452183909482, 0.9566305087679344]"


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results/PnCovidTb_rf_none_balanced_accuracy_meanSub.csv <==
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1886.0,1.0,0.0
1,1.0,714.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104533,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1911.0,1.0,0.0
1,1.0,688.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9655172413793103,1.0
4,1.0,181.0,0.9655172413793103,1.0
5,3.0,106.0,0.9608002602472349,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1935.0,1.0,0.0
1,1.0,660.0,1.0,0.0
2,3.0,302.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1862.0,1.0,0.0
1,1.0,742.0,1.0,0.0
2,3.0,294.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1904.0,1.0,0.0
1,1.0,696.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9482758620689655,1.0
4,1.0,181.0,0.9482758620689655,1.0
5,3.0,106.0,0.94355888093689,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1893.0,1.0,0.0
1,1.0,706.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104533,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1909.0,0.9979591836734694,0.0
1,1.0,680.0,0.9979591836734694,0.0
2,3.0,308.0,0.9979591836734694,0.0
3,2.0,476.0,0.9655172413793103,1.0
4,1.0,181.0,0.9655172413793103,1.0
5,3.0,106.0,0.9608002602472349,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1888.0,1.0,0.0
1,1.0,722.0,1.0,0.0
2,3.0,288.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1912.0,1.0,0.0
1,1.0,686.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1885.0,0.9979508196721312,0.0
1,1.0,716.0,0.9979508196721312,0.0
2,3.0,297.0,0.9979508196721312,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104533,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1886.0,1.0,0.0
1,1.0,714.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104533,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1911.0,1.0,0.0
1,1.0,688.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9655172413793103,1.0
4,1.0,181.0,0.9655172413793103,1.0
5,3.0,106.0,0.9608002602472349,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1935.0,1.0,0.0
1,1.0,660.0,1.0,0.0
2,3.0,302.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1862.0,1.0,0.0
1,1.0,742.0,1.0,0.0
2,3.0,294.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1904.0,1.0,0.0
1,1.0,696.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9482758620689655,1.0
4,1.0,181.0,0.9482758620689655,1.0
5,3.0,106.0,0.94355888093689,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1893.0,1.0,0.0
1,1.0,706.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104533,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1909.0,0.9979591836734694,0.0
1,1.0,680.0,0.9979591836734694,0.0
2,3.0,308.0,0.9979591836734694,0.0
3,2.0,476.0,0.9655172413793103,1.0
4,1.0,181.0,0.9655172413793103,1.0
5,3.0,106.0,0.9608002602472349,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1888.0,1.0,0.0
1,1.0,722.0,1.0,0.0
2,3.0,288.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1912.0,1.0,0.0
1,1.0,686.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,balanced_accuracy,IsTesting
0,2.0,1885.0,0.9979508196721312,0.0
1,1.0,716.0,0.9979508196721312,0.0
2,3.0,297.0,0.9979508196721312,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104533,1.0


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results/PnCovidTb_rf_none_f1_meanSub.csv <==
,Class,Size,f1,IsTesting
0,2.0,1886.0,1.0,0.0
1,1.0,714.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9927007299270073,1.0
4,1.0,181.0,0.981029810298103,1.0
5,3.0,106.0,0.963302752293578,1.0
,Class,Size,f1,IsTesting
0,2.0,1911.0,1.0,0.0
1,1.0,688.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9937369519832986,1.0
4,1.0,181.0,0.9836956521739131,1.0
5,3.0,106.0,0.967741935483871,1.0
,Class,Size,f1,IsTesting
0,2.0,1935.0,1.0,0.0
1,1.0,660.0,1.0,0.0
2,3.0,302.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1862.0,1.0,0.0
1,1.0,742.0,1.0,0.0
2,3.0,294.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1904.0,1.0,0.0
1,1.0,696.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9906347554630593,1.0
4,1.0,181.0,0.9757412398921833,1.0
5,3.0,106.0,0.9545454545454546,1.0
,Class,Size,f1,IsTesting
0,2.0,1893.0,1.0,0.0
1,1.0,706.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9927007299270073,1.0
4,1.0,181.0,0.981029810298103,1.0
5,3.0,106.0,0.963302752293578,1.0
,Class,Size,f1,IsTesting
0,2.0,1909.0,0.9997381513485205,0.0
1,1.0,680.0,0.9992652461425422,0.0
2,3.0,308.0,0.9983792544570502,0.0
3,2.0,476.0,0.9937369519832986,1.0
4,1.0,181.0,0.9836956521739131,1.0
5,3.0,106.0,0.967741935483871,1.0
,Class,Size,f1,IsTesting
0,2.0,1888.0,1.0,0.0
1,1.0,722.0,1.0,0.0
2,3.0,288.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1912.0,1.0,0.0
1,1.0,686.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1885.0,0.9997348183505701,0.0
1,1.0,716.0,0.9993021632937893,0.0
2,3.0,297.0,0.9983193277310924,0.0
3,2.0,476.0,0.9927007299270073,1.0
4,1.0,181.0,0.981029810298103,1.0
5,3.0,106.0,0.963302752293578,1.0
,Class,Size,f1,IsTesting
0,2.0,1886.0,1.0,0.0
1,1.0,714.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9927007299270073,1.0
4,1.0,181.0,0.981029810298103,1.0
5,3.0,106.0,0.963302752293578,1.0
,Class,Size,f1,IsTesting
0,2.0,1911.0,1.0,0.0
1,1.0,688.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9937369519832986,1.0
4,1.0,181.0,0.9836956521739131,1.0
5,3.0,106.0,0.967741935483871,1.0
,Class,Size,f1,IsTesting
0,2.0,1935.0,1.0,0.0
1,1.0,660.0,1.0,0.0
2,3.0,302.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1862.0,1.0,0.0
1,1.0,742.0,1.0,0.0
2,3.0,294.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1904.0,1.0,0.0
1,1.0,696.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9906347554630593,1.0
4,1.0,181.0,0.9757412398921833,1.0
5,3.0,106.0,0.9545454545454546,1.0
,Class,Size,f1,IsTesting
0,2.0,1893.0,1.0,0.0
1,1.0,706.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9927007299270073,1.0
4,1.0,181.0,0.981029810298103,1.0
5,3.0,106.0,0.963302752293578,1.0
,Class,Size,f1,IsTesting
0,2.0,1909.0,0.9997381513485205,0.0
1,1.0,680.0,0.9992652461425422,0.0
2,3.0,308.0,0.9983792544570502,0.0
3,2.0,476.0,0.9937369519832986,1.0
4,1.0,181.0,0.9836956521739131,1.0
5,3.0,106.0,0.967741935483871,1.0
,Class,Size,f1,IsTesting
0,2.0,1888.0,1.0,0.0
1,1.0,722.0,1.0,0.0
2,3.0,288.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1912.0,1.0,0.0
1,1.0,686.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9916666666666667,1.0
4,1.0,181.0,0.9783783783783784,1.0
5,3.0,106.0,0.958904109589041,1.0
,Class,Size,f1,IsTesting
0,2.0,1885.0,0.9997348183505701,0.0
1,1.0,716.0,0.9993021632937893,0.0
2,3.0,297.0,0.9983193277310924,0.0
3,2.0,476.0,0.9927007299270073,1.0
4,1.0,181.0,0.981029810298103,1.0
5,3.0,106.0,0.963302752293578,1.0


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results/PnCovidTb_rf_none_roc_auc_meanSub.csv <==
,Class,Size,roc_auc,IsTesting
0,2.0,1886.0,1.0,0.0
1,1.0,714.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104532,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1911.0,1.0,0.0
1,1.0,688.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9655172413793103,1.0
4,1.0,181.0,0.9655172413793103,1.0
5,3.0,106.0,0.9608002602472347,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1935.0,1.0,0.0
1,1.0,660.0,1.0,0.0
2,3.0,302.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1862.0,1.0,0.0
1,1.0,742.0,1.0,0.0
2,3.0,294.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1904.0,1.0,0.0
1,1.0,696.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9482758620689655,1.0
4,1.0,181.0,0.9482758620689655,1.0
5,3.0,106.0,0.94355888093689,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1893.0,1.0,0.0
1,1.0,706.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104532,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1909.0,0.9959183673469388,0.0
1,1.0,680.0,0.9959183673469388,0.0
2,3.0,308.0,0.9959183673469388,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1888.0,1.0,0.0
1,1.0,722.0,1.0,0.0
2,3.0,288.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1912.0,1.0,0.0
1,1.0,686.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1885.0,0.9938524590163935,0.0
1,1.0,716.0,0.9938524590163935,0.0
2,3.0,297.0,0.9938524590163935,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104532,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1886.0,1.0,0.0
1,1.0,714.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104532,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1911.0,1.0,0.0
1,1.0,688.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9655172413793103,1.0
4,1.0,181.0,0.9655172413793103,1.0
5,3.0,106.0,0.9608002602472347,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1935.0,1.0,0.0
1,1.0,660.0,1.0,0.0
2,3.0,302.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1862.0,1.0,0.0
1,1.0,742.0,1.0,0.0
2,3.0,294.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1904.0,1.0,0.0
1,1.0,696.0,1.0,0.0
2,3.0,297.0,1.0,0.0
3,2.0,476.0,0.9482758620689655,1.0
4,1.0,181.0,0.9482758620689655,1.0
5,3.0,106.0,0.94355888093689,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1893.0,1.0,0.0
1,1.0,706.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104532,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1909.0,0.9959183673469388,0.0
1,1.0,680.0,0.9959183673469388,0.0
2,3.0,308.0,0.9959183673469388,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1888.0,1.0,0.0
1,1.0,722.0,1.0,0.0
2,3.0,288.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1912.0,1.0,0.0
1,1.0,686.0,1.0,0.0
2,3.0,299.0,1.0,0.0
3,2.0,476.0,0.9540229885057472,1.0
4,1.0,181.0,0.9540229885057472,1.0
5,3.0,106.0,0.9493060073736717,1.0
,Class,Size,roc_auc,IsTesting
0,2.0,1885.0,0.9938524590163935,0.0
1,1.0,716.0,0.9938524590163935,0.0
2,3.0,297.0,0.9938524590163935,0.0
3,2.0,476.0,0.9597701149425287,1.0
4,1.0,181.0,0.9597701149425287,1.0
5,3.0,106.0,0.9550531338104532,1.0


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results/full_run_results.csv <==
classifier,imb_tech,dataset,measure,trn mean,trn std,tst mean,tst std
rf,none,PnCovidTb,roc_auc,1.0,0.0,0.9997318509814557,5.537347032872391e-05
rf,none,PnCovidTb,roc_auc_par,1.0,0.0,0.999340830420859,0.00013133779165418123
rf,none,PnCovidTb,roc_auc_meanSub,0.9989770826363331,0.00221079135984143,0.9547495120364345,0.004846402544319323
rf,none,PnCovidTb,roc_auc_stdSub,1.1102230246251566e-17,3.510833468576701e-17,0.0022236062301464014,0.0
rf,none,PnCovidTb,balanced_accuracy,0.9995910003345599,0.0008622492570441511,0.9568159563730585,0.005552251626892464
rf,none,PnCovidTb,balanced_accuracy_par,0.9995910003345599,0.0008622492570441511,0.955531081840834,0.005564327830433233
rf,none,PnCovidTb,balanced_accuracy_meanSub,0.9995910003345599,0.0008622492570441512,0.955898937323791,0.005552251626892481
rf,none,PnCovidTb,balanced_accuracy_stdSub,2.2204460492503132e-17,4.681111291435602e-17,0.0022236062301463754,2.7428386473255476e-17
rf,none,PnCovidTb,f1,0.9999654934427271,7.274621148228474e-05,0.994518758278427,0.0006270234330770223
rf,none,PnCovidTb,f1_par,0.9998637596483688,0.0002872206299548069,0.9808724130829581,0.0021737828555686138
rf,none,PnCovidTb,f1_meanSub,0.9998246320441189,0.00036971390586765425,0.977938900842509,0.0026060232027603552
rf,none,PnCovidTb,f1_stdSub,0.00011554900414536308,0.00024369454887417766,0.012629191875036161,0.001323831527195133


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred/rf_none_balanced_accuracy.csv <==
,PnCovidTb
noWeight_full,0.9568159563730585
noWeight_sc_0,0.9574712643678162
noWeight_sc_1,0.9574712643678162
noWeight_sc_2,0.9527542832357406
par_full,0.955531081840834
par_sc_0,0.9574712643678162
par_sc_1,0.9574712643678162
par_sc_2,0.9527542832357406
predPar_full,0.9444498288580206
predPar_sc_0,0.9455569219182121
predPar_sc_1,0.9455569219182121
predPar_sc_2,0.9428355305814998
acc_maj_sc_0,0.9149425287356323
acc_min_sc_0,1.0
acc_min_sc_1,1.0
acc_min_sc_2,0.9905660377358491
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred/rf_none_f1.csv <==
,PnCovidTb
noWeight_full,0.994518758278427
noWeight_sc_0,0.9922877515877346
noWeight_sc_1,0.9799735488647834
noWeight_sc_2,0.9615554020750094
par_full,0.9808724130829581
par_sc_0,0.943132287780245
par_sc_1,0.944656206687081
par_sc_2,0.954525643603883
predPar_full,0.9958001516798095
predPar_sc_0,0.9899395532941909
predPar_sc_1,0.9893177683684149
predPar_sc_2,0.9897161674918928
acc_maj_sc_0,0.9149425287356323
acc_min_sc_0,1.0
acc_min_sc_1,1.0
acc_min_sc_2,0.9905660377358491
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred/rf_none_roc_auc.csv <==
,PnCovidTb
noWeight_full,0.9997318509814554
noWeight_sc_0,0.999946875301845
noWeight_sc_1,0.9998729916809552
noWeight_sc_2,0.9985252656690523
par_full,0.999340830420859
par_sc_0,0.999946875301845
par_sc_1,0.9998729916809552
par_sc_2,0.9985252656690523
predPar_full,0.9994678007663232
predPar_sc_0,0.9999408641884902
predPar_sc_1,0.9998470596505038
predPar_sc_2,0.998842923734512
acc_maj_sc_0,0.9126436781609195
acc_min_sc_0,1.0
acc_min_sc_1,1.0
acc_min_sc_2,0.9905660377358491
Num_Majority_Subconcepts,1.0
Num_Minority_Subconcepts,3.0


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred/subconcept_Classifier/subconcept_classifier_accuracies_PnCovidTb.csv <==
Balanced_Accuracy,AUC,F1_Score
0.9719842595068129,0.9973740424137214,0.9740858677519295
0.9738074025571364,0.9971982617988732,0.9729546269290223
0.9725094695908465,0.9968541425459587,0.9752434441224279
0.9710069844103884,0.9970951398968276,0.9741057643911887
0.972830127460712,0.9972107931358493,0.972975180317367
0.9719842595068129,0.9971628748374906,0.9740858677519295
0.9719842595068129,0.9970060970979456,0.9740858677519295
0.9685753487727079,0.9969641164386045,0.9706005884379414
0.9714590494227793,0.9969666175404409,0.9729301452265325
0.9701509790248087,0.9973189388362254,0.9740677856603971


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_balanced_accuracy.csv <==
,PnCovidTb
noWeight_full,"[0.9591148069477712, 0.9648619333845527, 0.9533676805109896, 0.9533676805109896, 0.947620554074208, 0.9591148069477712, 0.9648619333845527, 0.9533676805109896, 0.9533676805109896, 0.9591148069477712]"
noWeight_sc_0,"[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]"
noWeight_sc_1,"[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]"
noWeight_sc_2,"[0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.94355888093689, 0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.9550531338104533]"
par_full,"[0.9578188844813034, 0.9635877639621107, 0.9521226545890171, 0.952045726018522, 0.9463340170127925, 0.9578309290924989, 0.9636288860768885, 0.9520294445758615, 0.9520949275910064, 0.9578175850083395]"
par_sc_0,"[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]"
par_sc_1,"[0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9482758620689655, 0.9597701149425287, 0.9655172413793103, 0.9540229885057472, 0.9540229885057472, 0.9597701149425287]"
par_sc_2,"[0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.94355888093689, 0.9550531338104533, 0.9608002602472349, 0.9493060073736717, 0.9493060073736717, 0.9550531338104533]"
predPar_full,"[0.9432769366125604, 0.9530494914596104, 0.937267301204215, 0.9393969464423289, 0.9391094233709545, 0.9472355262229426, 0.9506819430153122, 0.941239611184342, 0.9368960062718409, 0.9563451027960999]"
predPar_sc_0,"[0.9446447188833884, 0.9542121958902244, 0.9384052361787826, 0.9403758924119698, 0.9399736074936583, 0.9483966885530133, 0.9519502285592893, 0.9422095826528606, 0.9381374322387525, 0.9572636363201814]"
predPar_sc_1,"[0.9446447188833884, 0.9542121958902244, 0.9384052361787826, 0.9403758924119698, 0.9399736074936583, 0.9483966885530133, 0.9519502285592893, 0.9422095826528606, 0.9381374322387525, 0.9572636363201814]"
predPar_sc_2,"[0.9413003445506739, 0.9513381082020613, 0.9355602379568353, 0.9380104703520277, 0.9378520012682221, 0.9455506315674691, 0.9487555693921681, 0.9398902324189484, 0.9350677942062109, 0.9550299159003816]"
acc_maj_sc_0,"[0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.896551724137931, 0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.9195402298850575]"
acc_min_sc_0,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_1,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_2,"[0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_f1.csv <==
,PnCovidTb
noWeight_full,"[0.9947780678851175, 0.9954278249510125, 0.9941291585127201, 0.9941291585127201, 0.9934810951760105, 0.9947780678851175, 0.9954278249510125, 0.9941291585127201, 0.9941291585127201, 0.9947780678851175]"
noWeight_sc_0,"[0.9927007299270073, 0.9937369519832986, 0.9916666666666667, 0.9916666666666667, 0.9906347554630593, 0.9927007299270073, 0.9937369519832986, 0.9916666666666667, 0.9916666666666667, 0.9927007299270073]"
noWeight_sc_1,"[0.981029810298103, 0.9836956521739131, 0.9783783783783784, 0.9783783783783784, 0.9757412398921833, 0.981029810298103, 0.9836956521739131, 0.9783783783783784, 0.9783783783783784, 0.981029810298103]"
noWeight_sc_2,"[0.963302752293578, 0.967741935483871, 0.958904109589041, 0.958904109589041, 0.9545454545454546, 0.963302752293578, 0.967741935483871, 0.958904109589041, 0.958904109589041, 0.963302752293578]"
par_full,"[0.9817576398930331, 0.9840792583714111, 0.9797018528156084, 0.9793165445367967, 0.977308897871839, 0.9816957119445325, 0.9840649319414431, 0.979526752106251, 0.9795925759462075, 0.9816799654024573]"
par_sc_0,"[0.9464295874299188, 0.9529607711204581, 0.9377613376912517, 0.9397372009789672, 0.931558935249446, 0.9460330123653161, 0.9531905154787031, 0.9389470973227554, 0.9384555973960009, 0.9462488227696341]"
par_sc_1,"[0.9466527216315824, 0.9553517338575348, 0.9438118556967314, 0.9370279233196961, 0.9340312149449426, 0.9470140428181658, 0.9560202663271821, 0.9386211029550554, 0.9417273700081306, 0.9463038353117874]"
par_sc_2,"[0.9567820884281282, 0.9617478135098891, 0.9508233071746212, 0.9517794803113753, 0.9463287213915158, 0.9563805366218453, 0.9609099227497565, 0.9526288386928152, 0.9512452183909482, 0.9566305087679344]"
predPar_full,"[0.9954162699249741, 0.9962829133599289, 0.9953816185589383, 0.9955409085168758, 0.9958242501444798, 0.9959205137699823, 0.9959465715429815, 0.9957776463458374, 0.9952420233462749, 0.9966688012878213]"
predPar_sc_0,"[0.9896375953937395, 0.9916195064340778, 0.9884265358772895, 0.9889288695523788, 0.9891759843645742, 0.9905535587621825, 0.9909494657524983, 0.9893985524539125, 0.9885156418545514, 0.9921898224967061]"
predPar_sc_1,"[0.9887374830791916, 0.9913279254363269, 0.9885657997186972, 0.9874307846722709, 0.988640370326735, 0.9898477755617767, 0.9907007654278335, 0.9883753730571222, 0.9880621766185789, 0.9914892297856163]"
predPar_sc_2,"[0.9888222238745202, 0.990830564522727, 0.98849391956717, 0.9892636279387277, 0.9897848084867352, 0.990026498981319, 0.9898134286577369, 0.9899357242147507, 0.9882744732185834, 0.9919164054566576]"
acc_maj_sc_0,"[0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.896551724137931, 0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.9195402298850575]"
acc_min_sc_0,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_1,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_2,"[0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/PnCovidTb_embeddingsPlusRf/results_parPriorPred_allFolds/rf_none_roc_auc.csv <==
,PnCovidTb
noWeight_full,"[0.9996685798647204, 0.9997740317259457, 0.9997137735195312, 0.9996987089679276, 0.9997740317259456, 0.9997589671743421, 0.9997589671743421, 0.9996233862099094, 0.9997439026227385, 0.9998041608291529]"
noWeight_sc_0,"[0.999951704819859, 0.9999275572297884, 0.9999758524099295, 0.999951704819859, 0.9999758524099295, 0.9999758524099294, 1.0, 0.999855114459577, 0.9999275572297884, 0.9999275572297884]"
noWeight_sc_1,"[0.9999364958404775, 0.9998729916809551, 0.9998729916809551, 0.9998094875214327, 0.9999364958404776, 0.999872991680955, 1.0, 0.9996189750428653, 0.9998729916809551, 0.9999364958404776]"
noWeight_sc_2,"[0.9979397093905877, 0.9989156365213621, 0.9982650184341791, 0.998373454782043, 0.9985903274777705, 0.9985903274777705, 0.9982650184341791, 0.9985903274777705, 0.9986987638256344, 0.9990240728692258]"
par_full,"[0.9991149524238154, 0.9994970684592006, 0.9992542292928197, 0.9992498007628505, 0.9993936661776903, 0.9993756723934905, 0.9993054325324425, 0.9992525994730241, 0.9994086897637648, 0.999556192929492]"
par_sc_0,"[0.999951704819859, 0.9999275572297884, 0.9999758524099295, 0.999951704819859, 0.9999758524099295, 0.9999758524099294, 1.0, 0.999855114459577, 0.9999275572297884, 0.9999275572297884]"
par_sc_1,"[0.9999364958404775, 0.9998729916809551, 0.9998729916809551, 0.9998094875214327, 0.9999364958404776, 0.999872991680955, 1.0, 0.9996189750428653, 0.9998729916809551, 0.9999364958404776]"
par_sc_2,"[0.9979397093905877, 0.9989156365213621, 0.9982650184341791, 0.998373454782043, 0.9985903274777705, 0.9985903274777705, 0.9982650184341791, 0.9985903274777705, 0.9986987638256344, 0.9990240728692258]"
predPar_full,"[0.9991526624527315, 0.9996140799758738, 0.9993012623248315, 0.999422069546832, 0.9996610547262463, 0.9995112903716704, 0.9994171942220477, 0.9994154726479705, 0.9994498207321892, 0.9997331006628382]"
predPar_sc_0,"[0.9999436993344484, 0.9999226729377825, 0.9999641578152345, 0.999943044192173, 0.9999754782782937, 0.999968192066543, 1.0, 0.9998435563601603, 0.9999210046538773, 0.9999268362463876]"
predPar_sc_1,"[0.9999370930980123, 0.9998565201667384, 0.9998024066896934, 0.9997824717231384, 0.999933370723897, 0.9998328480493142, 1.0, 0.999568870374968, 0.9998237018054272, 0.9999333138738503]"
predPar_sc_2,"[0.9980141018346126, 0.9992077078367105, 0.9984288931131009, 0.9987906332795212, 0.999233442155264, 0.9989429308447857, 0.9985319821470581, 0.9990021134753678, 0.9988261657974874, 0.9994512668612108]"
acc_maj_sc_0,"[0.9195402298850575, 0.9310344827586207, 0.9080459770114943, 0.9080459770114943, 0.896551724137931, 0.9195402298850575, 0.9080459770114943, 0.9080459770114943, 0.9080459770114943, 0.9195402298850575]"
acc_min_sc_0,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_1,"[1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]"
acc_min_sc_2,"[0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491, 0.9905660377358491]"
Num_Majority_Subconcepts,1
Num_Minority_Subconcepts,3


==> figures/yaning/PnCovidTb_embeddingsPlusRf/testing_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,PnCovidTb,roc_auc,0.9996685798647204,0.9997740317259457,0.9997137735195312,0.9996987089679276,0.9997740317259456,0.9997589671743421,0.9997589671743421,0.9996233862099094,0.9997439026227385,0.9998041608291529
rf,none,PnCovidTb,roc_auc_par,0.9991149524238154,0.9994970684592006,0.9992542292928197,0.9992498007628505,0.9993936661776903,0.9993756723934905,0.9993054325324425,0.9992525994730241,0.9994086897637648,0.999556192929492
rf,none,PnCovidTb,roc_auc_meanSub,0.9581977878985035,0.9639449143352851,0.952450661461722,0.952450661461722,0.9467035350249403,0.9581977878985035,0.952450661461722,0.952450661461722,0.952450661461722,0.9581977878985035
rf,none,PnCovidTb,roc_auc_stdSub,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014
rf,none,PnCovidTb,balanced_accuracy,0.9591148069477712,0.9648619333845527,0.9533676805109896,0.9533676805109896,0.947620554074208,0.9591148069477712,0.9648619333845527,0.9533676805109896,0.9533676805109896,0.9591148069477712
rf,none,PnCovidTb,balanced_accuracy_par,0.9578188844813034,0.9635877639621107,0.9521226545890171,0.952045726018522,0.9463340170127925,0.9578309290924989,0.9636288860768885,0.9520294445758615,0.9520949275910064,0.9578175850083395
rf,none,PnCovidTb,balanced_accuracy_meanSub,0.9581977878985036,0.9639449143352851,0.952450661461722,0.952450661461722,0.9467035350249403,0.9581977878985036,0.9639449143352851,0.952450661461722,0.952450661461722,0.9581977878985036
rf,none,PnCovidTb,balanced_accuracy_stdSub,0.0022236062301463494,0.0022236062301463494,0.0022236062301464014,0.0022236062301464014,0.0022236062301464014,0.0022236062301463494,0.0022236062301463494,0.0022236062301464014,0.0022236062301464014,0.0022236062301463494
rf,none,PnCovidTb,f1,0.9947780678851175,0.9954278249510125,0.9941291585127201,0.9941291585127201,0.9934810951760105,0.9947780678851175,0.9954278249510125,0.9941291585127201,0.9941291585127201,0.9947780678851175
rf,none,PnCovidTb,f1_par,0.9817576398930331,0.9840792583714111,0.9797018528156084,0.9793165445367967,0.977308897871839,0.9816957119445325,0.9840649319414431,0.979526752106251,0.9795925759462075,0.9816799654024573
rf,none,PnCovidTb,f1_meanSub,0.9790110975062293,0.9817248465470275,0.9763163848780287,0.9763163848780287,0.9736404833002323,0.9790110975062293,0.9817248465470275,0.9763163848780287,0.9763163848780287,0.9790110975062293
rf,none,PnCovidTb,f1_stdSub,0.012086264193592058,0.010703528291038768,0.013454494898552997,0.013454494898552997,0.014808089993295913,0.012086264193592058,0.010703528291038768,0.013454494898552997,0.013454494898552997,0.012086264193592058


==> figures/yaning/PnCovidTb_embeddingsPlusRf/training_imb.csv <==
,,,,0,1,2,3,4,5,6,7,8,9
rf,none,PnCovidTb,roc_auc,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
rf,none,PnCovidTb,roc_auc_par,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
rf,none,PnCovidTb,roc_auc_meanSub,1.0,1.0,1.0,1.0,1.0,1.0,0.9959183673469388,1.0,1.0,0.9938524590163936
rf,none,PnCovidTb,roc_auc_stdSub,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1102230246251565e-16
rf,none,PnCovidTb,balanced_accuracy,1.0,1.0,1.0,1.0,1.0,1.0,0.9979591836734694,1.0,1.0,0.9979508196721312
rf,none,PnCovidTb,balanced_accuracy_par,1.0,1.0,1.0,1.0,1.0,1.0,0.9979591836734694,1.0,1.0,0.9979508196721312
rf,none,PnCovidTb,balanced_accuracy_meanSub,1.0,1.0,1.0,1.0,1.0,1.0,0.9979591836734695,1.0,1.0,0.9979508196721311
rf,none,PnCovidTb,balanced_accuracy_stdSub,0.0,0.0,0.0,0.0,0.0,0.0,1.1102230246251565e-16,0.0,0.0,1.1102230246251565e-16
rf,none,PnCovidTb,f1,1.0,1.0,1.0,1.0,1.0,1.0,0.9998274374460742,1.0,1.0,0.9998274969811972
rf,none,PnCovidTb,f1_par,1.0,1.0,1.0,1.0,1.0,1.0,0.9993201903520199,1.0,1.0,0.9993174061316685
rf,none,PnCovidTb,f1_meanSub,1.0,1.0,1.0,1.0,1.0,1.0,0.9991275506493711,1.0,1.0,0.9991187697918172
rf,none,PnCovidTb,f1_stdSub,0.0,0.0,0.0,0.0,0.0,0.0,0.0005632466760024124,0.0,0.0,0.0005922433654512186

